On Algorithmic Decision Procedures in Emergency Response Systems in Smart and Connected Communities

Emergency Response Management (ERM) is a critical problem faced by communities across the globe. Despite this, it is common for ERM systems to follow myopic decision policies in the real world. Principled approaches to aid ERM decision-making under uncertainty have been explored but have failed to be accepted into real systems. We identify a key issue impeding their adoption --- algorithmic approaches to emergency response focus on reactive, post-incident dispatching actions, i.e. optimally dispatching a responder \textit{after} incidents occur. However, the critical nature of emergency response dictates that when an incident occurs, first responders always dispatch the closest available responder to the incident. We argue that the crucial period of planning for ERM systems is not post-incident, but between incidents. This is not a trivial planning problem --- a major challenge with dynamically balancing the spatial distribution of responders is the complexity of the problem. An orthogonal problem in ERM systems is planning under limited communication, which is particularly important in disaster scenarios that affect communication networks. We address both problems by proposing two partially decentralized multi-agent planning algorithms that utilize heuristics and exploit the structure of the dispatch problem. We evaluate our proposed approach using real-world data, and find that in several contexts, dynamic re-balancing the spatial distribution of emergency responders reduces both the average response time as well as its variance.

==> data/static_policy/baseline_greedy-params-300_95_10_120_60-60_26_1-3_5_5_FULL_3_MONTHS-compu_times.csv <==
compu_time


==> data/static_policy/baseline_greedy-params-300_95_10_120_60-60_26_1-3_5_5_FULL_3_MONTHS-dist_moved.csv <==
Distance_moved_per_agent


==> data/static_policy/baseline_greedy-params-300_95_10_120_60-60_26_1-3_5_5_FULL_3_MONTHS-resp_times.csv <==
resp_time
169.705627
268.328157
0.0
120.0
494.772675
120.0
699.714227
169.705627
169.705627
120.0
0.0
0.0
379.473319
0.0
0.0
240.0
0.0
379.473319
169.705627
611.882342
0.0
268.328157
240.0
120.0
268.328157
120.0
240.0
120.0
268.328157
169.705627
611.882342
169.705627
240.0
169.705627
720.0
169.705627
360.0
379.473319
432.666153
120.0
120.0
120.0
268.328157
0.0
120.0
169.705627
699.714227
120.0
169.705627
169.705627
0.0
120.0
120.0
120.0
0.0
379.473319
0.0
120.0
169.705627
600.0
0.0
120.0
169.705627
494.772675
432.666153
913.892773
494.772675
480.0
169.705627
120.0
989.54535
120.0
240.0
169.705627
0.0
480.0
240.0
169.705627
0.0
169.705627
169.705627
0.0
169.705627
120.0
240.0
0.0
169.705627
0.0
169.705627
379.473319
339.411255
169.705627
120.0
379.473319
240.0
432.666153
169.705627
432.666153
0.0
169.705627
0.0
729.931504
268.328157
169.705627
848.528137
611.882342
169.705627
120.0
0.0
120.0
120.0
339.411255
120.0
120.0
0.0
120.0
432.666153
169.705627
0.0
169.705627
432.666153
169.705627
120.0
379.473319
120.0
120.0
120.0
0.0
379.473319
840.0
120.0
0.0
729.931504
268.328157
0.0
169.705627
494.772675
169.705627
360.0
848.528137
120.0
240.0
509.116882
120.0
169.705627
120.0
480.0
120.0
0.0
268.328157
120.0
268.328157
0.0
432.666153
0.0
720.0
169.705627
169.705627
120.0
120.0
240.0
240.0
379.473319
169.705627
0.0
611.882342
169.705627
169.705627
432.666153
379.473319
268.328157
120.0
0.0
600.0
0.0
0.0
268.328157
169.705627
120.0
120.0
120.0
268.328157
600.0
873.613187
120.0
509.116882
268.328157
0.0
804.984472
120.0
379.473319
268.328157
0.0
120.0
169.705627
268.328157
536.656315
240.0
0.0
699.714227
120.0
0.0
169.705627
0.0
169.705627
240.0
0.0
240.0
0.0
120.0
268.328157
169.705627
169.705627
268.328157
240.0
268.328157
480.0
268.328157
120.0
509.116882
678.82251
240.0
120.0
120.0
0.0
432.666153
120.0
169.705627
268.328157
536.656315
120.0
169.705627
169.705627
268.328157
1181.862936
120.0
120.0
169.705627
536.656315
169.705627
120.0
268.328157
169.705627
120.0
536.656315
536.656315
0.0
913.892773
120.0
268.328157
169.705627
432.666153
240.0
480.0
120.0
120.0
0.0
360.0
240.0
169.705627
0.0
169.705627
169.705627
169.705627
120.0
0.0
169.705627
120.0
120.0
432.666153
120.0
120.0
0.0
494.772675
120.0
600.0
120.0
240.0
240.0
120.0
120.0
268.328157
120.0
339.411255
0.0
169.705627
536.656315
120.0
360.0
169.705627
120.0
0.0
268.328157
600.0
120.0
120.0
120.0
0.0
600.0
339.411255
120.0
169.705627
268.328157
169.705627
480.0
611.882342
379.473319
240.0
0.0
120.0
169.705627
120.0
120.0
169.705627
0.0
268.328157
240.0
120.0
268.328157
169.705627
120.0
339.411255
120.0
169.705627
240.0
268.328157
432.666153
611.882342
339.411255
120.0
120.0
169.705627
120.0
169.705627
169.705627
0.0
339.411255
169.705627
120.0
120.0
120.0
360.0
169.705627
611.882342
120.0
120.0
120.0
169.705627
268.328157
536.656315
120.0
169.705627
268.328157
169.705627
120.0
268.328157
120.0
0.0
0.0
0.0
720.0
494.772675
120.0
0.0
646.219777
169.705627
268.328157
494.772675
268.328157
379.473319
120.0
360.0
240.0
0.0
169.705627
169.705627
169.705627
169.705627
120.0
0.0
120.0
240.0
120.0
120.0
120.0
0.0
120.0
169.705627
268.328157
432.666153
120.0
360.0
120.0
120.0
120.0
120.0
120.0
509.116882
120.0
120.0
169.705627
0.0
379.473319
268.328157
240.0
240.0
169.705627
120.0
494.772675
1025.280449
120.0
169.705627
120.0
169.705627
120.0
0.0
536.656315
0.0
848.528137
120.0
240.0
120.0
120.0
169.705627
120.0
432.666153
0.0
268.328157
120.0
0.0
120.0
0.0
120.0
120.0
120.0
169.705627
379.473319
268.328157
169.705627
0.0
120.0
379.473319
913.892773
120.0
169.705627
0.0
913.892773
169.705627
120.0
120.0
120.0
169.705627
268.328157
494.772675
169.705627
120.0
120.0
804.984472
0.0
169.705627
432.666153
120.0
169.705627
240.0
611.882342
120.0
169.705627
169.705627
379.473319
169.705627
379.473319
611.882342
169.705627
120.0
169.705627
432.666153
699.714227
0.0
0.0
120.0
268.328157
120.0
913.892773
120.0
120.0
169.705627
169.705627
339.411255
379.473319
120.0
268.328157
379.473319
379.473319
120.0
360.0
804.984472
646.219777
240.0
768.374908
848.528137
720.0
339.411255
120.0
120.0
169.705627
494.772675
729.931504
678.82251
509.116882
379.473319
240.0
120.0
169.705627
240.0
268.328157
120.0
494.772675
120.0
240.0
169.705627
729.931504
268.328157
432.666153
848.528137
268.328157
0.0
169.705627
339.411255
0.0
509.116882
0.0
120.0
120.0
120.0
339.411255
120.0
169.705627
720.0
120.0
169.705627
600.0
120.0
120.0
120.0
169.705627
120.0
268.328157
169.705627
120.0
120.0
600.0
268.328157
120.0
480.0
432.666153
120.0
120.0
0.0
268.328157
169.705627
1181.862936
0.0
120.0
268.328157
0.0
268.328157
0.0
169.705627
169.705627
120.0
169.705627
169.705627
268.328157
169.705627
0.0
480.0
379.473319
169.705627
120.0
494.772675
0.0
120.0
120.0
120.0
169.705627
169.705627
494.772675
169.705627
120.0
494.772675
268.328157
268.328157
169.705627
240.0
240.0
120.0
120.0
120.0
120.0
120.0
169.705627
120.0
0.0
432.666153
0.0
804.984472
360.0
937.229961
169.705627
268.328157
120.0
120.0
120.0
0.0
0.0
120.0
169.705627
169.705627
169.705627
268.328157
0.0
840.0
120.0
360.0
536.656315
120.0
169.705627
432.666153
480.0
240.0
268.328157
169.705627
120.0
169.705627
432.666153
268.328157
240.0
432.666153
0.0
768.374908
120.0
0.0
0.0
169.705627
0.0
0.0
120.0
379.473319
120.0
169.705627
0.0
379.473319
120.0
120.0
0.0
967.47093
699.714227
169.705627
169.705627
120.0
169.705627
169.705627
120.0
169.705627
120.0
240.0
169.705627
169.705627
120.0
169.705627
120.0
0.0
268.328157
937.229961
120.0
169.705627
169.705627
169.705627
480.0
268.328157
120.0
120.0
268.328157
169.705627
120.0
169.705627
840.0
339.411255
169.705627
120.0
120.0
120.0
120.0
120.0
379.473319
120.0
120.0
0.0
120.0
600.0
646.219777
120.0
169.705627
480.0
120.0
240.0
678.82251
0.0
240.0
240.0
240.0
494.772675
120.0
0.0
169.705627
0.0
379.473319
432.666153
0.0
268.328157
169.705627
0.0
268.328157
120.0
0.0
169.705627
0.0
120.0
0.0
0.0
169.705627
268.328157
120.0
169.705627
0.0
646.219777
432.666153
1341.640786
120.0
0.0
0.0
169.705627
169.705627
120.0
480.0
0.0
379.473319
120.0
120.0
120.0
169.705627
240.0
268.328157
169.705627
169.705627
0.0
120.0
120.0
0.0
432.666153
120.0
240.0
865.332306
120.0
0.0
379.473319
0.0
240.0
600.0
169.705627
339.411255
678.82251
268.328157
1025.280449
120.0
120.0
169.705627
379.473319
0.0
169.705627
268.328157
120.0
120.0
0.0
169.705627
169.705627
0.0
120.0
0.0
120.0
169.705627
0.0
268.328157
120.0
120.0
169.705627
169.705627
339.411255
240.0
0.0
120.0
120.0
268.328157
120.0
169.705627
379.473319
120.0
379.473319
240.0
120.0
120.0
169.705627
0.0
169.705627
0.0
120.0
120.0
0.0
169.705627
120.0
240.0
169.705627
169.705627
120.0
120.0
0.0
240.0
536.656315
268.328157
120.0
379.473319
120.0
268.328157
120.0
120.0
120.0
699.714227
169.705627
600.0
120.0
509.116882
0.0
0.0
120.0
120.0
240.0
120.0
120.0
169.705627
169.705627
120.0
379.473319
536.656315
169.705627
120.0
600.0
913.892773
169.705627
1018.233765
536.656315
379.473319
120.0
989.54535
432.666153
268.328157
120.0
0.0
0.0
120.0
0.0
120.0
120.0
169.705627
120.0
169.705627
120.0
120.0
169.705627
169.705627
120.0
268.328157
339.411255
0.0
120.0
432.666153
0.0
268.328157
0.0
0.0
379.473319
169.705627
494.772675
268.328157
169.705627
120.0
379.473319
646.219777
120.0
268.328157
169.705627
611.882342
120.0
268.328157
268.328157
768.374908
240.0
169.705627
536.656315
600.0
169.705627
120.0
169.705627
120.0
169.705627
0.0
268.328157
169.705627
240.0
268.328157
0.0
600.0
432.666153
360.0
0.0
120.0
169.705627
0.0
268.328157
169.705627
120.0
120.0
120.0
240.0
169.705627
120.0
169.705627
240.0
120.0
169.705627
268.328157
536.656315
0.0
240.0
768.374908
169.705627
120.0
120.0
120.0
169.705627
268.328157
432.666153
600.0
0.0
758.946638
120.0
240.0
536.656315
169.705627
120.0
169.705627
480.0
169.705627
120.0
379.473319
169.705627
120.0
169.705627
120.0
120.0
120.0
240.0
240.0
120.0
120.0
268.328157
169.705627
432.666153
120.0
120.0
379.473319
600.0
120.0
699.714227
169.705627
758.946638
120.0
120.0
120.0
169.705627
240.0
360.0
699.714227
120.0
120.0
379.473319
169.705627
169.705627
169.705627
0.0
0.0
758.946638
169.705627
339.411255
120.0
169.705627
169.705627
360.0
120.0
120.0
120.0
169.705627
432.666153
432.666153
480.0
169.705627
169.705627
169.705627
768.374908
494.772675
120.0
169.705627
379.473319
120.0
169.705627
699.714227
268.328157
379.473319
120.0
120.0
120.0
169.705627
120.0
169.705627
865.332306
169.705627
0.0
169.705627
120.0
0.0
339.411255
0.0
0.0
600.0
240.0
0.0
240.0
432.666153
120.0
120.0
432.666153
0.0
509.116882
379.473319
360.0
0.0
611.882342
1032.279032
120.0
169.705627
0.0
600.0
240.0
536.656315
339.411255
240.0
120.0
768.374908
494.772675
699.714227
0.0
536.656315
480.0
611.882342
0.0
169.705627
120.0
169.705627
360.0
120.0
0.0
169.705627
120.0
536.656315
611.882342
646.219777
169.705627
240.0
169.705627
120.0
268.328157
120.0
120.0
268.328157
0.0
169.705627
120.0
240.0
169.705627
268.328157
169.705627
0.0
600.0
0.0
120.0
804.984472
432.666153
268.328157
169.705627
120.0
169.705627
0.0
339.411255
169.705627
379.473319
120.0
0.0
169.705627
169.705627
120.0
120.0
120.0
169.705627
0.0
0.0
268.328157
169.705627
432.666153
120.0
120.0
268.328157
120.0
432.666153
120.0
169.705627
120.0
989.54535
0.0
169.705627
120.0
600.0
120.0
494.772675
699.714227
268.328157
120.0
0.0
0.0
1025.280449
120.0
169.705627
379.473319
536.656315
0.0
169.705627
120.0
0.0
0.0
169.705627
611.882342
432.666153
169.705627
120.0
600.0
678.82251
600.0
536.656315
768.374908
268.328157
432.666153
536.656315
169.705627
848.528137
268.328157
0.0
268.328157
804.984472
1181.862936
1205.985075
480.0
1132.077736
339.411255
120.0
1325.443322
240.0
268.328157
268.328157
268.328157
240.0
0.0
0.0
120.0
120.0
720.0
268.328157
494.772675
0.0
169.705627
120.0
120.0
120.0
120.0
169.705627
379.473319
169.705627
494.772675
120.0
120.0
729.931504
480.0
1018.233765
0.0
0.0
379.473319
169.705627
120.0
169.705627
169.705627
120.0
169.705627
169.705627
120.0
432.666153
536.656315
240.0
120.0
494.772675
268.328157
120.0
360.0
120.0
0.0
379.473319
0.0
120.0
120.0
169.705627
240.0
268.328157
268.328157
120.0
120.0
120.0
720.0
169.705627
120.0
848.528137
432.666153
1025.280449
240.0
120.0
268.328157
120.0
120.0
848.528137
169.705627
339.411255
646.219777
240.0
120.0
268.328157
913.892773
536.656315
379.473319
509.116882
169.705627
120.0
509.116882
494.772675
169.705627
0.0
268.328157
120.0
0.0
120.0
268.328157
169.705627
169.705627
0.0
169.705627
913.892773
0.0
240.0
536.656315
120.0
268.328157
169.705627
120.0
169.705627
0.0
240.0
0.0
0.0
432.666153
169.705627
240.0
379.473319
0.0
240.0
865.332306
169.705627
600.0
268.328157
0.0
120.0
646.219777
268.328157
268.328157
169.705627
600.0
432.666153
268.328157
120.0
379.473319
169.705627
120.0
432.666153
240.0
0.0
169.705627
169.705627
169.705627
240.0
169.705627
120.0
536.656315
169.705627
120.0
120.0
0.0
120.0
120.0
120.0
240.0
268.328157
699.714227
169.705627
120.0
600.0
0.0
240.0
268.328157
169.705627
120.0
1181.862936
268.328157
169.705627
379.473319
240.0
804.984472
120.0
360.0
379.473319
360.0
120.0
0.0
536.656315
169.705627
432.666153
240.0
268.328157
937.229961
967.47093
432.666153
360.0
120.0
120.0
169.705627
360.0
0.0
120.0
379.473319
169.705627
0.0
120.0
240.0
0.0
720.0
120.0
120.0
0.0
1018.233765
169.705627
120.0
169.705627
120.0
120.0
432.666153
0.0
240.0
120.0
0.0
268.328157
120.0
120.0
379.473319
169.705627
169.705627
120.0
169.705627
379.473319
120.0
432.666153
120.0
268.328157
0.0
169.705627
240.0
120.0
268.328157
169.705627
268.328157
169.705627
379.473319
240.0
120.0
0.0
169.705627
0.0
379.473319
120.0
480.0
120.0
169.705627
536.656315
120.0
120.0
120.0
268.328157
240.0
0.0
120.0
0.0
169.705627
240.0
379.473319
494.772675
268.328157
169.705627
169.705627
268.328157
169.705627
268.328157
120.0
169.705627
120.0
268.328157
432.666153
169.705627
169.705627
720.0
0.0
120.0
169.705627
339.411255
120.0
120.0
120.0
720.0
120.0
0.0
169.705627
0.0
494.772675
240.0
169.705627
379.473319
600.0
169.705627
699.714227
169.705627
120.0
120.0
120.0
120.0
536.656315
268.328157
120.0
120.0
509.116882
120.0
169.705627
120.0
268.328157
120.0
120.0
120.0
120.0
240.0
169.705627
120.0
120.0
120.0
720.0
268.328157
240.0
0.0
120.0
480.0
0.0
611.882342
379.473319
0.0
379.473319
339.411255
0.0
120.0
360.0
169.705627
120.0
646.219777
268.328157
169.705627
0.0
169.705627
120.0
169.705627
169.705627
600.0
240.0
0.0
720.0
0.0
169.705627
169.705627
0.0
0.0
240.0
1368.21051
169.705627
120.0
169.705627
268.328157
339.411255
360.0
432.666153
646.219777
804.984472
611.882342
169.705627
1073.312629
169.705627
240.0
169.705627
494.772675
0.0
120.0
967.47093
1252.836781
480.0
169.705627
989.54535
536.656315
1187.939392
379.473319
848.528137
120.0
0.0
120.0
268.328157
120.0
240.0
509.116882
120.0
268.328157
0.0
0.0
120.0
120.0
0.0
240.0
600.0
268.328157
494.772675
240.0
848.528137
0.0
0.0
600.0
120.0
120.0
120.0
240.0
0.0
536.656315
0.0
0.0
268.328157
0.0
120.0
268.328157
169.705627
169.705627
768.374908
600.0
120.0
432.666153
120.0
432.666153
432.666153
169.705627
268.328157
432.666153
169.705627
0.0
120.0
120.0
120.0
432.666153
480.0
379.473319
339.411255
432.666153
339.411255
379.473319
0.0
379.473319
0.0
120.0
509.116882
0.0
120.0
120.0
120.0
611.882342
268.328157
169.705627
611.882342
268.328157
120.0
120.0
678.82251
169.705627
120.0
0.0
120.0
169.705627
120.0
169.705627
120.0
379.473319
120.0
240.0
494.772675
600.0
432.666153
169.705627
360.0
268.328157
494.772675
169.705627
646.219777
169.705627
169.705627
0.0
379.473319
699.714227
169.705627
611.882342
0.0
432.666153
339.411255
379.473319
509.116882
268.328157
169.705627
432.666153
169.705627
120.0
240.0
240.0
120.0
120.0
768.374908
169.705627
268.328157
268.328157
169.705627
120.0
120.0
720.0
169.705627
0.0
120.0
169.705627
268.328157
240.0
0.0
339.411255
268.328157
169.705627
120.0
432.666153
240.0
729.931504
379.473319
169.705627
120.0
240.0
268.328157
339.411255
120.0
120.0
169.705627
120.0
339.411255
169.705627
379.473319
848.528137
120.0
848.528137
1025.280449
720.0
432.666153
240.0
240.0
120.0
120.0
120.0
169.705627
339.411255
600.0
120.0
120.0
120.0
268.328157
120.0
600.0
268.328157
240.0
169.705627
169.705627
120.0
268.328157
268.328157
1073.312629
268.328157
120.0
0.0
646.219777
169.705627
169.705627
120.0
646.219777
0.0
600.0
268.328157
120.0
494.772675
268.328157
509.116882
120.0
240.0
240.0
0.0
432.666153
169.705627
120.0
240.0
120.0
120.0
360.0
600.0
240.0
120.0
120.0
120.0
699.714227
432.666153
967.47093
120.0
169.705627
268.328157
169.705627
240.0
268.328157
169.705627
699.714227
804.984472
360.0
169.705627
268.328157
120.0
339.411255
240.0
120.0
240.0
0.0
360.0
169.705627
169.705627
240.0
268.328157
913.892773
360.0
120.0
0.0
169.705627
120.0
120.0
1223.764683
169.705627
240.0
432.666153
268.328157
169.705627
432.666153
0.0
0.0
120.0
379.473319
937.229961
120.0
240.0
509.116882
0.0
169.705627
169.705627
339.411255
432.666153
120.0
268.328157
120.0
0.0
169.705627
169.705627
339.411255
169.705627
120.0
360.0
169.705627
169.705627
600.0
600.0
432.666153
699.714227
600.0
120.0
268.328157
729.931504
268.328157
848.528137
611.882342
169.705627
120.0
120.0
600.0
379.473319
169.705627
169.705627
169.705627
360.0
120.0
120.0
120.0
169.705627
169.705627
120.0
120.0
120.0
0.0
379.473319
646.219777
169.705627
120.0
0.0
0.0
268.328157
169.705627
0.0
432.666153
120.0
169.705627
120.0
0.0
169.705627
120.0
169.705627
240.0
169.705627
379.473319
169.705627
240.0
240.0
1275.617498
865.332306
536.656315
268.328157
509.116882
268.328157
360.0
0.0
169.705627
169.705627
268.328157
240.0
360.0
268.328157
169.705627
120.0
120.0
169.705627
169.705627
120.0
268.328157
0.0
611.882342
120.0
169.705627
120.0
169.705627
268.328157
611.882342
720.0
0.0
0.0
0.0
120.0
268.328157
379.473319
600.0
268.328157
120.0
0.0
494.772675
768.374908
169.705627
339.411255
729.931504
509.116882
873.613187
0.0
611.882342
120.0
0.0
240.0
169.705627
120.0
494.772675
240.0
120.0
240.0
169.705627
339.411255
120.0
120.0
432.666153
120.0
120.0
169.705627
494.772675
240.0
169.705627
600.0
169.705627
360.0
120.0
169.705627
120.0
169.705627
120.0
169.705627
120.0
120.0
169.705627
120.0
268.328157
494.772675
0.0
169.705627
268.328157
120.0
169.705627
120.0
0.0
120.0
120.0
379.473319
169.705627
768.374908
379.473319
240.0
379.473319
120.0
120.0
0.0
169.705627
268.328157
646.219777
0.0
169.705627
1181.862936
379.473319
268.328157
0.0
1200.0
432.666153
169.705627
494.772675
120.0
494.772675
120.0
120.0
120.0
0.0
0.0
120.0
240.0
120.0
536.656315
432.666153
120.0
339.411255
0.0
1073.312629
169.705627
0.0
804.984472
120.0
360.0
169.705627
240.0
379.473319
120.0
268.328157
240.0
120.0
169.705627
120.0
0.0
268.328157
268.328157
240.0
120.0
120.0
494.772675
268.328157
120.0
0.0
120.0
120.0
0.0
268.328157
120.0
120.0
240.0
536.656315
268.328157
0.0
0.0
120.0
268.328157
120.0
0.0
169.705627
379.473319
169.705627
339.411255
268.328157
509.116882
120.0
240.0
0.0
0.0
169.705627
169.705627
120.0
120.0
169.705627
169.705627
0.0
169.705627
120.0
169.705627
120.0
268.328157
432.666153
480.0
699.714227
169.705627
120.0
379.473319
120.0
240.0
480.0
120.0
169.705627
240.0
169.705627
120.0
379.473319
611.882342
120.0
120.0
0.0
0.0
120.0
268.328157
536.656315
268.328157
360.0
120.0
120.0
120.0
432.666153
494.772675
268.328157
120.0
169.705627
967.47093
120.0
379.473319
169.705627
120.0
0.0
379.473319
240.0
699.714227
268.328157
1018.233765
494.772675
873.613187
169.705627
339.411255
120.0
169.705627
240.0
120.0
494.772675
379.473319
169.705627
169.705627
360.0
768.374908
120.0
339.411255
0.0
120.0
873.613187
600.0
494.772675
339.411255
379.473319
379.473319
600.0
0.0
120.0
1297.998459
169.705627
432.666153
120.0
699.714227
120.0
169.705627
120.0
120.0
120.0
268.328157
120.0
339.411255
268.328157
120.0
379.473319
268.328157
840.0
120.0
0.0
120.0
120.0
536.656315
0.0
120.0
120.0
611.882342
169.705627
169.705627
120.0
169.705627
120.0
169.705627
169.705627
120.0
268.328157
268.328157
120.0
432.666153
536.656315
169.705627
758.946638
169.705627
379.473319
169.705627
268.328157
120.0
268.328157
268.328157
0.0
120.0
240.0
0.0
120.0
1018.233765
0.0
240.0
120.0
379.473319
0.0
169.705627
0.0
120.0
646.219777
169.705627
120.0
169.705627
379.473319
120.0
169.705627
0.0
120.0
339.411255
169.705627
432.666153
494.772675
600.0
120.0
169.705627
169.705627
120.0
0.0
120.0
268.328157
339.411255
240.0
865.332306
240.0
169.705627
120.0
804.984472
120.0
268.328157
0.0
169.705627
339.411255
169.705627
611.882342
120.0
268.328157
120.0
536.656315
0.0
120.0
432.666153
0.0
268.328157
339.411255
120.0
0.0
0.0
169.705627
120.0
120.0
120.0
339.411255
169.705627
268.328157
0.0
729.931504
268.328157
339.411255
768.374908
169.705627
0.0
967.47093
1073.312629
169.705627
268.328157
268.328157
240.0
339.411255
0.0
169.705627
240.0
169.705627
0.0
379.473319
432.666153
120.0
360.0
379.473319
1025.280449
611.882342
0.0
0.0
0.0
169.705627
120.0
120.0
339.411255
240.0
268.328157
432.666153
169.705627
240.0
120.0
120.0
865.332306
432.666153
848.528137
865.332306
646.219777
169.705627
379.473319
989.54535
1106.345335
1297.998459
268.328157
1578.353573
888.374908
1938.659331
1560.0
494.772675
379.473319
1444.991349
1953.458472
480.0
379.473319
268.328157
360.0
536.656315
509.116882
536.656315
720.0
169.705627
120.0
240.0
120.0
120.0
720.0
120.0
120.0
600.0
339.411255
169.705627
120.0
0.0
169.705627
699.714227
120.0
120.0
120.0
0.0
120.0
494.772675
120.0
120.0
240.0
268.328157
120.0
120.0
0.0
120.0
120.0
240.0
120.0
169.705627
0.0
240.0
0.0
120.0
120.0
240.0
509.116882
120.0
339.411255
729.931504
120.0
169.705627
0.0
169.705627
937.229961
848.528137
120.0
169.705627
169.705627
339.411255
120.0
0.0
379.473319
169.705627
120.0
120.0
169.705627
120.0
120.0
240.0
120.0
169.705627
480.0
169.705627
169.705627
0.0
240.0
600.0
120.0
268.328157
120.0
169.705627
120.0
0.0
0.0
120.0
169.705627
169.705627
0.0
432.666153
120.0
240.0
120.0
0.0
432.666153
768.374908
0.0
240.0
600.0
600.0
240.0
0.0
536.656315
339.411255
120.0
480.0
494.772675
0.0
360.0
169.705627
536.656315
169.705627
120.0
432.666153
169.705627
268.328157
169.705627
240.0
120.0
360.0
339.411255
268.328157
432.666153
339.411255
432.666153
611.882342
120.0


==> data/static_policy/static_rate_rebal_iter_greedy-params-300_95_10_120_60-60_26_1-1_5_5_FULL_3_MONTHS-compu_times.csv <==
compu_time
0.1360025405883789
0.0
0.0
0.001001596450805664
0.0010006427764892578
0.0
0.0
0.001001596450805664
0.0
0.1380007266998291
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.12201094627380371
0.0009999275207519531
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0019948482513427734
0.001007080078125
0.0
0.0
0.10100030899047852
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.10600137710571289
0.0
0.0009982585906982422
0.0
0.0
0.0009989738464355469
0.0
0.0009992122650146484
0.0
0.0010004043579101562
0.0
0.0010001659393310547
0.0
0.11800026893615723
0.0
0.000989675521850586
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.11799907684326172
0.0
0.0
0.001009225845336914
0.0
0.0
0.0
0.0010027885437011719
0.0
0.0010006427764892578
0.0
0.0010004043579101562
0.12999510765075684
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0009984970092773438
0.0
0.0
0.0010025501251220703
0.0
0.0
0.13298416137695312
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.1049954891204834
0.0
0.0009906291961669922
0.0
0.0
0.0
0.0
0.0
0.0
0.1199951171875
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.09300065040588379
0.0
0.0
0.0009980201721191406
0.0
0.00099945068359375
0.0
0.10500192642211914
0.0
0.0
0.0
0.0
0.09299969673156738
0.11899805068969727
0.1270005702972412
0.0
0.127000093460083
0.0
0.13399744033813477
0.0
0.0009992122650146484
0.15199828147888184
0.0
0.0010058879852294922
0.0
0.14100074768066406
0.0009996891021728516
0.0
0.0
0.0
0.10899972915649414
0.0
0.0009999275207519531
0.0010001659393310547
0.0
0.0
0.0010008811950683594
0.0
0.09300017356872559
0.0010042190551757812
0.0
0.0009963512420654297
0.0
0.0009999275207519531
0.0
0.0
0.10499930381774902
0.0
0.0
0.0009999275207519531
0.0
0.1009981632232666
0.0
0.0010051727294921875
0.0010008811950683594
0.0
0.0009984970092773438
0.11299896240234375
0.0
0.0
0.0010013580322265625
0.00099945068359375
0.0
0.0
0.0
0.0
0.14601421356201172
0.0
0.0009992122650146484
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0010008811950683594
0.0
0.10300111770629883
0.0
0.0
0.0
0.0
0.0
0.0
0.10799837112426758
0.0
0.0
0.11399245262145996
0.0
0.0009992122650146484
0.0
0.11400032043457031
0.00099945068359375
0.0
0.0
0.0010008811950683594
0.0010006427764892578
0.0
0.12499213218688965
0.0
0.0
0.0
0.0
0.0010004043579101562
0.10901212692260742
0.0
0.0
0.0
0.0
0.11899781227111816
0.0
0.11500000953674316
0.1080014705657959
0.00099945068359375
0.0
0.10299968719482422
0.0
0.10700058937072754
0.0
0.0
0.0010013580322265625
0.0
0.0009987354278564453
0.0009999275207519531
0.0009870529174804688
0.0
0.1250004768371582
0.0
0.0
0.0009996891021728516
0.001001119613647461
0.0
0.0
0.0009996891021728516
0.0
0.00099945068359375
0.00099945068359375
0.0009984970092773438
0.0
0.0
0.0
0.0
0.13300013542175293
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1380016803741455
0.0009987354278564453
0.0
0.0010008811950683594
0.12799835205078125
0.0
0.0
0.0
0.0010013580322265625
0.0
0.00099945068359375
0.0
0.0009996891021728516
0.0
0.0
0.0009982585906982422
0.0989987850189209
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000995635986328125
0.0
0.0
0.0010013580322265625
0.0009989738464355469
0.11599993705749512
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.12199735641479492
0.0
0.0
0.0
0.0009982585906982422
0.0
0.002002239227294922
0.0
0.0009891986846923828
0.0
0.0010008811950683594
0.0
0.12799859046936035
0.0
0.0
0.001001119613647461
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.11100888252258301
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0010008811950683594
0.0
0.0010006427764892578
0.0
0.09899473190307617
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0010004043579101562
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009992122650146484
0.0010020732879638672
0.0
0.12299704551696777
0.0009975433349609375
0.0
0.0009999275207519531
0.0
0.0010082721710205078
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0010023117065429688
0.0
0.0
0.0009970664978027344
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0010013580322265625
0.0
0.0009992122650146484
0.0
0.0010023117065429688
0.0
0.0009992122650146484
0.0
0.0009992122650146484
0.1329975128173828
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0010004043579101562
0.0009932518005371094
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0009992122650146484
0.0009889602661132812
0.0
0.0
0.001001596450805664
0.0
0.00099945068359375
0.0
0.0010006427764892578
0.12400054931640625
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.09900069236755371
0.0010013580322265625
0.0
0.0009992122650146484
0.0
0.0
0.0
0.00099945068359375
0.0
0.10000205039978027
0.0010008811950683594
0.0009999275207519531
0.0
0.0009996891021728516
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010037422180175781
0.12999939918518066
0.0
0.0010025501251220703
0.0009996891021728516
0.0
0.0010066032409667969
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0020020008087158203
0.0
0.0
0.0
0.0010001659393310547
0.12099695205688477
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0009999275207519531
0.0010001659393310547
0.11199092864990234
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009953975677490234
0.0
0.12400031089782715
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1139979362487793
0.0
0.0
0.11699914932250977
0.1099996566772461
0.0009999275207519531
0.11499786376953125
0.0
0.001001596450805664
0.0
0.11500167846679688
0.0
0.0
0.0
0.0009932518005371094
0.001001596450805664
0.0
0.0
0.0
0.0010008811950683594
0.11999869346618652
0.0
0.0010008811950683594
0.0
0.0
0.0010001659393310547
0.0010001659393310547
0.0
0.0
0.0020003318786621094
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009925365447998047
0.13700056076049805
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0010008811950683594
0.001001119613647461
0.0
0.0
0.1060020923614502
0.0
0.0
0.0
0.0
0.0010042190551757812
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.08799982070922852
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.11299872398376465
0.0010042190551757812
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009996891021728516
0.000997304916381836
0.14899754524230957
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0009992122650146484
0.0
0.0
0.0
0.125
0.0
0.0
0.0009958744049072266
0.0
0.0
0.0010001659393310547
0.0
0.0009975433349609375
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009999275207519531
0.0009996891021728516
0.0
0.0
0.00099945068359375
0.00099945068359375
0.13599491119384766
0.0
0.0
0.0010023117065429688
0.0
0.0010039806365966797
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0010027885437011719
0.0
0.0
0.0
0.0020008087158203125
0.0
0.0
0.10999917984008789
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
0.1190025806427002
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0010020732879638672
0.0010006427764892578
0.0
0.0
0.0009984970092773438
0.0
0.001001119613647461
0.0
0.0020017623901367188
0.11799907684326172
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0009999275207519531
0.0
0.0010080337524414062
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0019989013671875
0.0010001659393310547
0.0
0.0
0.0010058879852294922
0.0
0.13799548149108887
0.0
0.0
0.0009932518005371094
0.0
0.0010008811950683594
0.0010004043579101562
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0009961128234863281
0.0
0.0
0.0
0.0
0.0009996891021728516
0.10600066184997559
0.0
0.0
0.0
0.0
0.0010066032409667969
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0009987354278564453
0.11299633979797363
0.0
0.0
0.0
0.0009889602661132812
0.0
0.12599897384643555
0.0
0.0009989738464355469
0.0
0.14399266242980957
0.0010051727294921875
0.0
0.001003265380859375
0.0009961128234863281
0.0010006427764892578
0.1530005931854248
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0009996891021728516
0.0010044574737548828
0.0009965896606445312
0.0009932518005371094
0.10999727249145508
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010039806365966797
0.0
0.10799670219421387
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.11699891090393066
0.000997304916381836
0.0
0.10700297355651855
0.0
0.0
0.0
0.13499975204467773
0.0009992122650146484
0.0
0.0
0.0010001659393310547
0.10799741744995117
0.0
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0009996891021728516
0.0
0.0009989738464355469
0.12099099159240723
0.0
0.0
0.001001596450805664
0.0
0.001005411148071289
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.14699864387512207
0.0
0.0
0.0
0.0
0.0
0.0
0.0020036697387695312
0.0
0.001007080078125
0.1370103359222412
0.0
0.0010023117065429688
0.0
0.0009980201721191406
0.0
0.00099945068359375
0.0009999275207519531
0.0
0.000997781753540039
0.0
0.0
0.10999798774719238
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009982585906982422
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0010001659393310547
0.10500502586364746
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0010035037994384766
0.0009975433349609375
0.0
0.002001047134399414
0.0010001659393310547
0.0
0.0009989738464355469
0.0
0.0
0.0010063648223876953
0.14999747276306152
0.0
0.0010006427764892578
0.0
0.0020003318786621094
0.0
0.0
0.0
0.0
0.0009958744049072266
0.0
0.0
0.0
0.0
0.0020020008087158203
0.0010063648223876953
0.0
0.0
0.12999868392944336
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.000997304916381836
0.0010058879852294922
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0009996891021728516
0.13699841499328613
0.0
0.0009999275207519531
0.0
0.0
0.0010013580322265625
0.0009984970092773438
0.0
0.0
0.0
0.0019996166229248047
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0010001659393310547
0.0
0.11499810218811035
0.0
0.0
0.0
0.0010001659393310547
0.0010001659393310547
0.0
0.0
0.0010061264038085938
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0
0.0
0.0
0.11101365089416504
0.0010006427764892578
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.002000093460083008
0.0009996891021728516
0.0
0.0010013580322265625
0.0009987354278564453
0.0010004043579101562
0.0009996891021728516
0.14599275588989258
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0010135173797607422
0.0
0.0
0.0
0.0009999275207519531
0.0
0.10800623893737793
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0010058879852294922
0.0
0.0
0.0010020732879638672
0.0
0.0010046958923339844
0.0010030269622802734
0.0009989738464355469
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0010004043579101562
0.0010001659393310547
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0010008811950683594
0.0
0.0010006427764892578
0.0019958019256591797
0.0
0.0010001659393310547
0.14551758766174316
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.002000093460083008
0.0010001659393310547
0.0
0.0
0.0
0.001001596450805664
0.0
0.0010001659393310547
0.13199996948242188
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.001001596450805664
0.0
0.000986337661743164
0.0
0.0
0.17316341400146484
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.12498974800109863
0.0
0.0010046958923339844
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0009996891021728516
0.0
0.10299897193908691
0.0
0.0009951591491699219
0.0
0.0
0.0
0.0
0.11099934577941895
0.0
0.0010020732879638672
0.0
0.0009996891021728516
0.0010020732879638672
0.0
0.0
0.0010042190551757812
0.0
0.00099945068359375
0.0009992122650146484
0.0
0.0
0.0010013580322265625
0.0
0.0009996891021728516
0.0009877681732177734
0.0019998550415039062
0.002001047134399414
0.002001047134399414
0.0009999275207519531
0.14700627326965332
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0010006427764892578
0.0
0.10300493240356445
0.0010066032409667969
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.13499903678894043
0.0010001659393310547
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.001999378204345703
0.0
0.1289985179901123
0.0010075569152832031
0.0
0.0
0.0
0.0
0.11199426651000977
0.0
0.0010008811950683594
0.0
0.1080014705657959
0.0
0.11400032043457031
0.0
0.0
0.1269998550415039
0.0009987354278564453
0.0
0.0009975433349609375
0.0
0.0009989738464355469
0.0
0.0010001659393310547
0.0
0.0
0.0009999275207519531
0.162001371383667
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0010020732879638672
0.1600027084350586
0.0
0.0
0.001001596450805664
0.0
0.0
0.0009944438934326172
0.0009992122650146484
0.12800073623657227
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010013580322265625
0.0
0.11600899696350098
0.0
0.0
0.0
0.0
0.001003265380859375
0.0
0.0009999275207519531
0.0
0.0010006427764892578
0.0
0.0009968280792236328
0.12099957466125488
0.0
0.0009989738464355469
0.0
0.0
0.0010006427764892578
0.0
0.0
0.00099945068359375
0.0
0.0
0.11599922180175781
0.0
0.0
0.0
0.0
0.0
0.0
0.0010030269622802734
0.0010004043579101562
0.0
0.12399768829345703
0.0009984970092773438
0.0
0.0009984970092773438
0.0
0.0009968280792236328
0.0
0.0010001659393310547
0.0010025501251220703
0.0
0.001001596450805664
0.0
0.0009996891021728516
0.0
0.0010013580322265625
0.0
0.0
0.0009996891021728516
0.15199542045593262
0.0019981861114501953
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009999275207519531
0.0
0.12600278854370117
0.0
0.0
0.0
0.0010004043579101562
0.0
0.000997781753540039
0.0
0.0
0.0
0.0009996891021728516
0.0
0.002000093460083008
0.0
0.0
0.08899903297424316
0.0
0.0009999275207519531
0.0
0.0
0.0009944438934326172
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0009987354278564453
0.0
0.15799975395202637
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.12799715995788574
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.13599944114685059
0.0
0.00099945068359375
0.0
0.0
0.0
0.00099945068359375
0.0
0.1340017318725586
0.0
0.0009989738464355469
0.0
0.002000093460083008
0.0
0.0
0.001999378204345703
0.14499926567077637
0.0009999275207519531
0.0
0.0
0.0009989738464355469
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.10899567604064941
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0010046958923339844
0.0
0.1159975528717041
0.001013040542602539
0.0
0.0
0.0
0.0
0.0
0.1139991283416748
0.0
0.1379995346069336
0.0010008811950683594
0.1360023021697998
0.0
0.001004934310913086
0.0
0.13700079917907715
0.0
0.0009989738464355469
0.0
0.0
0.12700319290161133
0.0
0.12100934982299805
0.12599968910217285
0.0009980201721191406
0.11800026893615723
0.0
0.0010006427764892578
0.0
0.0009908676147460938
0.0
0.10000371932983398
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010035037994384766
0.1249990463256836
0.0
0.0009775161743164062
0.0
0.0
0.0009996891021728516
0.0
0.12799906730651855
0.0
0.0010111331939697266
0.0010063648223876953
0.0
0.0009989738464355469
0.08699941635131836
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0009980201721191406
0.0
0.1250014305114746
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010075569152832031
0.0
0.0
0.0009987354278564453
0.0
0.15400218963623047
0.0
0.0
0.0
0.0
0.15800118446350098
0.0010025501251220703
0.0
0.0010025501251220703
0.001001119613647461
0.0
0.0
0.001001596450805664
0.11399722099304199
0.0009968280792236328
0.0
0.0
0.0009987354278564453
0.0009949207305908203
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010046958923339844
0.0010006427764892578
0.10900044441223145
0.0
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.001003265380859375
0.000997781753540039
0.0
0.14699888229370117
0.0
0.0
0.0010097026824951172
0.0
0.0
0.13199853897094727
0.0
0.0010056495666503906
0.0
0.12499809265136719
0.0010006427764892578
0.0
0.0009942054748535156
0.0
0.0
0.0009987354278564453
0.0
0.14799904823303223
0.0
0.0
0.0
0.15799832344055176
0.0010004043579101562
0.0
0.0009961128234863281
0.0010001659393310547
0.0009982585906982422
0.12599849700927734
0.0
0.0
0.0
0.0
0.0
0.0
0.11299872398376465
0.0
0.0
0.0009925365447998047
0.0
0.11599564552307129
0.12498927116394043
0.00099945068359375
0.0
0.0
0.11400222778320312
0.0
0.0009982585906982422
0.0
0.0
0.1360008716583252
0.0
0.0009992122650146484
0.0
0.0
0.0009982585906982422
0.0
0.13500094413757324
0.0009999275207519531
0.0
0.0
0.0010001659393310547
0.0009982585906982422
0.0009992122650146484
0.0
0.0
0.0
0.0009849071502685547
0.0
0.0
0.0010006427764892578
0.0
0.11500120162963867
0.001004934310913086
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0009980201721191406
0.0
0.0
0.0
0.12400007247924805
0.0010004043579101562
0.0
0.0010046958923339844
0.0
0.0
0.0010001659393310547
0.0
0.11599421501159668
0.0010058879852294922
0.0
0.0010013580322265625
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0010001659393310547
0.0
0.0
0.12099790573120117
0.0
0.0
0.0
0.0010056495666503906
0.0
0.0
0.0
0.0
0.0
0.0010046958923339844
0.16200041770935059
0.0
0.0
0.0009987354278564453
0.0009975433349609375
0.0
0.0010001659393310547
0.0
0.0
0.0010004043579101562
0.0
0.0010046958923339844
0.0010058879852294922
0.10100150108337402
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0009999275207519531
0.0
0.0
0.0009999275207519531
0.0010006427764892578
0.0
0.1249995231628418
0.0
0.0
0.0010085105895996094
0.0
0.0
0.0
0.0
0.002003908157348633
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0010042190551757812
0.0
0.10799741744995117
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0009942054748535156
0.0
0.0009989738464355469
0.1529998779296875
0.0
0.0
0.0010001659393310547
0.0
0.0010025501251220703
0.0
0.0
0.0
0.13499808311462402
0.0
0.001001119613647461
0.0
0.0010004043579101562
0.0
0.0009980201721191406
0.0
0.0
0.0010025501251220703
0.0
0.002001047134399414
0.0
0.12100481986999512
0.0009996891021728516
0.0
0.0
0.001001119613647461
0.0009987354278564453
0.0
0.0
0.0
0.001005411148071289
0.0
0.0009996891021728516
0.0
0.0010039806365966797
0.0010023117065429688
0.000997781753540039
0.0
0.0
0.0
0.0010006427764892578
0.0
0.00099945068359375
0.0010004043579101562
0.0
0.0
0.0
0.0010006427764892578
0.0010006427764892578
0.0010004043579101562
0.13299798965454102
0.0010051727294921875
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009944438934326172
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010142326354980469
0.13700222969055176
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.11899828910827637
0.0
0.0
0.0010013580322265625
0.0
0.1260051727294922
0.0
0.09599804878234863
0.09399914741516113
0.00099945068359375
0.0010004043579101562
0.0009984970092773438
0.0009992122650146484
0.0
0.0
0.0010001659393310547
0.0009989738464355469
0.0009992122650146484
0.10299921035766602
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009982585906982422
0.0
0.15599989891052246
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.12600064277648926
0.0019996166229248047
0.0
0.12899565696716309
0.0
0.10500097274780273
0.0009989738464355469
0.0
0.11799979209899902
0.0010008811950683594
0.0
0.0
0.0
0.1269979476928711
0.0
0.0009996891021728516
0.0
0.0010001659393310547
0.00099945068359375
0.0
0.0
0.0
0.001001119613647461
0.11100053787231445
0.0
0.0
0.001001119613647461
0.0
0.0010013580322265625
0.0009996891021728516
0.0
0.0010004043579101562
0.0
0.0009887218475341797
0.0
0.0
0.0
0.0009949207305908203
0.0010008811950683594
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.001001596450805664
0.0
0.0010030269622802734
0.0009987354278564453
0.0
0.1470022201538086
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.000997781753540039
0.0
0.0
0.0010039806365966797
0.0
0.0
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.1119999885559082
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.10799860954284668
0.0
0.0
0.0
0.0
0.10799908638000488
0.0010001659393310547
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0009987354278564453
0.0
0.0010018348693847656
0.0009996891021728516
0.0
0.0
0.0
0.17000079154968262
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.001001119613647461
0.0
0.0009975433349609375
0.0
0.0
0.0
0.0
0.0009992122650146484
0.11499404907226562
0.0
0.0
0.0
0.0010056495666503906
0.0
0.0
0.0
0.0
0.12300252914428711
0.0
0.0
0.0
0.0010006427764892578
0.0010001659393310547
0.0
0.0009999275207519531
0.0
0.0
0.0009953975677490234
0.0
0.0010001659393310547
0.11599206924438477
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009884834289550781
0.0
0.0009965896606445312
0.0
0.0009996891021728516
0.0
0.000995635986328125
0.0
0.0
0.0020034313201904297
0.0
0.0
0.0
0.13199925422668457
0.0
0.0
0.0
0.0010094642639160156
0.0010004043579101562
0.0009946823120117188
0.0
0.0010020732879638672
0.0
0.00099945068359375
0.0009975433349609375
0.0
0.0
0.0
0.001003265380859375
0.0010004043579101562
0.0010020732879638672
0.0
0.001993894577026367
0.0
0.0
0.0009996891021728516
0.0
0.0009887218475341797
0.0
0.0
0.0
0.11700081825256348
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0019919872283935547
0.14799737930297852
0.0
0.00099945068359375
0.0
0.0
0.0009992122650146484
0.001001596450805664
0.0
0.00099945068359375
0.001001596450805664
0.0
0.0
0.0009970664978027344
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0010020732879638672
0.0
0.0
0.0
0.0019981861114501953
0.0
0.0
0.00099945068359375
0.0
0.0
0.001001119613647461
0.0
0.000997304916381836
0.0009989738464355469
0.0010082721710205078
0.12700104713439941
0.0010061264038085938
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.001003265380859375
0.0009996891021728516
0.0
0.0010001659393310547
0.0010042190551757812
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.1179969310760498
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.13899922370910645
0.000997781753540039
0.0
0.001003265380859375
0.0
0.15199971199035645
0.0
0.00099945068359375
0.0
0.0009987354278564453
0.1490013599395752
0.0
0.001004934310913086
0.0
0.0
0.12700176239013672
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0009996891021728516
0.0
0.0009987354278564453
0.0
0.09600186347961426
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010042190551757812
0.0
0.0
0.12600398063659668
0.0
0.1139976978302002
0.12300395965576172
0.11200118064880371
0.0
0.0010008811950683594
0.0
0.0
0.0009946823120117188
0.0
0.13399910926818848
0.00099945068359375
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0009996891021728516
0.0
0.0009982585906982422
0.16000080108642578
0.0
0.0019986629486083984
0.0
0.0
0.0010008811950683594
0.0
0.0020020008087158203
0.0
0.0009989738464355469
0.0009968280792236328
0.0
0.0
0.0
0.0009946823120117188
0.0
0.0009992122650146484
0.11301231384277344
0.0009980201721191406
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0010001659393310547
0.0010004043579101562
0.0
0.0
0.0
0.0009996891021728516
0.0009996891021728516
0.0
0.0020003318786621094
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009846687316894531
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0010044574737548828
0.13400912284851074
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009984970092773438
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.1329975128173828
0.0
0.0009975433349609375
0.0009987354278564453
0.0009949207305908203
0.0
0.0
0.0
0.0010037422180175781
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.10199809074401855
0.0
0.0009999275207519531
0.0
0.0
0.0
0.000997781753540039
0.1139984130859375
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0010039806365966797
0.0
0.0009992122650146484
0.0
0.0009996891021728516
0.0
0.0010008811950683594
0.0
0.14500045776367188
0.0010006427764892578
0.0
0.0
0.0009980201721191406
0.0
0.0009987354278564453
0.0
0.0
0.0009996891021728516
0.0
0.0010004043579101562
0.0010020732879638672
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0009999275207519531
0.0010137557983398438
0.0
0.0
0.0
0.0
0.0
0.0
0.1139988899230957
0.0
0.000997781753540039
0.0
0.0009992122650146484
0.00099945068359375
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0020148754119873047
0.0009987354278564453
0.0
0.0
0.0
0.0009996891021728516
0.0009992122650146484
0.0
0.0
0.0009999275207519531
0.0
0.09999823570251465
0.0009992122650146484
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000997304916381836
0.0
0.0020110607147216797
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009999275207519531
0.0
0.14700078964233398
0.0
0.0
0.0010030269622802734
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0009999275207519531
0.0009992122650146484
0.0
0.0
0.0
0.0010013580322265625
0.0010035037994384766
0.0
0.0009999275207519531
0.0
0.0
0.001001119613647461
0.0
0.0
0.0009980201721191406
0.0
0.0
0.11898469924926758
0.0009987354278564453
0.0
0.0009999275207519531
0.0
0.0010006427764892578
0.0009987354278564453
0.0009992122650146484
0.0
0.0010001659393310547
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0019965171813964844
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0010025501251220703
0.0009999275207519531
0.15199708938598633
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000993490219116211
0.0
0.0
0.0010018348693847656
0.0
0.00099945068359375
0.0010242462158203125
0.0019989013671875
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.12599802017211914
0.0010030269622802734
0.00099945068359375
0.0
0.0009932518005371094
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.12599897384643555
0.0010082721710205078
0.0
0.0
0.0
0.0010037422180175781
0.0010018348693847656
0.0
0.0
0.0
0.1119990348815918
0.0
0.0
0.0010018348693847656
0.1009976863861084
0.0010004043579101562
0.0
0.0020024776458740234
0.0
0.11400008201599121
0.0009999275207519531
0.0009932518005371094
0.0
0.0
0.0009999275207519531
0.0010001659393310547
0.0009953975677490234
0.11700010299682617
0.0
0.0
0.0
0.0
0.15199899673461914
0.0
0.0
0.0
0.0009961128234863281
0.0
0.14699959754943848
0.0
0.1459956169128418
0.13299942016601562
0.11300039291381836
0.0009992122650146484
0.0
0.001001119613647461
0.0
0.10199832916259766
0.0010001659393310547
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0010061264038085938
0.0
0.0
0.0
0.0009961128234863281
0.0009999275207519531
0.0
0.0
0.0
0.0010008811950683594
0.0
0.11500000953674316
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.12800955772399902
0.0
0.0009987354278564453
0.0
0.0010006427764892578
0.00099945068359375
0.00099945068359375
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0010004043579101562
0.0010018348693847656
0.0
0.0
0.002000570297241211
0.0
0.0
0.0
0.0019915103912353516
0.0
0.16299843788146973
0.0010013580322265625
0.0
0.0
0.0009975433349609375
0.000993490219116211
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.001001596450805664
0.0
0.0009953975677490234
0.0
0.0
0.10499715805053711
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0950009822845459
0.0
0.001001119613647461
0.0
0.0010004043579101562
0.0009989738464355469
0.0
0.0
0.0010128021240234375
0.0
0.1510007381439209
0.0009996891021728516
0.0
0.0009989738464355469
0.0010023117065429688
0.0019991397857666016
0.0010023117065429688
0.0
0.0
0.0020003318786621094
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.13200044631958008
0.0009922981262207031
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009999275207519531
0.0
0.0009970664978027344
0.0
0.0010035037994384766
0.1250014305114746
0.0
0.0
0.0009970664978027344
0.0
0.0010020732879638672
0.0
0.0010008811950683594
0.0
0.0
0.0009999275207519531
0.0
0.0009961128234863281
0.0
0.0
0.0
0.0009975433349609375
0.0009992122650146484
0.11499762535095215
0.0
0.0
0.0009903907775878906
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0010025501251220703
0.0010006427764892578
0.0
0.0
0.0
0.0009999275207519531
0.000997781753540039
0.0009996891021728516
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0019996166229248047
0.0009970664978027344
0.0
0.001995563507080078
0.1530003547668457
0.0
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.001001119613647461
0.0009860992431640625
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0009922981262207031
0.0
0.0010004043579101562
0.15599656105041504
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0010008811950683594
0.0009984970092773438
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0010042190551757812
0.0009996891021728516
0.0
0.0009989738464355469
0.0
0.0
0.0
0.00099945068359375
0.000997781753540039
0.0009963512420654297
0.0
0.0
0.000993967056274414
0.0
0.0
0.0
0.0
0.0
0.12799835205078125
0.0
0.0010039806365966797
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0010061264038085938
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0010027885437011719
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.0
0.10800290107727051
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0009937286376953125
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.12900257110595703
0.0010001659393310547
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.12998723983764648
0.00099945068359375
0.0
0.0
0.0010004043579101562
0.0
0.12898778915405273
0.0
0.001001119613647461
0.12999439239501953
0.0009999275207519531
0.0009992122650146484
0.0010018348693847656
0.0010004043579101562
0.14399981498718262
0.0
0.0
0.0
0.0
0.0009944438934326172
0.0
0.11700153350830078
0.0
0.0
0.0
0.0
0.0
0.1060020923614502
0.10599970817565918
0.09900307655334473
0.0010044574737548828
0.0
0.001001119613647461
0.0
0.1269996166229248
0.0
0.0
0.1230010986328125
0.002000570297241211
0.0
0.0
0.0
0.0009996891021728516
0.15200209617614746
0.0
0.001005411148071289
0.0
0.0
0.0
0.0010030269622802734
0.00099945068359375
0.0
0.0
0.0010020732879638672
0.0
0.0010001659393310547
0.0
0.0010037422180175781
0.0010027885437011719
0.0
0.1269969940185547
0.0
0.0
0.0
0.0009937286376953125
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0009996891021728516
0.0010008811950683594
0.0010004043579101562
0.0
0.11599874496459961
0.0
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.126997709274292
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0009944438934326172
0.0
0.0
0.0010006427764892578
0.0
0.00099945068359375
0.0
0.0
0.0009989738464355469
0.12600064277648926
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0009996891021728516
0.0
0.0009999275207519531
0.0
0.0
0.0
0.11100053787231445
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0009961128234863281
0.0
0.0
0.0009970664978027344
0.0
0.00099945068359375
0.0
0.0030040740966796875
0.0009930133819580078
0.19652605056762695
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.001004934310913086
0.0
0.0009987354278564453
0.0
0.0
0.0010042190551757812
0.0
0.001003265380859375
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0009963512420654297
0.1360006332397461
0.0
0.0009987354278564453
0.0009999275207519531
0.0
0.0009992122650146484
0.0009963512420654297
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.1379995346069336
0.0
0.0009996891021728516
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010066032409667969
0.0
0.0
0.0
0.11400127410888672
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010063648223876953
0.0
0.0
0.0
0.0010025501251220703
0.0
0.13500261306762695
0.002000570297241211
0.0009951591491699219
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0010006427764892578
0.0
0.0
0.0010175704956054688
0.0
0.0009937286376953125
0.0
0.0010013580322265625
0.0010004043579101562
0.0
0.0009989738464355469
0.0010004043579101562
0.0009887218475341797
0.0010004043579101562
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.00099945068359375
0.00099945068359375
0.0009989738464355469
0.0
0.0
0.13599944114685059
0.0
0.0
0.0010030269622802734
0.0010001659393310547
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009951591491699219
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009975433349609375
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0010025501251220703
0.0
0.0
0.21299982070922852
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.1300032138824463
0.0010025501251220703
0.0
0.0
0.0009992122650146484
0.0
0.12199854850769043
0.0
0.000997304916381836
0.0
0.0
0.15700507164001465
0.0
0.1639995574951172
0.0009989738464355469
0.0
0.0009980201721191406
0.0
0.001001119613647461
0.00099945068359375
0.0
0.11399412155151367
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0010001659393310547
0.0
0.0
0.0
0.11299943923950195
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.00099945068359375
0.0
0.0009975433349609375
0.0
0.15399789810180664
0.0
0.0
0.0
0.1740121841430664
0.0010113716125488281
0.0
0.0009999275207519531
0.0010156631469726562
0.0
0.0
0.1420001983642578
0.0
0.0
0.0
0.14800095558166504
0.1249990463256836
0.001001119613647461
0.0
0.0009996891021728516
0.0
0.12099957466125488
0.0
0.0
0.13499879837036133
0.0
0.0
0.13500475883483887
0.00099945068359375
0.0
0.0
0.000997781753540039
0.0010006427764892578
0.0
0.0010004043579101562
0.12200117111206055
0.0
0.0
0.0
0.0
0.0
0.0
0.11099433898925781
0.0
0.0
0.00099945068359375
0.0
0.000985860824584961
0.0
0.0
0.001001596450805664
0.0
0.0010008811950683594
0.0
0.13499760627746582
0.0
0.0009996891021728516
0.0009999275207519531
0.0
0.0
0.0
0.001001119613647461
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.10900282859802246
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009980201721191406
0.10700583457946777
0.0
0.0
0.0009925365447998047
0.0
0.0
0.0010023117065429688
0.0
0.0
0.0
0.000986337661743164
0.0
0.0
0.0
0.0019986629486083984
0.0
0.0009992122650146484
0.0
0.0
0.0009999275207519531
0.11300086975097656
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.002009868621826172
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0010013580322265625
0.0
0.0010013580322265625
0.0
0.0009980201721191406
0.0
0.0
0.0019948482513427734
0.0
0.0009996891021728516
0.11400341987609863
0.0
0.0010018348693847656
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.001007080078125
0.0
0.0
0.0
0.0
0.0
0.001005411148071289
0.0
0.001004934310913086
0.0
0.0
0.0
0.12399864196777344
0.0
0.0009980201721191406
0.0
0.0
0.001003265380859375
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0010001659393310547
0.0
0.000997781753540039
0.12299895286560059
0.0
0.0
0.0
0.0
0.0010042190551757812
0.0
0.0
0.0010023117065429688
0.0009963512420654297
0.0009922981262207031
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0019979476928710938
0.0009984970092773438
0.0009996891021728516
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0010089874267578125
0.0
0.11099672317504883
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.11299705505371094
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.1289980411529541
0.0
0.0
0.0
0.001001119613647461
0.0009982585906982422
0.0
0.0
0.0009992122650146484
0.0
0.0019998550415039062
0.0
0.0
0.0010006427764892578
0.11700177192687988
0.0
0.0
0.0009992122650146484
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.09799885749816895
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0009992122650146484
0.0010001659393310547
0.0010006427764892578
0.10799908638000488
0.0
0.0
0.0
0.0
0.0
0.0
0.0010037422180175781
0.0
0.0009999275207519531
0.0
0.13499665260314941
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.11599969863891602
0.0010008811950683594
0.0010004043579101562
0.0
0.0
0.00099945068359375
0.0
0.10399937629699707
0.0009996891021728516
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.11899971961975098
0.0
0.0
0.11299872398376465
0.0009996891021728516
0.0
0.00099945068359375
0.0
0.13300037384033203
0.0
0.0
0.1250004768371582
0.0009980201721191406
0.0
0.11399507522583008
0.0
0.0010004043579101562
0.0
0.0009982585906982422
0.0
0.11400055885314941
0.0
0.0009968280792236328
0.0
0.0
0.000997304916381836
0.14700078964233398
0.0
0.0009846687316894531
0.0
0.0009987354278564453
0.0
0.0010025501251220703
0.0010006427764892578
0.0
0.10899519920349121
0.0
0.0009999275207519531
0.0
0.0010001659393310547
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.11300539970397949
0.0009860992431640625
0.0
0.0
0.0
0.0
0.12801599502563477
0.0009999275207519531
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0010035037994384766
0.0
0.0009992122650146484
0.0
0.0009996891021728516
0.13700079917907715
0.0
0.0
0.0
0.0010035037994384766
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.12099719047546387
0.0
0.0010018348693847656
0.0010004043579101562
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010004043579101562
0.000997781753540039
0.0
0.10199880599975586
0.0
0.0
0.0
0.0010039806365966797
0.0
0.0
0.0009992122650146484
0.0009953975677490234
0.0
0.0
0.0
0.12199807167053223
0.0
0.0
0.0
0.13500118255615234
0.0009987354278564453
0.0010039806365966797
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010004043579101562
0.1170048713684082
0.0
0.0
0.002000570297241211
0.0
0.0
0.0
0.0010006427764892578
0.0
0.001001119613647461
0.00099945068359375
0.00099945068359375
0.0
0.0
0.0010020732879638672
0.0
0.1159982681274414
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0010025501251220703
0.0
0.0009996891021728516
0.08899760246276855
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.11199474334716797
0.0
0.0009996891021728516
0.0
0.0
0.0
0.127000093460083
0.0
0.0010001659393310547
0.001996755599975586
0.0
0.0009980201721191406
0.001001119613647461
0.13899874687194824
0.0
0.0
0.0
0.0
0.0010094642639160156
0.0
0.0
0.10400176048278809
0.0010061264038085938
0.0
0.0
0.0
0.0
0.0
0.10598492622375488
0.1029970645904541
0.0
0.0
0.0
0.0
0.0019989013671875
0.0
0.10900449752807617
0.0
0.0009996891021728516
0.0
0.1289987564086914
0.0009999275207519531
0.0
0.0010023117065429688
0.0
0.13600420951843262
0.0009987354278564453
0.0
0.0
0.0009989738464355469
0.0
0.0
0.1040046215057373
0.0
0.00099945068359375
0.0
0.0
0.0
0.0010004043579101562
0.0009992122650146484
0.0
0.0
0.0010001659393310547
0.0010023117065429688
0.0
0.0
0.0
0.0010008811950683594
0.0009937286376953125
0.12600040435791016
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0009999275207519531
0.0
0.0010004043579101562
0.0
0.0009996891021728516
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.11700129508972168
0.0010001659393310547
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.10899829864501953
0.0
0.0
0.0
0.0009996891021728516
0.0
0.11800026893615723
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0
0.10299944877624512
0.0009999275207519531
0.0
0.0009992122650146484
0.0
0.1100003719329834
0.0010027885437011719
0.0
0.0
0.001001119613647461
0.0
0.0010006427764892578
0.0
0.0009992122650146484
0.0
0.0
0.0
0.10700321197509766
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0019989013671875
0.11600065231323242
0.0
0.0010008811950683594
0.00099945068359375
0.0
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.12999939918518066
0.0010004043579101562
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009810924530029297
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0009992122650146484
0.001001119613647461
0.0
0.0009999275207519531
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.0
0.0010020732879638672
0.0
0.0010008811950683594
0.0009987354278564453
0.0
0.0
0.0
0.11299753189086914
0.0
0.0
0.0
0.0010051727294921875
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.11399960517883301
0.0009906291961669922
0.0
0.0
0.0009953975677490234
0.0009975433349609375
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0010023117065429688
0.11700105667114258
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009992122650146484
0.0010004043579101562
0.001001119613647461
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.11699843406677246
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.11199665069580078
0.0
0.0
0.0
0.0
0.10899591445922852
0.0
0.09100198745727539
0.0009984970092773438
0.0
0.00099945068359375
0.12199997901916504
0.0
0.0
0.12800168991088867
0.0
0.1490001678466797
0.0010006427764892578
0.0
0.136000394821167
0.0
0.11899828910827637
0.0010001659393310547
0.0
0.11699938774108887
0.0
0.10099983215332031
0.0
0.0
0.0009870529174804688
0.0009992122650146484
0.0009970664978027344
0.0
0.0
0.0
0.000997781753540039
0.0
0.1360018253326416
0.0009996891021728516
0.0
0.0010044574737548828
0.0
0.0009968280792236328
0.0
0.0009999275207519531
0.0
0.0
0.0009968280792236328
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0009999275207519531
0.0010001659393310547
0.13299918174743652
0.0
0.0
0.0
0.0
0.0
0.0009963512420654297
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.002001047134399414
0.0010001659393310547
0.0
0.0
0.0
0.0
0.11499810218811035
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.1119985580444336
0.0
0.000995635986328125
0.0
0.0010027885437011719
0.0
0.0010004043579101562
0.0
0.0010068416595458984
0.0
0.0010020732879638672
0.12799859046936035
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.16299819946289062
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009982585906982422
0.0
0.000997781753540039
0.0
0.1380007266998291
0.0009987354278564453
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0
0.11099839210510254
0.00099945068359375
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0010037422180175781
0.0010025501251220703
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0009829998016357422
0.0
0.1510007381439209
0.0
0.0010030269622802734
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0010001659393310547
0.11950826644897461
0.0
0.0020012855529785156
0.0
0.000997781753540039
0.00099945068359375
0.0
0.0
0.0010020732879638672
0.0
0.0
0.0
0.0009989738464355469
0.0
0.002000570297241211
0.0
0.0
0.0
0.0
0.0010004043579101562
0.001999378204345703
0.0009999275207519531
0.0
0.0
0.0
0.1269984245300293
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0009989738464355469
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0010006427764892578
0.0
0.0010001659393310547
0.0
0.0010042190551757812
0.0
0.0
0.0
0.0
0.16199898719787598
0.0009999275207519531
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.16099977493286133
0.0
0.000989675521850586
0.0
0.0
0.0
0.0009911060333251953
0.0009961128234863281
0.0
0.0
0.0010006427764892578
0.1100003719329834
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.11599850654602051
0.0
0.0
0.0
0.0
0.0010030269622802734
0.15299725532531738
0.0
0.0
0.0010018348693847656
0.0
0.0010004043579101562
0.0019996166229248047
0.0
0.0
0.0009996891021728516
0.0010020732879638672
0.14700651168823242
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0010001659393310547
0.0009965896606445312
0.12200164794921875
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.18799996376037598
0.0
0.0
0.0
0.0
0.0
0.000997304916381836
0.0
0.0010001659393310547
0.0
0.000993967056274414
0.0
0.11899852752685547
0.0
0.0
0.0
0.13599586486816406
0.1349949836730957
0.12499809265136719
0.13900160789489746
0.0009996891021728516
0.0
0.0010001659393310547
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009877681732177734
0.0
0.0009987354278564453
0.0
0.13899898529052734
0.0
0.0
0.0010008811950683594
0.0
0.0009996891021728516
0.0010004043579101562
0.0
0.0
0.0010001659393310547
0.0010001659393310547
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0009999275207519531
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.10799527168273926
0.0
0.0009999275207519531
0.0
0.0010018348693847656
0.001007080078125
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0010004043579101562
0.0
0.0009996891021728516
0.0010008811950683594
0.0009951591491699219
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009951591491699219
0.0
0.0009996891021728516
0.10599756240844727
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0010044574737548828
0.0
0.0
0.0
0.0
0.0
0.0009906291961669922
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.14999866485595703
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
0.14600157737731934
0.0009949207305908203
0.0
0.0009999275207519531
0.0
0.0009996891021728516
0.0
0.0
0.1009979248046875
0.0
0.0
0.0009768009185791016
0.0
0.0
0.0
0.0
0.0
0.10499739646911621
0.0
0.0009996891021728516
0.0
0.0009968280792236328
0.0
0.0
0.0009982585906982422
0.0
0.12499666213989258
0.0
0.0
0.0010004043579101562
0.0009987354278564453
0.0
0.0
0.0
0.0010020732879638672
0.0
0.14300012588500977
0.0
0.0010001659393310547
0.0
0.0009987354278564453
0.0
0.001013040542602539
0.0
0.0
0.0
0.0
0.0009860992431640625
0.0
0.0009996891021728516
0.0
0.0020041465759277344
0.0
0.0
0.0
0.0010018348693847656
0.16400146484375
0.0009996891021728516
0.0
0.013995170593261719
0.00099945068359375
0.0
0.0
0.0
0.001997232437133789
0.0
0.0019998550415039062
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.11699986457824707
0.0009984970092773438
0.0009996891021728516
0.0
0.0009996891021728516
0.000997304916381836
0.0
0.0010006427764892578
0.0
0.0010013580322265625
0.0
0.0010001659393310547
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.002001047134399414
0.0
0.0009982585906982422
0.0
0.0009999275207519531
0.0009999275207519531
0.0
0.15400028228759766
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0010001659393310547
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0009996891021728516
0.17699360847473145
0.0
0.0010056495666503906
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010046958923339844
0.0
0.0
0.15500211715698242
0.0009987354278564453
0.0
0.001001596450805664
0.0
0.0
0.0
0.001999378204345703
0.13899946212768555
0.0
0.0
0.0010008811950683594
0.0
0.11200070381164551
0.0
0.0
0.0010001659393310547
0.0009918212890625
0.0
0.0
0.09999775886535645
0.0009999275207519531
0.0
0.0
0.0
0.0020058155059814453
0.0
0.0010001659393310547
0.0
0.0009949207305908203
0.0009996891021728516
0.09600162506103516
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.13500142097473145
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.1219942569732666
0.0
0.1230003833770752
0.001001596450805664
0.0
0.12199735641479492
0.0
0.0959935188293457
0.00099945068359375
0.0879971981048584
0.0010008811950683594
0.0
0.0
0.0
0.0010075569152832031
0.0
0.0
0.0010035037994384766
0.0009987354278564453
0.0010004043579101562
0.0
0.0
0.0
0.0009970664978027344
0.0010006427764892578
0.1390066146850586
0.0
0.0009999275207519531
0.0
0.0
0.0009987354278564453
0.0
0.0010001659393310547
0.0
0.0
0.0
0.000990152359008789
0.0010104179382324219
0.0009996891021728516
0.0
0.0
0.0009984970092773438
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0009987354278564453
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0010004043579101562
0.0009996891021728516
0.10599970817565918
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0
0.0010020732879638672
0.0009975433349609375
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0009992122650146484
0.0
0.0
0.1289973258972168
0.0
0.0
0.0
0.0010004043579101562
0.0009992122650146484
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010061264038085938
0.0
0.0
0.0
0.0
0.0989990234375
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.11300015449523926
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009982585906982422
0.0010004043579101562
0.0
0.0
0.0
0.12299513816833496
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0019998550415039062
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.08500123023986816
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0009996891021728516
0.0
0.0010006427764892578
0.0
0.1119992733001709
0.0
0.0020024776458740234
0.0
0.0
0.000993490219116211
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.11899948120117188
0.0009856224060058594
0.0
0.0
0.0009996891021728516
0.0010020732879638672
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0009961128234863281
0.0
0.0
0.0
0.12399744987487793
0.0009970664978027344
0.0
0.0009989738464355469
0.0
0.0009992122650146484
0.0009999275207519531
0.0
0.0009965896606445312
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0
0.0010006427764892578
0.0020012855529785156
0.0
0.21599650382995605
0.0
0.001001119613647461
0.0
0.0010018348693847656
0.0010035037994384766
0.0
0.0020003318786621094
0.0
0.0
0.0010020732879638672
0.0
0.0009970664978027344
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0019969940185546875
0.1289980411529541
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009992122650146484
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.001999378204345703
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.12999868392944336
0.0
0.0
0.0
0.0010051727294921875
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0009958744049072266
0.0
0.0
0.0009999275207519531
0.0
0.0010004043579101562
0.0
0.0
0.1369931697845459
0.0
0.0009992122650146484
0.0
0.0
0.001001119613647461
0.0
0.0
0.002001047134399414
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.12699604034423828
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0009996891021728516
0.0
0.09699702262878418
0.0
0.0
0.0009980201721191406
0.0
0.0
0.11199951171875
0.0009989738464355469
0.0
0.0009999275207519531
0.0010008811950683594
0.001998424530029297
0.0010001659393310547
0.0009999275207519531
0.0010061264038085938
0.0010008811950683594
0.1269998550415039
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
0.0010027885437011719
0.0
0.11600089073181152
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.000997304916381836
0.09799838066101074
0.0010004043579101562
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0019996166229248047
0.00099945068359375
0.0879981517791748
0.0
0.0
0.0
0.12600231170654297
0.0009999275207519531
0.0
0.1529989242553711
0.0010001659393310547
0.0010004043579101562
0.0
0.0
0.0
0.1120004653930664
0.0
0.0
0.0010008811950683594
0.0
0.110992431640625
0.0010018348693847656
0.00099945068359375
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0009996891021728516
0.0010023117065429688
0.0
0.0009996891021728516
0.0009961128234863281
0.0009996891021728516
0.0
0.0
0.0019998550415039062
0.0009987354278564453
0.0020008087158203125
0.0930013656616211
0.0
0.0
0.00099945068359375
0.0
0.0010025501251220703
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0009970664978027344
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.0
0.11900568008422852
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0009865760803222656
0.0010023117065429688
0.0010020732879638672
0.13299918174743652
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0010013580322265625
0.0
0.0010008811950683594
0.0
0.11400055885314941
0.0
0.0
0.0009992122650146484
0.0
0.0010008811950683594
0.0
0.0
0.0
0.11900138854980469
0.0010006427764892578
0.0
0.0010004043579101562
0.0
0.0010008811950683594
0.0
0.0009989738464355469
0.0
0.001001119613647461
0.0
0.0009982585906982422
0.0
0.0020003318786621094
0.0
0.0
0.0009987354278564453
0.0
0.0009987354278564453
0.12200379371643066
0.0
0.0009996891021728516
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0010046958923339844
0.0
0.0
0.0
0.0
0.0
0.1049964427947998
0.0
0.0
0.00099945068359375
0.0
0.0009987354278564453
0.001001119613647461
0.0
0.0
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0010042190551757812
0.0
0.0009989738464355469
0.0
0.0009989738464355469
0.0
0.000997304916381836
0.11700296401977539
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0009944438934326172
0.0
0.0009999275207519531
0.0
0.0
0.0
0.000990152359008789
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0009989738464355469
0.0
0.0
0.134002685546875
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0009987354278564453
0.0010008811950683594
0.0
0.0
0.0009989738464355469
0.0010008811950683594
0.0
0.0009996891021728516
0.11200070381164551
0.0
0.0
0.0
0.0009925365447998047
0.0010008811950683594
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.000997781753540039
0.0
0.0010001659393310547
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0009989738464355469
0.12299990653991699
0.0
0.0
0.0
0.0
0.0010123252868652344
0.0
0.0
0.0009992122650146484
0.0010018348693847656
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010037422180175781
0.0
0.0
0.0010004043579101562
0.0009992122650146484
0.0
0.0
0.0
0.000997781753540039
0.0
0.12900161743164062
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.10099625587463379
0.0
0.0
0.00099945068359375
0.0
0.10199952125549316
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.1679983139038086
0.0010018348693847656
0.0
0.0
0.0010008811950683594
0.0
0.0010004043579101562
0.0
0.0020029544830322266
0.0
0.0
0.12700200080871582
0.0
0.001004934310913086
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0009999275207519531
0.0009992122650146484
0.0010018348693847656
0.00099945068359375
0.0009989738464355469
0.0
0.0009999275207519531
0.10299801826477051
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010099411010742188
0.0
0.0
0.1249995231628418
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.12100076675415039
0.0
0.0
0.0
0.11799955368041992
0.0010001659393310547
0.0
0.0009970664978027344
0.0
0.0010013580322265625
0.0009992122650146484
0.0
0.0
0.0009911060333251953
0.0010004043579101562
0.0
0.0
0.0
0.1139991283416748
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.09399843215942383
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009984970092773438
0.0
0.0
0.0009996891021728516
0.0
0.14099979400634766
0.001001119613647461
0.0
0.0
0.001996278762817383
0.0
0.0
0.0
0.0
0.0
0.0009975433349609375
0.0989987850189209
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.09800028800964355
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.11300063133239746
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0009944438934326172
0.0
0.0
0.001001119613647461
0.0
0.0
0.0010001659393310547
0.0010018348693847656
0.1380019187927246
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0009984970092773438
0.0019989013671875
0.0
0.0010006427764892578
0.0
0.000995635986328125
0.10200357437133789
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0010018348693847656
0.0019991397857666016
0.0
0.0
0.0
0.0
0.11800098419189453
0.0
0.0010001659393310547
0.00099945068359375
0.0009999275207519531
0.0
0.0
0.0009951591491699219
0.0
0.0010018348693847656
0.0
0.002003908157348633
0.0
0.000997304916381836
0.0009953975677490234
0.0
0.0
0.0
0.002000570297241211
0.0009958744049072266
0.0
0.0
0.00099945068359375
0.11500024795532227
0.0
0.0010006427764892578
0.0
0.001001119613647461
0.0
0.0
0.0
0.000993490219116211
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.12799715995788574
0.0009996891021728516
0.0
0.0020003318786621094
0.0
0.0
0.0
0.0
0.0
0.0009975433349609375
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.11699986457824707
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0009949207305908203
0.0
0.0010020732879638672
0.0009984970092773438
0.0
0.0009999275207519531
0.0009989738464355469
0.0
0.0
0.0
0.0009999275207519531
0.11899971961975098
0.0
0.0009987354278564453
0.0010008811950683594
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0010018348693847656
0.0
0.0010037422180175781
0.0
0.0
0.0010001659393310547
0.0
0.000993490219116211
0.0
0.000993490219116211
0.0
0.0
0.10299539566040039
0.0
0.0
0.0009987354278564453
0.0
0.0009958744049072266
0.0009951591491699219
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009987354278564453
0.0009989738464355469
0.12099862098693848
0.0009992122650146484
0.0
0.0
0.0
0.0
0.002000093460083008
0.0009996891021728516
0.0
0.0
0.0010008811950683594
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009891986846923828
0.0010006427764892578
0.000997781753540039
0.0
0.0
0.0009987354278564453
0.14599943161010742
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0020020008087158203
0.0019965171813964844
0.13900232315063477
0.0
0.0
0.0
0.0010061264038085938
0.0
0.0
0.000995635986328125
0.0
0.0
0.0009999275207519531
0.0010037422180175781
0.0
0.0009999275207519531
0.0
0.0
0.0009996891021728516
0.12199711799621582
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.14099931716918945
0.0
0.0
0.0020160675048828125
0.0
0.0009987354278564453
0.0
0.0
0.0009996891021728516
0.13100695610046387
0.0010004043579101562
0.0
0.0009961128234863281
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0010018348693847656
0.0010025501251220703
0.0009953975677490234
0.0010013580322265625
0.0010004043579101562
0.0009987354278564453
0.001996755599975586
0.0009920597076416016
0.0009980201721191406
0.0
0.0010004043579101562
0.0010063648223876953
0.09999823570251465
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.15800142288208008
0.0
0.0
0.0
0.0
0.0
0.0
0.0010037422180175781
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0010027885437011719
0.0
0.1269986629486084
0.0019998550415039062
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.11799168586730957
0.0009961128234863281
0.0
0.0
0.0
0.0
0.11200070381164551
0.0
0.0010035037994384766
0.0
0.10699844360351562
0.0
0.11199593544006348
0.0009987354278564453
0.0
0.000997781753540039
0.0
0.1400010585784912
0.0
0.0019948482513427734
0.0
0.0
0.0009987354278564453
0.00099945068359375
0.13500046730041504
0.0019996166229248047
0.0
0.0009984970092773438
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0
0.09299731254577637
0.0010001659393310547
0.0
0.00099945068359375
0.0
0.0
0.0
0.000995635986328125
0.0
0.0
0.0
0.0009992122650146484
0.20799779891967773
0.0009999275207519531
0.0010004043579101562
0.0
0.0
0.0
0.0010008811950683594
0.0
0.10599756240844727
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.13199901580810547
0.0
0.0
0.0009989738464355469
0.17400193214416504
0.0
0.0009996891021728516
0.0
0.001001596450805664
0.0
0.00099945068359375
0.0
0.0
0.0
0.14199137687683105
0.0
0.0009999275207519531
0.0
0.0
0.0009958744049072266
0.0
0.0010056495666503906
0.0
0.0
0.0
0.0
0.0
0.0
0.13299989700317383
0.0010159015655517578
0.0
0.0
0.0
0.0
0.0
0.0009965896606445312
0.0
0.0009992122650146484
0.0
0.11200189590454102
0.0
0.0010001659393310547
0.0
0.0
0.0
0.13500070571899414
0.0
0.00099945068359375
0.0009996891021728516
0.0009982585906982422
0.0
0.0
0.0010006427764892578
0.0
0.0
0.11799979209899902
0.0009949207305908203
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.10599756240844727
0.0
0.0
0.10300040245056152
0.0009963512420654297
0.00099945068359375
0.0
0.0
0.0009989738464355469
0.0
0.0010023117065429688
0.0
0.14498591423034668
0.0
0.0
0.0010039806365966797
0.0010006427764892578
0.0
0.0
0.0
0.0
0.12900161743164062
0.0
0.0
0.0
0.0
0.0009984970092773438
0.11200165748596191
0.0
0.0
0.0009999275207519531
0.0
0.001001596450805664
0.0009996891021728516
0.0
0.12400460243225098
0.0
0.0
0.0
0.0
0.11600112915039062
0.0
0.11099886894226074
0.001996755599975586
0.0
0.0010004043579101562
0.0
0.11900067329406738
0.0
0.0019996166229248047
0.0
0.0
0.12399983406066895
0.0
0.1269981861114502
0.12100028991699219
0.0010023117065429688
0.0
0.16300559043884277
0.004004240036010742
0.0
0.0
0.003000020980834961
0.17300009727478027
0.0
0.0
0.0010004043579101562
0.0
0.09800314903259277
0.0
0.0
0.0
0.0
0.10500097274780273
0.0
0.0009996891021728516
0.10000109672546387
0.0
0.0010004043579101562
0.00099945068359375
0.0
0.0
0.0009987354278564453
0.0
0.0009996891021728516
0.12799596786499023
0.0010001659393310547
0.0
0.0009999275207519531
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.001996278762817383
0.0
0.0009987354278564453
0.0
0.001001119613647461
0.11301016807556152
0.0
0.0
0.0009958744049072266
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010061264038085938
0.0
0.00099945068359375
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.11099958419799805
0.0
0.0
0.0009951591491699219
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0010042190551757812
0.0
0.0
0.0
0.0
0.11600089073181152
0.0009992122650146484
0.0009961128234863281
0.0
0.0
0.0009999275207519531
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.14299988746643066
0.0
0.0009992122650146484
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.13599896430969238
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0010001659393310547
0.0010001659393310547
0.0
0.0009946823120117188
0.10999822616577148
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.00099945068359375
0.0
0.0010027885437011719
0.0
0.0
0.0
0.1379995346069336
0.0
0.0
0.0
0.0019998550415039062
0.0
0.0
0.0009992122650146484
0.0010001659393310547
0.0
0.12800025939941406
0.0
0.0
0.0
0.0
0.09800171852111816
0.0010006427764892578
0.0
0.0
0.1009984016418457
0.0
0.0
0.0
0.10198044776916504
0.0
0.0
0.0009970664978027344
0.0009992122650146484
0.0010001659393310547
0.0
0.0009989738464355469
0.1289975643157959
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0
0.1139993667602539
0.0009963512420654297
0.0009996891021728516
0.0
0.0
0.0
0.00099945068359375
0.0
0.15799856185913086
0.0
0.1120002269744873
0.10599780082702637
0.11399960517883301
0.0009996891021728516
0.0
0.11699795722961426
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0009951591491699219
0.000995635986328125
0.0
0.0
0.0
0.0009999275207519531
0.0
0.11400079727172852
0.0
0.0
0.0009953975677490234
0.0
0.0010001659393310547
0.0
0.0009996891021728516
0.0010044574737548828
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0009999275207519531
0.0
0.0
0.0
0.0
0.000997304916381836
0.0010004043579101562
0.0010001659393310547
0.0
0.0
0.001999378204345703
0.0
0.000997781753540039
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0010006427764892578
0.0
0.0009987354278564453
0.001001119613647461
0.0
0.0
0.10999870300292969
0.0
0.001997709274291992
0.0
0.0
0.0
0.0
0.0
0.0010037422180175781
0.0
0.0
0.0
0.0010013580322265625
0.001001596450805664
0.0010004043579101562
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
0.0
0.0019996166229248047
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.11900496482849121
0.00099945068359375
0.0
0.0010008811950683594
0.001001119613647461
0.0009999275207519531
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009932518005371094
0.0009989738464355469
0.0
0.0
0.0
0.00099945068359375
0.0
0.10499978065490723
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0010027885437011719
0.0
0.13299775123596191
0.0
0.0010044574737548828
0.0
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0010030269622802734
0.0
0.0009984970092773438
0.0
0.0
0.10699081420898438
0.0
0.0009999275207519531
0.0
0.0
0.00099945068359375
0.001001119613647461
0.0
0.0
0.0
0.09399604797363281
0.0
0.0
0.000997304916381836
0.0
0.0
0.09099054336547852
0.0010001659393310547
0.0
0.0
0.0
0.0
0.11500024795532227
0.0010018348693847656
0.0
0.001001119613647461
0.0
0.002000570297241211
0.0019922256469726562
0.0
0.0
0.0010013580322265625
0.0
0.0009999275207519531
0.0
0.0
0.0010006427764892578
0.0010020732879638672
0.0
0.0
0.0009999275207519531
0.0
0.0019998550415039062
0.0
0.0
0.0009963512420654297
0.0009999275207519531
0.0
0.0
0.12499856948852539
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.0010042190551757812
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.00099945068359375
0.0
0.001003265380859375
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.12100338935852051
0.0
0.0010006427764892578
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0010020732879638672
0.0010051727294921875
0.0
0.0
0.0
0.0
0.001001119613647461
0.001001596450805664
0.0
0.0
0.0009989738464355469
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.12299919128417969
0.0
0.001005411148071289
0.0009968280792236328
0.0010042190551757812
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.08999872207641602
0.0
0.0
0.0
0.000990152359008789
0.0010023117065429688
0.0
0.0
0.11499786376953125
0.0010006427764892578
0.0
0.0010006427764892578
0.0
0.0
0.0
0.13399934768676758
0.0
0.0010004043579101562
0.0
0.0
0.0010004043579101562
0.0
0.0009984970092773438
0.11800217628479004
0.0
0.0009987354278564453
0.0
0.11700010299682617
0.0
0.0010023117065429688
0.0
0.0009984970092773438
0.0009980201721191406
0.11799812316894531
0.0
0.0
0.00099945068359375
0.0
0.0
0.11799120903015137
0.0009992122650146484
0.0
0.0
0.09699773788452148
0.0010008811950683594
0.10699796676635742
0.0
0.08499860763549805
0.0
0.10999870300292969
0.0010004043579101562
0.0
0.0010111331939697266
0.0
0.14500141143798828
0.0010030269622802734
0.0
0.0
0.0010006427764892578
0.0
0.0010004043579101562
0.0
0.0
0.1380021572113037
0.0009989738464355469
0.0
0.0010018348693847656
0.0
0.0010004043579101562
0.0
0.0009982585906982422
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010044574737548828
0.0
0.0
0.000997304916381836
0.0009996891021728516
0.1470041275024414
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009963512420654297
0.001001119613647461
0.0
0.0009987354278564453
0.0
0.0010001659393310547
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.00099945068359375
0.0
0.0020003318786621094
0.0010061264038085938
0.0
0.0
0.001001119613647461
0.0
0.0
0.0009996891021728516
0.00099945068359375
0.0
0.0
0.0
0.0009999275207519531
0.10799813270568848
0.0
0.0
0.0
0.0
0.002000093460083008
0.0
0.0019996166229248047
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009906291961669922
0.0009713172912597656
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0009989738464355469
0.11599946022033691
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0009980201721191406
0.0
0.002001523971557617
0.11499428749084473
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0010008811950683594
0.0
0.0009987354278564453
0.0
0.000993490219116211
0.0
0.0
0.13500142097473145
0.0
0.0009999275207519531
0.0
0.0
0.0009953975677490234
0.0
0.0
0.0010042190551757812
0.0009999275207519531
0.0009984970092773438
0.0010001659393310547
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009984970092773438
0.0009989738464355469
0.0010008811950683594
0.0
0.0
0.0
0.0010004043579101562
0.11199736595153809
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0010001659393310547
0.0010008811950683594
0.11899924278259277
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.000993967056274414
0.0
0.0009999275207519531
0.0
0.0
0.0009987354278564453
0.0009982585906982422
0.0
0.0
0.0009968280792236328
0.001001119613647461
0.0
0.0
0.0009980201721191406
0.0
0.0009951591491699219
0.11399078369140625
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010008811950683594
0.0009992122650146484
0.0
0.0010068416595458984
0.0
0.0019998550415039062
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0010001659393310547
0.0
0.0
0.0
0.14799976348876953
0.0
0.0
0.0010018348693847656
0.0
0.0
0.004999399185180664
0.0
0.0009987354278564453
0.0
0.0
0.0020020008087158203
0.0
0.0010042190551757812
0.0009999275207519531
0.0
0.0
0.0
0.0009970664978027344
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.13100028038024902
0.0
0.0009984970092773438
0.0
0.001001119613647461
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0009996891021728516
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.12999677658081055
0.0
0.0010051727294921875
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.0020003318786621094
0.0
0.0009987354278564453
0.0
0.0009963512420654297
0.0009999275207519531
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0010001659393310547
0.0010008811950683594
0.10899925231933594
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0010142326354980469
0.0
0.0009984970092773438
0.1640019416809082
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0009989738464355469
0.0
0.0
0.0010018348693847656
0.0
0.0
0.1100015640258789
0.0
0.0
0.0
0.0
0.10999178886413574
0.0009970664978027344
0.0
0.0009961128234863281
0.0
0.0
0.0
0.0010001659393310547
0.13900184631347656
0.0
0.0
0.0
0.001001119613647461
0.0
0.0010018348693847656
0.0019996166229248047
0.0009999275207519531
0.14499926567077637
0.0
0.0
0.0
0.0
0.11199617385864258
0.0
0.0
0.0010006427764892578
0.0
0.09999442100524902
0.0
0.10800051689147949
0.0
0.0009996891021728516
0.0
0.0
0.10599279403686523
0.0
0.0
0.1379990577697754
0.0010018348693847656
0.0
0.0010025501251220703
0.13399934768676758
0.0
0.0010006427764892578
0.0
0.0009982585906982422
0.001001596450805664
0.0009996891021728516
0.000997781753540039
0.0
0.0
0.0
0.0010020732879638672
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0
0.10200047492980957
0.0
0.00099945068359375
0.00099945068359375
0.0
0.0010004043579101562
0.0
0.0
0.0
0.000995635986328125
0.0009996891021728516
0.0
0.0010001659393310547
0.0
0.0009996891021728516
0.0010006427764892578
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0009984970092773438
0.0
0.0
0.0
0.0
0.12399816513061523
0.001001119613647461
0.0009996891021728516
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.11598920822143555
0.0
0.0
0.0009984970092773438
0.001001596450805664
0.0
0.0
0.0010008811950683594
0.11299800872802734
0.0
0.0009953975677490234
0.0009996891021728516
0.0
0.0009949207305908203
0.0
0.0
0.0
0.0010006427764892578
0.0
0.10399866104125977
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.10499858856201172
0.0009946823120117188
0.0
0.0
0.0010008811950683594
0.0
0.0
0.001999378204345703
0.0
0.0
0.0
0.0009996891021728516
0.0010004043579101562
0.0
0.0
0.0009984970092773438
0.10599684715270996
0.0
0.001007080078125
0.0
0.0010051727294921875
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.1139993667602539
0.0
0.0
0.000997781753540039
0.0009970664978027344
0.0
0.0009930133819580078
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.11299943923950195
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0009992122650146484
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0009999275207519531
0.0009984970092773438
0.0
0.11200118064880371
0.0009987354278564453
0.0010156631469726562
0.0
0.0
0.001016855239868164
0.001001119613647461
0.0
0.0009827613830566406
0.0
0.0
0.0009996891021728516
0.0
0.0010037422180175781
0.0
0.0
0.0
0.0
0.0
0.004000663757324219
0.0
0.0
0.0020020008087158203
0.0010006427764892578
0.13300323486328125
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009992122650146484
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0010008811950683594
0.0009996891021728516
0.0
0.001004934310913086
0.0
0.0
0.0010008811950683594
0.0
0.0010020732879638672
0.1379992961883545
0.0
0.0009984970092773438
0.0
0.0
0.0019991397857666016
0.0
0.0
0.0010023117065429688
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010058879852294922
0.0
0.0
0.0
0.0
0.0
0.0009949207305908203
0.13200712203979492
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.12799835205078125
0.0
0.0010001659393310547
0.0
0.0
0.001001119613647461
0.0
0.10599923133850098
0.0009987354278564453
0.0
0.0010001659393310547
0.0010018348693847656
0.0
0.0
0.0
0.1120002269744873
0.0
0.0
0.0
0.10300087928771973
0.00099945068359375
0.0
0.00099945068359375
0.0
0.0009992122650146484
0.0009989738464355469
0.001001119613647461
0.0009996891021728516
0.0010058879852294922
0.13500046730041504
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0010063648223876953
0.0010020732879638672
0.1529996395111084
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.11199808120727539
0.0
0.0019986629486083984
0.10299944877624512
0.0
0.0
0.0
0.0010035037994384766
0.0
0.12400007247924805
0.0
0.0
0.0
0.0020003318786621094
0.0
0.0
0.00099945068359375
0.11099720001220703
0.0
0.0
0.0
0.0
0.14400005340576172
0.0
0.0
0.0010058879852294922
0.0010106563568115234
0.0
0.0
0.00099945068359375
0.0
0.0
0.0010001659393310547
0.0
0.0009996891021728516
0.15400028228759766
0.0
0.0
0.000988006591796875
0.0010006427764892578
0.0009970664978027344
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009913444519042969
0.0009996891021728516
0.0010030269622802734
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0010001659393310547
0.0
0.0009946823120117188
0.0009987354278564453
0.0
0.00099945068359375
0.12299919128417969
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0010044574737548828
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010068416595458984
0.1089942455291748
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.001005411148071289
0.0
0.0
0.0
0.0
0.1269979476928711
0.0
0.001001596450805664
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010001659393310547
0.14299964904785156
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0009996891021728516
0.0010013580322265625
0.0
0.0
0.0
0.0
0.1119999885559082
0.0
0.0
0.0
0.0010004043579101562
0.0009992122650146484
0.0009975433349609375
0.0
0.0
0.0
0.0
0.00099945068359375
0.0009999275207519531
0.0009999275207519531
0.0
0.0
0.001001119613647461
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.14099645614624023
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.001004934310913086
0.0
0.0
0.1119987964630127
0.0010006427764892578
0.0
0.002002716064453125
0.0
0.0009984970092773438
0.0019996166229248047
0.0
0.0
0.0
0.12199831008911133
0.0010001659393310547
0.0009984970092773438
0.0010013580322265625
0.0010001659393310547
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.001003265380859375
0.0
0.11600041389465332
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0010025501251220703
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0010018348693847656
0.0
0.12399768829345703
0.0009996891021728516
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0010004043579101562
0.0
0.0010025501251220703
0.0
0.0019996166229248047
0.0
0.0010018348693847656
0.0009965896606445312
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009999275207519531
0.0
0.0010018348693847656
0.0
0.0009970664978027344
0.0
0.0
0.0
0.0
0.0010008811950683594
0.11900067329406738
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0010159015655517578
0.0
0.0
0.0010006427764892578
0.0
0.00099945068359375
0.0
0.0
0.0020112991333007812
0.0
0.0
0.000997781753540039
0.0
0.0020051002502441406
0.0
0.0010006427764892578
0.0
0.0
0.13899803161621094
0.0
0.0
0.0
0.0
0.0
0.0020003318786621094
0.0
0.0
0.0
0.0
0.0010025501251220703
0.0020003318786621094
0.0
0.00099945068359375
0.0009996891021728516
0.16600370407104492
0.0
0.0
0.0
0.0
0.0010068416595458984
0.0
0.0
0.12999987602233887
0.0
0.0009996891021728516
0.0
0.0009992122650146484
0.0
0.0
0.0
0.11300015449523926
0.0
0.0
0.15199542045593262
0.00099945068359375
0.0
0.00099945068359375
0.0
0.0009958744049072266
0.0009932518005371094
0.12099790573120117
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.12299942970275879
0.0
0.0
0.0009949207305908203
0.1269986629486084
0.0
0.0
0.12499809265136719
0.0010020732879638672
0.0
0.001001596450805664
0.0
0.0
0.12399983406066895
0.0
0.0
0.10199928283691406
0.0009996891021728516
0.0
0.0
0.0
0.0970005989074707
0.0
0.0
0.0010027885437011719
0.0
0.000997304916381836
0.0
0.000997781753540039
0.10799765586853027
0.0
0.0010025501251220703
0.0
0.0
0.0
0.0009992122650146484
0.0
0.15700101852416992
0.0
0.0
0.0010013580322265625
0.0010123252868652344
0.0
0.0
0.0
0.10299849510192871
0.0009992122650146484
0.0
0.0
0.0
0.13000059127807617
0.0
0.0010001659393310547
0.0
0.0010142326354980469
0.0
0.00099945068359375
0.0
0.0009996891021728516
0.1289992332458496
0.0
0.00099945068359375
0.0
0.0
0.0009975433349609375
0.0
0.0010020732879638672
0.0
0.0
0.0
0.12099814414978027
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0009999275207519531
0.001001119613647461
0.11699867248535156
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0009992122650146484
0.0
0.0009992122650146484
0.11301589012145996
0.0
0.0
0.0
0.0010001659393310547
0.000997781753540039
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010030269622802734
0.0
0.0
0.1580042839050293
0.0
0.0009989738464355469
0.002000093460083008
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.10398101806640625
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009999275207519531
0.1179966926574707
0.0
0.0
0.0
0.0
0.000990152359008789
0.0
0.0019998550415039062
0.0009870529174804688
0.15000271797180176
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.00099945068359375
0.0009989738464355469
0.0
0.0
0.0009987354278564453
0.0
0.1859912872314453
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1120002269744873
0.0009989738464355469
0.0
0.0
0.0009984970092773438
0.0
0.12599778175354004
0.0
0.0
0.0009963512420654297
0.002000570297241211
0.15100359916687012
0.0
0.0
0.0009987354278564453
0.0
0.15999841690063477
0.0
0.0
0.0009996891021728516
0.0
0.0010039806365966797
0.0
0.0009989738464355469
0.0
0.002000093460083008
0.0
0.0010001659393310547
0.0
0.00099945068359375
0.09599852561950684
0.0
0.0
0.0
0.001997232437133789
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.1510019302368164
0.0
0.0
0.0
0.0
0.12199831008911133
0.0010018348693847656
0.0
0.0010004043579101562
0.0
0.10900187492370605
0.0010004043579101562
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009992122650146484
0.0
0.13100290298461914
0.0
0.0
0.0
0.13299870491027832
0.00099945068359375
0.0
0.0009987354278564453
0.0
0.14499950408935547
0.0
0.0
0.14899921417236328
0.0009980201721191406
0.0
0.001996278762817383
0.0
0.15000033378601074
0.002000570297241211
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0010035037994384766
0.11599922180175781
0.0
0.0
0.0
0.13698649406433105
0.0
0.0009989738464355469
0.0
0.0019991397857666016
0.0
0.0009992122650146484
0.0
0.0009975433349609375
0.10799860954284668
0.0
0.0
0.0
0.0010008811950683594
0.00099945068359375
0.0
0.0
0.00099945068359375
0.0
0.0
0.11800193786621094
0.0
0.00099945068359375
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009984970092773438
0.0
0.09800243377685547
0.0009999275207519531
0.0
0.0010020732879638672
0.0
0.0010063648223876953
0.0010004043579101562
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.13499784469604492
0.0010001659393310547
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.10099339485168457
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.11999940872192383
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0010025501251220703
0.0
0.0010001659393310547
0.0
0.12599873542785645
0.0009996891021728516
0.0
0.0
0.0
0.0
0.000997304916381836
0.0009999275207519531
0.0010004043579101562
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0009965896606445312
0.0
0.0
0.1119985580444336
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.00099945068359375
0.0
0.0
0.0009982585906982422
0.08699774742126465
0.0009992122650146484
0.0
0.0
0.0
0.0009989738464355469
0.0010008811950683594
0.0
0.0
0.0
0.0
0.13699936866760254
0.0
0.0
0.0
0.00099945068359375
0.1359999179840088
0.0
0.0
0.09999990463256836
0.0009989738464355469
0.0009999275207519531
0.0
0.0
0.0
0.10800838470458984
0.0
0.0009992122650146484
0.0010004043579101562
0.0
0.0010001659393310547
0.0
0.0010008811950683594
0.0
0.0009999275207519531
0.11101531982421875
0.0
0.0
0.0
0.0
0.0
0.1419980525970459
0.0
0.0
0.0009999275207519531
0.11699867248535156
0.1269984245300293
0.11700034141540527
0.11399984359741211
0.0009853839874267578
0.0
0.001005411148071289
0.0
0.0009984970092773438
0.0010004043579101562
0.0
0.0010006427764892578
0.0
0.0
0.14899635314941406
0.0009996891021728516
0.0
0.0009963512420654297
0.0
0.0
0.0009999275207519531
0.0
0.0010008811950683594
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.10300064086914062
0.0
0.0
0.0
0.001001596450805664
0.0010004043579101562
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0010001659393310547
0.001996278762817383
0.00099945068359375
0.0
0.0019989013671875
0.0019998550415039062
0.0
0.0010025501251220703
0.0
0.0
0.0010013580322265625
0.0009984970092773438
0.0009987354278564453
0.0
0.0
0.0020036697387695312
0.0
0.0009999275207519531
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.11899995803833008
0.0
0.0
0.0010042190551757812
0.0009996891021728516
0.0
0.0
0.00099945068359375
0.0010004043579101562
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009961128234863281
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0009865760803222656
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.11799907684326172
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0009965896606445312
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0010085105895996094
0.0
0.13299989700317383
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.000997304916381836
0.0
0.0009989738464355469
0.0019991397857666016
0.0
0.0
0.0
0.10999917984008789
0.0010023117065429688
0.00099945068359375
0.0
0.0
0.0
0.0
0.0009961128234863281
0.0
0.0
0.0
0.0
0.0009970664978027344
0.0009989738464355469
0.0
0.0020003318786621094
0.002005338668823242
0.0
0.0
0.0
0.0
0.0
0.12400054931640625
0.0
0.0
0.0
0.0019998550415039062
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.00099945068359375
0.0
0.0009925365447998047
0.0
0.0
0.11799764633178711
0.0009996891021728516
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0020139217376708984
0.0009989738464355469
0.00099945068359375
0.000997781753540039
0.0010046958923339844
0.1139984130859375
0.0
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0009999275207519531
0.0
0.0010020732879638672
0.0
0.0009975433349609375
0.11600065231323242
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.001001119613647461
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0010013580322265625
0.0010004043579101562
0.0
0.0009968280792236328
0.0009946823120117188
0.0
0.11600279808044434
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0010042190551757812
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.13200044631958008
0.0009999275207519531
0.0
0.0
0.001004934310913086
0.0
0.0009992122650146484
0.0
0.0010001659393310547
0.0
0.0
0.0010004043579101562
0.0
0.0010056495666503906
0.0
0.0009996891021728516
0.0
0.0
0.0010001659393310547
0.0010004043579101562
0.0
0.0010006427764892578
0.0
0.0
0.0
0.11299872398376465
0.0009965896606445312
0.0
0.0010004043579101562
0.0
0.0009992122650146484
0.0
0.0
0.0020008087158203125
0.0
0.0010001659393310547
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009999275207519531
0.0009922981262207031
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.001003265380859375
0.16399908065795898
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.00099945068359375
0.0010020732879638672
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.11100029945373535
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.14099884033203125
0.0019996166229248047
0.0
0.0009987354278564453
0.0
0.0
0.0010001659393310547
0.0010006427764892578
0.0
0.0010006427764892578
0.0
0.0009999275207519531
0.0
0.0
0.1309974193572998
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1340017318725586
0.00099945068359375
0.0
0.0
0.00099945068359375
0.0009946823120117188
0.0009984970092773438
0.0009999275207519531
0.0010044574737548828
0.0
0.11299729347229004
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.12399840354919434
0.001001596450805664
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.12100100517272949
0.13898682594299316
0.0009987354278564453
0.17000055313110352
0.0
0.1810007095336914
0.0
0.0010008811950683594
0.0
0.0019979476928710938
0.0
0.0
0.0
0.13899803161621094
0.0
0.0
0.0010001659393310547
0.0009987354278564453
0.00099945068359375
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.14300227165222168
0.0009999275207519531
0.0
0.0010008811950683594
0.0019974708557128906
0.0
0.0
0.0
0.0
0.0
0.0
0.12099957466125488
0.0
0.0
0.0
0.0009989738464355469
0.0010042190551757812
0.0
0.0
0.0010039806365966797
0.0930013656616211
0.0
0.000997781753540039
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009944438934326172
0.1360001564025879
0.0009980201721191406
0.0009989738464355469
0.0
0.0009992122650146484
0.0
0.0
0.001001119613647461
0.0010006427764892578
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0010027885437011719
0.0
0.12700629234313965
0.0
0.0009980201721191406
0.0
0.0019996166229248047
0.0
0.0
0.0
0.0009963512420654297
0.00099945068359375
0.0009999275207519531
0.0
0.0
0.09299755096435547
0.0
0.0010013580322265625
0.0010004043579101562
0.0
0.0009970664978027344
0.0009987354278564453
0.0
0.0
0.0
0.0
0.1110069751739502
0.0009980201721191406
0.0
0.0009996891021728516
0.0
0.0009999275207519531
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.1100003719329834
0.0010001659393310547
0.0
0.0
0.0019991397857666016
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0
0.1139976978302002
0.0
0.0
0.0
0.0
0.0
0.0
0.12799906730651855
0.000997781753540039
0.0
0.0019998550415039062
0.0
0.0
0.0010004043579101562
0.0010001659393310547
0.0
0.0
0.0
0.0010008811950683594
0.0010001659393310547
0.0
0.0009872913360595703
0.0
0.0
0.00099945068359375
0.0009999275207519531
0.11800360679626465
0.0
0.0010037422180175781
0.0
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0009965896606445312
0.001013040542602539
0.0
0.0
0.0009968280792236328
0.0
0.000997781753540039
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009980201721191406
0.1419963836669922
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0009946823120117188
0.0
0.0
0.0
0.0010004043579101562
0.0010001659393310547
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0
0.0
0.0009961128234863281
0.0010008811950683594
0.0
0.0
0.0
0.0
0.13599872589111328
0.0009970664978027344
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0009992122650146484
0.0
0.0
0.002000093460083008
0.11299920082092285
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0
0.11898446083068848
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.12299847602844238
0.0009965896606445312
0.0
0.0
0.12199950218200684
0.0020020008087158203
0.0
0.0
0.0010037422180175781
0.00099945068359375
0.11900019645690918
0.0
0.0
0.0009980201721191406
0.0009937286376953125
0.0
0.0
0.0
0.10800647735595703
0.0
0.0
0.0
0.0
0.10699820518493652
0.0010123252868652344
0.0
0.10999894142150879
0.0
0.13200044631958008
0.0009961128234863281
0.0
0.1360034942626953
0.0009996891021728516
0.13000202178955078
0.0009999275207519531
0.000985860824584961
0.0
0.0
0.001001119613647461
0.0
0.0
0.0009999275207519531
0.0010004043579101562
0.0
0.0
0.001003265380859375
0.0
0.0
0.0010013580322265625
0.0010042190551757812
0.0010008811950683594
0.1009986400604248
0.0
0.0
0.0
0.0009980201721191406
0.0010004043579101562
0.001001596450805664
0.0
0.00099945068359375
0.0
0.0
0.0010128021240234375
0.0010006427764892578
0.0
0.0
0.0009980201721191406
0.0009992122650146484
0.0010001659393310547
0.0
0.0009996891021728516
0.0
0.0009999275207519531
0.00099945068359375
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0010023117065429688
0.0010004043579101562
0.0
0.0
0.0
0.0009992122650146484
0.0009982585906982422
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0
0.11499857902526855
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0009953975677490234
0.0
0.0
0.0010023117065429688
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.1149892807006836
0.0010001659393310547
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010037422180175781
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0010013580322265625
0.0
0.0
0.0010008811950683594
0.10899972915649414
0.0
0.0010018348693847656
0.0
0.0
0.00099945068359375
0.0
0.0009989738464355469
0.0
0.0010006427764892578
0.11199951171875
0.0
0.0
0.0
0.0
0.000997304916381836
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0009996891021728516
0.10700106620788574
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.00099945068359375
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009944438934326172
0.001001596450805664
0.0
0.0
0.13601303100585938
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.10499310493469238
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0020036697387695312
0.0009984970092773438
0.0010046958923339844
0.0
0.0
0.0
0.001001596450805664
0.13599848747253418
0.0010001659393310547
0.0
0.0
0.0009987354278564453
0.0
0.001003265380859375
0.0
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0009992122650146484
0.11101531982421875
0.0
0.0
0.0009996891021728516
0.0
0.0010001659393310547
0.0
0.0010004043579101562
0.0009996891021728516
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.000997781753540039
0.0
0.0
0.002001047134399414
0.0010008811950683594
0.0
0.001004934310913086
0.1359996795654297
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010044574737548828
0.09399795532226562
0.0
0.0
0.0010044574737548828
0.0010001659393310547
0.0
0.0
0.0
0.0
0.001999378204345703
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.12599921226501465
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009999275207519531
0.0
0.10400032997131348
0.0
0.0
0.0009992122650146484
0.0
0.0
0.001004934310913086
0.0
0.10799789428710938
0.0
0.0
0.0
0.0
0.09999847412109375
0.10500240325927734
0.0009996891021728516
0.0
0.0
0.0010001659393310547
0.13000035285949707
0.0
0.0
0.0
0.1309974193572998
0.0
0.0
0.1259937286376953
0.13000011444091797
0.10900020599365234
0.09799957275390625
0.0009996891021728516
0.0
0.1120004653930664
0.0
0.0010001659393310547
0.0
0.0009999275207519531
0.0
0.11099672317504883
0.0009996891021728516
0.0
0.0010004043579101562
0.0
0.0010006427764892578
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010077953338623047
0.0010008811950683594
0.0
0.14000177383422852
0.0009996891021728516
0.0
0.0
0.0009984970092773438
0.0010027885437011719
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0010025501251220703
0.0
0.0
0.0
0.0
0.0009989738464355469
0.10899972915649414
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0010001659393310547
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
0.0
0.1289985179901123
0.0
0.0010013580322265625
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010001659393310547
0.0
0.00099945068359375
0.11200118064880371
0.0010006427764892578
0.000988006591796875
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.12299919128417969
0.00099945068359375
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.10899877548217773
0.0010008811950683594
0.0009968280792236328
0.0
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0
0.1289992332458496
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0010008811950683594
0.0009996891021728516
0.0
0.0
0.0010006427764892578
0.0009975433349609375
0.0
0.0
0.0010035037994384766
0.0
0.0
0.0009999275207519531
0.12598180770874023
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0009968280792236328
0.001001596450805664
0.0
0.001998424530029297
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.10299968719482422
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0009984970092773438
0.0
0.0010035037994384766
0.0
0.0
0.0
0.00099945068359375
0.0010001659393310547
0.0
0.0
0.002001047134399414
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0009996891021728516
0.0
0.000997304916381836
0.1029977798461914
0.0010004043579101562
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0020003318786621094
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0020041465759277344
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531


==> data/static_policy/static_rate_rebal_iter_greedy-params-300_95_10_120_60-60_26_1-1_5_5_FULL_3_MONTHS-dist_moved.csv <==
Distance_moved_per_agent
0.0
0.05439282932204212
0.05439282932204212
0.1697774447066575
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.038461538461538464
0.19704252406221773
0.19704252406221773
0.19704252406221773
0.42130990463319085
0.4597714430947293
0.4597714430947293
0.4597714430947293
0.47570273395523294
0.47570273395523294
0.530095563277275
0.5685571017388136
0.5685571017388136
0.5685571017388136
0.5685571017388136
0.5685571017388136
0.5685571017388136
0.5685571017388136
0.5685571017388136
0.5685571017388136
0.5685571017388136
0.5685571017388136
0.6901831655914435
0.5203086143425125
0.5203086143425125
0.5203086143425125
0.5203086143425125
0.20762867837185267
0.20762867837185267
0.20762867837185267
0.20762867837185267
0.20762867837185267
0.20762867837185267
0.20762867837185267
0.2845517552949296
0.2845517552949296
0.2845517552949296
0.2845517552949296
0.40617781914755957
0.44313274089560883
0.2845517552949296
0.2845517552949296
0.3389445846169717
0.5350607197551557
0.5350607197551557
0.5350607197551557
0.5350607197551557
0.5350607197551557
0.5350607197551557
0.5350607197551557
0.44905810523593304
0.52598118215901
0.52598118215901
0.7144419547794011
0.8004445692986238
0.8004445692986238
0.5988905949458602
0.5988905949458602
0.5763603473448253
0.5763603473448253
0.6148218858063638
0.6148218858063638
0.7008245003255865
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.6144168023157556
0.652878340777294
0.652878340777294
0.652878340777294
0.652878340777294
0.6754085883783288
0.7138701268398673
0.7138701268398673
0.7138701268398673
1.020186836880436
0.918279238170478
0.6269447338363757
0.6269447338363757
0.6269447338363757
0.6360242714325215
0.6360242714325215
0.6904171007545636
0.33270313614895713
0.33270313614895713
0.5288192712871411
0.5832121006091833
0.5832121006091833
0.5832121006091833
0.6601351775322601
0.6601351775322601
0.8173846907182974
1.5288698216650383
1.193517652077594
1.3219029540291496
1.3219029540291496
1.089129261969146
1.143522091291188
1.1979149206132302
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.339554889413315
0.339554889413315
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.038461538461538464
0.0
0.0
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.26030111290893726
0.26030111290893726
0.45260880521662955
0.49107034367816804
0.49107034367816804
0.6795311162985591
0.5793176057037903
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.12446415298076115
0.12446415298076115
0.038461538461538464
0.038461538461538464
0.26272891903251155
0.3171217483545537
0.3171217483545537
0.3171217483545537
0.680474460986391
0.7189359994479294
0.7189359994479294
0.7733288287699716
0.8277216580920136
0.8277216580920136
0.8277216580920136
0.8593314432891942
1.0215977404536398
0.5339927793416772
0.4961344206389102
0.4961344206389102
0.4961344206389102
0.5345959591004487
0.5345959591004487
0.5345959591004487
0.5186646682399451
0.5186646682399451
0.5186646682399451
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.0
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.16008760231416844
0.21448043163621056
0.25294197009774905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.34615384615384615
0.32319708605510955
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.2514353533842598
0.5443497036097947
0.6830247526661021
0.6830247526661021
1.3127701454005773
1.3127701454005773
1.3127701454005773
1.3693907590544074
1.5232369129005612
1.5232369129005612
1.5232369129005612
1.5776297422226033
1.5776297422226033
1.8947917134239618
1.8947917134239618
1.9332532518855003
1.9332532518855003
1.9648630370826807
1.9648630370826807
2.137140715599026
2.140619530341015
1.9496108953463511
1.6988328991198534
1.4297146485311083
1.3571362774496518
1.3571362774496518
1.3571362774496518
1.4630512293252163
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.3076923076923077
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.32362359855281136
0.32362359855281136
0.4005466754758883
0.4005466754758883
0.4005466754758883
0.4549395047979304
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.5093323341199725
0.5637251634420146
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.25603285574970697
0.25603285574970697
0.25603285574970697
0.25603285574970697
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.20164002642766482
0.20164002642766482
0.24010156488920328
0.24010156488920328
0.3170246418122802
0.3170246418122802
0.20823898316819597
0.20823898316819597
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.29424159768741864
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.47026049086209076
0.47026049086209076
0.47026049086209076
0.579046149506175
0.33919738114079845
0.3935902104628406
0.3935902104628406
0.3935902104628406
0.43205174892437903
0.4705132873859175
0.4705132873859175
0.4705132873859175
0.4705132873859175
0.4705132873859175
0.4705132873859175
0.4705132873859175
0.5921393512385474
0.5921393512385474
0.5921393512385474
0.7308144002948548
0.8077374772179317
0.8077374772179317
0.8621303065399738
0.8621303065399738
0.747103199427875
0.747103199427875
0.7533446478958896
0.730561603771028
0.6830205277133438
0.6830205277133438
0.6830205277133438
0.6830205277133438
0.7374133570353859
0.7374133570353859
0.7849544330930701
0.7849544330930701
0.9707602752025047
0.9878092604061821
0.9878092604061821
0.9878092604061821
1.2597734070163926
1.2597734070163926
1.1595598964216238
1.355676031559808
1.4416786460790305
1.4246296608753533
1.2486107677006812
1.1626081531814585
1.1626081531814585
1.2170009825035006
1.2170009825035006
1.2713938118255428
1.2713938118255428
1.2713938118255428
1.2713938118255428
1.309855350287081
1.3269043354907584
1.365365873952297
1.365365873952297
1.3126934394152123
1.3511549778767509
1.3511549778767509
1.3511549778767509
1.3511549778767509
1.4371575923959734
1.475619130857512
1.475619130857512
1.475619130857512
1.4371575923959734
1.475619130857512
1.475619130857512
1.475619130857512
1.5140806693190505
1.5140806693190505
1.5140806693190505
1.5140806693190505
1.5140806693190505
1.5140806693190505
1.5140806693190505
1.5902075070521793
1.7288825561084866
1.805291760441111
1.805291760441111
1.6524058153092573
1.5188621247323506
1.5188621247323506
1.480400586270812
1.489480123866958
1.7896565849173607
1.7668735407924991
1.5880662849442346
1.572134994083731
1.6564172138179962
1.7039582898756804
1.8375019804525874
1.789960904394903
1.735568075072861
1.735568075072861
1.735568075072861
1.735568075072861
1.735568075072861
1.7264885374767152
1.6917690726268835
1.6917690726268835
1.6917690726268835
1.6577417746841163
1.6577417746841163
1.6192802362225778
1.6872274518884065
1.6872274518884065
1.6872274518884065
1.8088535157410366
1.8088535157410366
1.6607321619960147
1.699193700457553
1.699193700457553
1.6681176114769711
1.6681176114769711
1.613724782154929
1.1940750522655939
1.1940750522655939
0.9663967080001779
0.9188556319424935
0.9957787088655705
1.0817813233847933
1.0817813233847933
1.034240247327109
1.1884795484963366
1.1884795484963366
1.0916813334089857
0.9724882751938786
0.9724882751938786
0.9724882751938786
0.952796116720975
0.11538461538461539
0.11538461538461539
0.07692307692307693
0.1985491407757069
0.1985491407757069
0.1985491407757069
0.1985491407757069
0.4677799100064761
0.4677799100064761
0.3908568330833992
0.6248092380948692
0.6632707765564076
0.6632707765564076
0.6632707765564076
0.6632707765564076
0.6632707765564076
0.7492733910756303
0.7492733910756303
0.7492733910756303
0.7492733910756303
0.7492733910756303
0.7492733910756303
0.7492733910756303
0.8036662203976724
0.6911196941411882
0.6911196941411882
0.8497006797418675
0.9560057575303371
0.9560057575303371
1.0103985868523793
1.0935631122434708
1.0935631122434708
1.1320246507050091
1.1320246507050091
1.1320246507050091
1.1320246507050091
1.2152342168948977
1.2536957553564363
1.2536957553564363
1.0134568610781547
1.0134568610781547
1.0043773234820088
0.9892062186921623
0.9892062186921623
0.8889927080973935
1.0521711960635198
1.0521711960635198
1.0521711960635198
0.9479830397848826
1.0117082032268974
0.8197580191917215
1.0120657114994138
1.0279970023599174
0.9032800528553296
1.0571262067014835
1.2258405274443276
1.264302065905866
1.0883094794009622
1.0883094794009622
1.0883094794009622
1.0883094794009622
1.0883094794009622
1.2036940947855777
1.4569933750615656
1.4569933750615656
1.4569933750615656
1.4569933750615656
0.48654928999511093
0.5093323341199725
0.48654928999511093
0.4774697523989652
0.4774697523989652
0.5634723669181879
0.5634723669181879
0.7060955950912405
0.744557133552779
0.744557133552779
0.744557133552779
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.0
0.0
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.22467766357552996
0.22467766357552996
0.22467766357552996
0.4554468943447607
0.4554468943447607
0.4554468943447607
0.4554468943447607
0.4554468943447607
0.5098397236668029
0.8916170191540563
0.8916170191540563
0.9685400960771332
0.9685400960771332
1.073117174726086
1.1885017901107013
1.1053372647196098
1.1053372647196098
1.1053372647196098
1.1437988031811481
1.1437988031811481
1.1437988031811481
1.1437988031811481
1.297644957027302
1.297644957027302
1.131315906245119
1.267847567224471
1.120092980572018
1.120092980572018
1.0975627329709832
1.219188796823613
1.219188796823613
1.219188796823613
1.2351200876841166
1.1966585492225783
1.1966585492225783
1.1966585492225783
1.1966585492225783
1.3927746843607622
1.3927746843607622
1.3927746843607622
0.6798273360051638
0.6798273360051638
0.6413657975436253
0.6413657975436253
0.6413657975436253
0.6957586268656675
0.7501514561877096
0.7501514561877096
0.7501514561877096
0.8888265052440169
0.8888265052440169
0.8888265052440169
0.8594445043786242
0.6540436103385594
0.6821948557713484
0.6821948557713484
0.7681974702905712
0.7681974702905712
0.5823916281811365
0.5823916281811365
0.5823916281811365
0.5980701225178134
0.6769663907496746
0.514040699307375
0.514040699307375
0.514040699307375
0.514040699307375
0.7063483916150672
0.7063483916150672
0.7741919309419985
0.658807315557383
0.658807315557383
0.658807315557383
0.658807315557383
0.658807315557383
0.3643129213461377
0.3643129213461377
0.33270313614895713
0.33270313614895713
0.3870959654709992
0.3870959654709992
0.4255575039325377
0.4255575039325377
0.505213958235056
0.505213958235056
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.21731852076434172
0.21731852076434172
0.3033211352835644
0.34178267374510285
0.5340903660527951
0.5340903660527951
0.8140945925635843
0.8140945925635843
0.8140945925635843
0.8525561310251228
1.015734618991249
1.015734618991249
1.015734618991249
1.273742462548917
1.3053522477460977
1.2284291708230208
1.2284291708230208
1.2284291708230208
1.2284291708230208
1.2284291708230208
1.2668907092845594
1.3885167731371892
1.3885167731371892
1.3885167731371892
1.4269783115987278
1.4269783115987278
1.63389004730504
1.6695134966384473
1.379079727268527
1.379079727268527
1.495061275411084
1.495061275411084
1.495061275411084
1.5335228138726225
1.571984352334161
1.571984352334161
1.4836908853731223
1.4836908853731223
1.2303914070028568
1.2303914070028568
1.2303914070028568
1.2183180902970268
1.0537886755989645
0.972130766921362
1.1640119467313526
1.1640119467313526
1.2708822947315745
1.2708822947315745
1.2542881469482006
0.9829271800967615
0.9829271800967615
0.9829271800967615
0.9829271800967615
0.9829271800967615
0.9829271800967615
0.9382241931672084
0.9382241931672084
1.0408655098855515
1.0408655098855515
1.056796800746055
1.056796800746055
0.739772158933775
0.739772158933775
0.7782336973953135
0.8229366843248664
0.8229366843248664
0.7486679042312793
0.7301513207664712
0.7301513207664712
0.6085252569138412
0.6085252569138412
0.6629180862358833
0.7173109155579254
0.7173109155579254
0.7173109155579254
0.7173109155579254
0.7173109155579254
0.7717037448799675
0.7717037448799675
0.7398411631589602
0.6566766377678687
0.6285253923350796
0.6285253923350796
0.6285253923350796
0.6285253923350796
0.6285253923350796
0.6669869307966181
0.6669869307966181
0.7213797601186602
0.8073823746378829
0.8073823746378829
0.8073823746378829
0.8073823746378829
0.8073823746378829
0.8073823746378829
0.8073823746378829
0.7914510837773793
0.7914510837773793
0.8683741607004561
0.9543767752196788
0.9543767752196788
0.9543767752196788
1.008769604541721
1.008769604541721
0.8450234406713746
0.8450234406713746
0.67448580989406
0.7288786392161021
0.7288786392161021
0.8148812537353248
0.8918043306584017
0.9687274075814787
0.9687274075814787
0.9687274075814787
1.0547300221007014
1.0547300221007014
1.0547300221007014
1.0931915605622398
1.0931915605622398
1.0931915605622398
1.0456504845045556
1.1994966383507095
1.1994966383507095
1.2811545470283117
1.2811545470283117
1.2379581768122478
1.2470377144083937
0.8758730397978981
0.8283319637402138
0.8283319637402138
0.8283319637402138
0.7807908876825296
0.7807908876825296
0.8192524261440681
0.8192524261440681
0.8192524261440681
0.8192524261440681
0.9508211289130138
1.0370765399560633
1.0370765399560633
1.0370765399560633
1.0370765399560633
1.1139996168791402
1.0329581640711467
1.0329581640711467
0.8381698909078399
0.8381698909078399
0.9442221721724827
1.0285300011072414
0.3201752046283369
0.3108754819345469
0.3493370203960854
0.3493370203960854
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.2155981259793842
0.17713658751784572
0.2631392020370684
0.2631392020370684
0.2631392020370684
0.2631392020370684
0.2631392020370684
0.30160074049860686
0.35427317503569145
0.4086660043577336
0.524050619742349
0.5625121582038874
0.524050619742349
0.524050619742349
0.524050619742349
0.5392217245321955
0.5392217245321955
0.5392217245321955
0.5392217245321955
0.5392217245321955
0.5392217245321955
0.577683262993734
0.577683262993734
0.8023609265692639
0.8023609265692639
0.6636858775129567
0.6636858775129567
0.6161448014552725
0.577683262993734
0.6565795312255952
0.756793041820364
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.05439282932204212
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.5191976669872688
0.828157550297064
0.828157550297064
0.828157550297064
0.8666190887586024
0.8666190887586024
0.9050806272201408
0.9050806272201408
0.959473456542183
0.959473456542183
1.1314786855806283
0.6821233584295684
0.9560350871480697
0.9560350871480697
1.010427916470112
1.010427916470112
1.0488894549316503
1.0488894549316503
1.134892069450873
1.134892069450873
1.134892069450873
1.134892069450873
1.134892069450873
0.3508622113412486
0.3508622113412486
0.3508622113412486
0.3508622113412486
0.3508622113412486
0.40525504066329077
0.40525504066329077
0.4437165791248292
0.4437165791248292
0.5613289788412325
0.8885134223628004
0.8885134223628004
1.060518651401246
1.060518651401246
1.060518651401246
1.060518651401246
1.0760829035141661
1.0760829035141661
1.0760829035141661
1.1145444419757047
1.1145444419757047
1.1145444419757047
0.6753863467639641
1.0712589277344957
1.1097204661960343
1.1097204661960343
0.9718557287831706
1.0262485581052128
1.0262485581052128
0.7885431778167916
0.927218226873099
1.004141303796176
1.004141303796176
1.004141303796176
1.004141303796176
0.969234797128309
0.9307732586667705
0.6095458447147414
0.8018535370224337
0.8018535370224337
0.8018535370224337
0.8018535370224337
0.8018535370224337
0.8018535370224337
0.8018535370224337
0.8334633222196142
0.8334633222196142
0.9488479376042296
0.9488479376042296
0.9488479376042296
0.9488479376042296
0.9189585471920065
0.9189585471920065
0.9958816241150835
0.698549140775707
0.698549140775707
0.8201752046283369
0.8201752046283369
0.8201752046283369
0.8201752046283369
0.8201752046283369
0.8970982815514138
0.8970982815514138
0.9355598200129522
0.74325212770526
0.74325212770526
0.74325212770526
0.7047905892437215
0.7207218801042251
0.7591834185657637
0.7591834185657637
0.7591834185657637
0.5070016345386716
0.42271941480440656
0.42271941480440656
0.40987900959586077
0.44834054805739926
0.44834054805739926
0.44834054805739926
0.4324092571968956
0.4324092571968956
0.4868020865189377
0.5252636249804762
0.5252636249804762
0.5637251634420146
0.5637251634420146
0.5637251634420146
0.702400212498322
0.7408617509598604
0.7408617509598604
0.7952545802819025
0.7952545802819025
0.7633919985608951
0.8018535370224337
0.6705376307773145
0.6705376307773145
0.6767790792453292
0.6767790792453292
0.6767790792453292
0.8353600648460084
0.8738216033075469
0.8738216033075469
0.8738216033075469
0.8738216033075469
0.9122831417690853
0.9122831417690853
0.9122831417690853
0.8963518509085817
0.8963518509085817
0.8963518509085817
0.8963518509085817
0.8963518509085817
1.088659543216274
1.2671464653613254
1.2841653735581147
1.0632521880347496
1.0632521880347496
1.0632521880347496
1.1401752649578265
1.178636803419365
1.178636803419365
1.178636803419365
1.2330296327414072
1.2330296327414072
1.2330296327414072
1.2330296327414072
1.2330296327414072
1.309952709664484
1.568853265267022
1.568853265267022
1.568853265267022
1.4140035365540429
0.631315906245119
0.631315906245119
1.0603733839914078
1.0603733839914078
1.0988349224529463
1.0988349224529463
0.7703841026245002
0.7319225641629616
0.5950821521153684
0.5950821521153684
0.5950821521153684
0.5950821521153684
0.55662061365383
0.6426232281730526
0.6810847666345912
0.6810847666345912
0.7195463050961296
0.758007843557668
0.8667935022017523
0.9052550406632908
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5659529477738025
0.5659529477738025
0.5659529477738025
0.5659529477738025
0.5659529477738025
0.7379581768122478
0.7735816261456552
0.604414486235341
0.604414486235341
0.604414486235341
0.604414486235341
0.604414486235341
0.604414486235341
0.527491409312264
0.527491409312264
0.604414486235341
0.604414486235341
0.604414486235341
0.658807315557383
0.658807315557383
0.73573039248046
0.7741919309419985
0.8285847602640406
0.8285847602640406
0.8285847602640406
0.8285847602640406
0.8285847602640406
1.020892452571733
1.020892452571733
1.1068950670909556
1.1068950670909556
1.1068950670909556
1.1068950670909556
1.0909637762304518
1.0909637762304518
1.0909637762304518
1.0909637762304518
1.0909637762304518
1.17448580989406
1.2129473483555984
1.2129473483555984
1.2129473483555984
1.4732484612645358
1.4732484612645358
1.3317353230800972
1.3317353230800972
1.4405209817241815
1.35735645633309
1.4117492856551321
1.4117492856551321
1.4117492856551321
1.4117492856551321
1.4117492856551321
1.5683288168807272
1.4661421149771743
1.4117492856551321
1.4117492856551321
1.3958179947946285
1.4433590708523127
1.5587436862369282
1.5587436862369282
1.5271339010397476
1.5271339010397476
1.5271339010397476
1.6809800548859013
1.642518516424363
1.6040569779628244
1.488672362578209
1.488672362578209
1.607865420793316
1.607865420793316
1.607865420793316
1.3933849891571055
1.3933849891571055
1.5150110530097356
1.5443930538751283
1.5443930538751283
1.5443930538751283
1.5443930538751283
1.2908407789810359
1.220769455322317
1.1663766260002748
1.2665901365950436
1.4525516686860316
1.4814280765037706
1.4814280765037706
1.4814280765037706
1.4814280765037706
1.3660434611191552
0.9816808730275974
0.8503649667824784
0.7685161872120408
0.6701801225047981
0.6701801225047981
0.6701801225047981
0.7245729518268401
0.6628209796936099
0.6628209796936099
0.6628209796936099
0.7012825181551483
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.22417027402869963
0.22417027402869963
0.1697774447066575
0.1697774447066575
0.13131590624511905
0.13131590624511905
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.08600261451922268
0.08600261451922268
0.1629256914422996
0.1629256914422996
0.2489283059615223
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.34178267374510285
0.34178267374510285
0.45056833238918714
0.4890298708507256
0.4890298708507256
0.527491409312264
0.527491409312264
0.6661664583685714
0.7046279968301098
0.7590208261521519
0.7590208261521519
0.7590208261521519
0.9551369612903359
1.0320600382134129
1.6110108768246343
1.6110108768246343
1.6110108768246343
1.6110108768246343
1.6110108768246343
1.6110108768246343
1.6110108768246343
1.6110108768246343
1.6110108768246343
1.6110108768246343
1.6110108768246343
1.7197965354687186
1.7197965354687186
1.8499951818969687
1.7197965354687186
1.68133499700718
1.7129447822043606
1.7129447822043606
0.8466040991700784
0.8466040991700784
0.8466040991700784
0.8466040991700784
0.8147415174490711
0.8147415174490711
0.8147415174490711
0.9526563804347213
0.9235271760931554
0.7914510837773793
0.5252636249804762
0.4549395047979304
0.4934010432594689
0.4934010432594689
0.5318625817210073
0.5318625817210073
0.11538461538461539
0.15384615384615385
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.10878565864408424
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.10878565864408424
0.10878565864408424
0.16317848796612636
0.16317848796612636
0.05439282932204212
0.05439282932204212
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.23076923076923078
0.23076923076923078
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.4812781952294569
0.4428166567679184
0.4428166567679184
0.4428166567679184
0.4428166567679184
0.4428166567679184
0.4812781952294569
0.4812781952294569
0.4812781952294569
0.40435511830638
0.2730392120612609
0.2730392120612609
0.2730392120612609
0.3115007505227994
0.3115007505227994
0.3115007505227994
0.34996228898433784
0.40435511830638
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.46624682672586404
0.46624682672586404
0.8305597480720017
0.7832714685381442
0.9845726463670811
0.870601945032244
0.7645020885495094
0.8029636270110478
0.8029636270110478
0.8188949178715516
0.8188949178715516
1.0431622984425246
1.0431622984425246
0.9480801463271562
0.43250636373916906
0.43250636373916906
0.43250636373916906
0.43250636373916906
0.43250636373916906
0.4868991930612112
0.4868991930612112
0.4868991930612112
0.5253607315227496
0.5253607315227496
0.5569705167199303
0.6695170429764145
0.8109061039138774
0.6727050351706458
0.5884831953748373
0.67448580989406
0.67448580989406
0.67448580989406
0.67448580989406
0.5206396560479062
0.5206396560479062
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.3552333837499919
0.5138143693506712
0.5138143693506712
0.5138143693506712
0.5138143693506712
0.5522759078122096
0.5522759078122096
0.5522759078122096
0.5522759078122096
0.5522759078122096
0.6291989847352866
0.744583600119902
0.7868535814119321
0.7868535814119321
0.7868535814119321
0.7868535814119321
0.7868535814119321
0.7868535814119321
0.8412464107339742
0.7552437962147516
0.7552437962147516
0.9090899500609054
0.9090899500609054
0.8783764767808707
0.7302065011909792
0.8887874867916584
0.8887874867916584
0.8384083216058431
0.8384083216058431
0.6076390908366123
0.6076390908366123
0.616718628432758
0.542228557147204
0.663854620999834
0.663854620999834
0.7023161594613725
0.7023161594613725
0.7567089887834146
0.7567089887834146
0.7504675403154
0.7504675403154
0.7345362494548964
0.7345362494548964
0.7345362494548964
0.6278675123206445
0.4677799100064761
0.4677799100064761
0.4677799100064761
0.6041616897115142
0.6585545190335563
0.6360242714325215
0.6360242714325215
0.6360242714325215
0.5703241201825457
0.6087856586440843
0.6087856586440843
0.5318625817210073
0.5318625817210073
0.4934010432594689
0.4934010432594689
0.18570873556716117
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.2626318124902381
0.30109335095177653
0.30109335095177653
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.21731852076434172
0.21731852076434172
0.355993569820649
0.355993569820649
0.355993569820649
0.39445510828218744
0.39445510828218744
0.39445510828218744
0.554542710596356
0.5160811721348174
0.547690957331998
0.6664192548923981
0.7818038702770135
0.7818038702770135
0.7291314357399289
0.7291314357399289
0.7291314357399289
0.7291314357399289
0.7675929742014673
0.7675929742014673
0.8060545126630058
0.8060545126630058
0.23076923076923078
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.038461538461538464
0.038461538461538464
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.2016400264276648
0.2016400264276648
0.6375711101409586
0.5475334708512679
0.5859950093128063
0.5859950093128063
0.9459500024518894
0.07692307692307693
0.17713658751784572
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.21448043163621056
0.21448043163621056
0.30048304615543325
0.30048304615543325
0.30048304615543325
0.30048304615543325
0.20762867837185267
0.22467766357552996
0.12446415298076115
0.12446415298076115
0.09285436778358058
0.1697774447066575
0.1697774447066575
0.11538461538461539
0.13131590624511905
0.2898968918457983
0.3442897211678404
0.3442897211678404
0.3827512596293789
1.1533994857519494
1.1533994857519494
1.1533994857519494
1.1533994857519494
1.3960123998987854
1.3960123998987854
1.434473938360324
1.434473938360324
0.7045150350310798
0.6569739589733956
0.641042668112892
1.0167864513372051
1.0190295867881705
1.0734224161102126
1.0734224161102126
1.111883954571751
1.111883954571751
1.166276783893793
1.166276783893793
1.166276783893793
1.2047383223553316
1.2047383223553316
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.0
0.0
0.0
0.19230769230769232
0.3643129213461377
0.3643129213461377
0.3643129213461377
0.6362770679563483
1.4697773096512463
1.4697773096512463
1.4697773096512463
1.4697773096512463
1.2133500261537389
1.2518115646152774
1.2518115646152774
1.3287346415383543
1.3287346415383543
1.3671961799998928
1.3671961799998928
1.446852634302411
1.6251538979847742
1.6092226071242706
1.6092226071242706
1.57761282192709
1.6160743603886285
0.908014884609855
0.8263569759322528
0.8263569759322528
0.8263569759322528
1.1372964609144849
0.9301747375631578
0.9180940838989644
0.8417826737451028
0.8417826737451028
0.9249471991361944
0.9249471991361944
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.17713658751784572
0.17713658751784572
0.17713658751784572
0.22467766357552996
0.3035739318073912
0.3035739318073912
0.3035739318073912
0.0
0.08600261451922268
0.08600261451922268
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.0
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.15384615384615385
0.15384615384615385
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.0
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.21448043163621056
0.21448043163621056
0.21448043163621056
0.30048304615543325
0.3320928313526138
0.4180954458718365
0.4180954458718365
0.4724882751938786
0.4895372603975559
0.4895372603975559
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.26202150769389476
0.5549358579194298
0.5933973963809682
0.5933973963809682
0.5933973963809682
0.5933973963809682
0.6318589348425067
0.6318589348425067
0.6318589348425067
0.6862517641645488
0.6862517641645488
1.1371401745962209
1.3321812442833545
1.1408337606899626
1.1408337606899626
1.1408337606899626
1.1408337606899626
1.1408337606899626
1.2992119233481219
1.3498575929022552
1.4042504222242973
1.4042504222242973
1.2422246374723014
1.029614481895362
0.9479830397848827
0.9864445782464212
0.9864445782464212
0.9864445782464212
1.144493504232324
0.8361064954888405
0.874568033950379
0.874568033950379
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.29424159768741864
0.4528225832880979
0.4528225832880979
0.50721541261014
0.50721541261014
0.50721541261014
0.5456769510716785
0.5456769510716785
0.5456769510716785
0.8948187676279696
0.9484514108793546
0.8330667954947393
0.7561437185716623
0.7946052570332007
0.7946052570332007
0.7470641809755165
0.7470641809755165
0.7038678107594527
0.7038678107594527
0.9618756543171207
0.29646938201920653
0.29646938201920653
0.29646938201920653
0.4351444310755138
0.4351444310755138
0.4351444310755138
0.4895372603975559
0.4895372603975559
0.4895372603975559
0.5279987988590944
0.5279987988590944
0.5823916281811365
0.7785077633193205
1.414965480952001
1.4918885578750778
1.4918885578750778
1.4918885578750778
1.4918885578750778
1.3221264642875976
1.3221264642875976
1.3221264642875976
1.7392919992676523
1.7936848285896945
1.832146367051233
1.832146367051233
1.832146367051233
1.8706079055127713
1.7988360306159057
1.7988360306159057
0.6125941014745759
0.5582012721525338
0.5197397336909954
0.5741325630130375
0.5741325630130375
0.9287018533854825
1.0503279172381124
1.0503279172381124
1.1047207465601545
1.1047207465601545
1.2263468104127846
1.2263468104127846
1.2263468104127846
1.2263468104127846
0.8717775200403396
0.8717775200403396
0.6341565360067509
0.6341565360067509
0.6341565360067509
0.736797852725094
0.6341565360067509
0.5985330866733436
0.6529259159953857
0.6529259159953857
0.6913874544569242
0.6913874544569242
0.7457802837789663
0.3433633322438067
0.3433633322438067
0.3433633322438067
0.28592224616192996
0.28592224616192996
0.5101896267329031
0.5101896267329031
0.5101896267329031
0.5101896267329031
0.47172808827136464
0.47172808827136464
0.47172808827136464
0.47172808827136464
0.47172808827136464
0.47172808827136464
0.5101896267329031
0.5101896267329031
0.5676307128147798
0.5992404980119604
0.5992404980119604
0.8921548482374954
0.8640036028047062
1.222245619831668
1.2607071582932066
1.2039580201893703
1.2039580201893703
1.2424195586509086
1.1037445095946015
1.1037445095946015
1.1037445095946015
1.0804540759229095
1.1189156143844479
1.1189156143844479
1.17330844370649
1.17330844370649
1.2820941023505743
1.4037201662032044
1.4581129955252463
1.4581129955252463
1.4581129955252463
1.4581129955252463
1.4965745339867849
1.4965745339867849
1.6053601926308692
1.726986256483499
1.726986256483499
1.726986256483499
1.726986256483499
1.848612320336129
1.801071244278445
1.8395327827399832
1.4305168744642927
1.5074399513873695
1.5074399513873695
1.5074399513873695
1.5074399513873695
1.4072264407926007
1.4072264407926007
1.8440684736828457
1.8440684736828457
1.8440684736828457
2.0298743157922803
2.0298743157922803
1.4155025480611159
1.4155025480611159
1.4155025480611159
1.6078102403688082
1.6078102403688082
1.8238015136712662
1.8554112988684466
1.8554112988684466
1.8076174262869358
1.8845405032100127
1.8845405032100127
2.005659612042117
2.005659612042117
2.005659612042117
1.9224950866510255
1.9224950866510255
1.9224950866510255
2.1765548561629644
2.1510585680590926
2.2897336171153997
1.892510385343849
1.8717005325277716
1.8717005325277716
1.9260243576246285
1.7657529630118185
1.7657529630118185
1.7657529630118185
2.2717335176811844
2.1273142828919154
2.2360999415359997
2.0086987007424053
2.0086987007424053
1.9711411467644424
2.0008083195391007
1.9014473824559501
1.0825415094554502
1.3792565555909706
1.3792565555909706
1.417718094052509
1.417718094052509
0.038461538461538464
0.038461538461538464
0.0
0.0
0.23395240501146997
0.3925333906121492
0.4309949290736877
0.46945646753522613
0.5079180059967646
0.5463795444583031
0.5848410829198415
0.62330262138138
0.6776954507034221
0.6776954507034221
0.6776954507034221
0.6776954507034221
0.6776954507034221
0.6776954507034221
0.6776954507034221
0.6776954507034221
0.6776954507034221
0.6776954507034221
0.6776954507034221
0.8952667679915906
0.8952667679915906
1.0584452559577169
1.0584452559577169
1.318746368866654
1.4170819990475922
1.4170819990475922
1.4170819990475922
1.4170819990475922
1.4170819990475922
1.4170819990475922
1.4108405505795778
1.2774541857341895
1.1313936871969255
1.3226741319370128
0.8978910790482534
0.0
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.09285436778358058
0.09285436778358058
0.1697774447066575
0.1697774447066575
0.2557800592258802
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.4528225832880979
0.9717418445510465
0.9717418445510465
1.0175625258237733
1.0016312349632694
1.0016312349632694
1.0175625258237733
1.203524057914761
1.203524057914761
1.2579168872368032
1.2579168872368032
1.3123097165588453
1.3123097165588453
1.3123097165588453
1.3123097165588453
1.2689120234577007
1.407587072514008
1.407587072514008
1.3985075349178624
1.3985075349178624
1.3985075349178624
1.3985075349178624
1.3985075349178624
1.3600459964563238
1.3600459964563238
1.414438825778366
1.4463014074993732
1.4463014074993732
1.5166255276819192
1.455380945095519
1.455380945095519
1.351192788816882
1.5210673400658128
1.4055856181389241
1.3352614979563782
1.4984399859225046
1.482508695062001
1.482508695062001
1.482508695062001
1.482508695062001
1.4440471566004625
1.4440471566004625
1.4440471566004625
1.4062108867271765
1.1868043179173007
1.1868043179173007
1.15519453272012
1.15519453272012
1.2161863187826933
0.7274110409549713
0.5728047010381604
0.6112662394996988
0.6112662394996988
0.6112662394996988
0.6112662394996988
0.48654928999511093
0.7200518981437831
0.7585134366053216
0.7585134366053216
0.23550406252375616
0.23550406252375616
0.30582818270630197
0.30582818270630197
0.30582818270630197
0.19478827316330694
0.4255575039325377
0.46401904239407615
0.46401904239407615
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.5568734101776568
0.5568734101776568
0.7491811024853491
0.8035739318073911
0.8035739318073911
0.8035739318073911
0.8870959654709992
1.0456769510716786
1.2247867298983086
1.00721541261014
1.00721541261014
1.1114035688887771
1.1637949438357351
0.9462236265475668
0.9846851650091052
0.9846851650091052
0.9846851650091052
0.9846851650091052
0.937144088951421
0.937144088951421
0.9915369182734631
0.9915369182734631
0.9756056274129594
1.0616082419321822
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.4956288275912567
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.21731852076434172
0.40962621307203406
0.40962621307203406
0.4480877515335725
0.4480877515335725
0.4480877515335725
0.5340903660527951
0.5340903660527951
0.633543690576907
1.0567704949281438
1.0952320333896823
1.2339070824459895
1.2339070824459895
1.2339070824459895
1.2339070824459895
1.272368620907528
1.272368620907528
1.2248275448498438
1.2248275448498438
1.2248275448498438
1.2248275448498438
1.6094429294652284
1.647904467926767
1.7339070824459895
1.7339070824459895
1.7339070824459895
1.7882999117680316
2.2173573895143206
2.2173573895143206
2.1476313559090827
1.9710211114590526
1.9710211114590526
1.7293860287629323
1.566460337320633
1.7853095244561332
1.746847985994595
1.593001832148441
1.593001832148441
1.4724882751938786
1.4724882751938786
1.4724882751938786
1.4815678127900245
1.4815678127900245
1.3374115013363597
1.3374115013363597
1.2898704252786755
1.2898704252786755
1.2898704252786755
1.2898704252786755
1.375873039797898
1.375873039797898
1.375873039797898
1.2989499628748211
1.2989499628748211
1.2379581768122478
1.2379581768122478
1.2379581768122478
1.2379581768122478
1.0978155294948098
1.152208358816852
1.3440162782200684
1.3440162782200684
1.382477816681607
1.382477816681607
1.30555473975853
1.30555473975853
0.9848254428909078
1.0678664672381906
0.9676529566434217
1.0220457859654637
1.1080484004846864
1.1228263579514592
1.1228263579514592
1.1228263579514592
1.2446362141027307
0.9754054448719615
0.9754054448719615
0.9754054448719615
1.1292515987181153
1.1292515987181153
1.1292515987181153
1.2508776625707454
1.2508776625707454
1.2508776625707454
1.2508776625707454
1.3052704918927873
1.3052704918927873
1.3052704918927873
1.3052704918927873
1.3052704918927873
1.3437320303543259
1.3437320303543259
1.6201978651493079
1.778778850749987
1.035629600406673
1.035629600406673
1.035629600406673
1.035629600406673
1.035629600406673
1.0740911388682113
1.0740911388682113
1.0740911388682113
1.17430464946298
1.2512277263860572
1.1985552918489726
1.1985552918489726
1.2980086163730842
1.2980086163730842
1.502159992058382
1.502159992058382
1.4219389047059316
1.4219389047059316
1.4219389047059316
1.4219389047059316
1.4523603632668916
1.4682916541273952
1.4853406393310724
1.2837006129034076
1.2293077835813655
1.2293077835813655
1.2293077835813655
1.2293077835813655
1.2293077835813655
1.2067775359803308
1.2067775359803308
1.2067775359803308
1.2927801504995535
1.2927801504995535
1.3697032274226304
1.4738913837012675
1.7201653928333
1.5765164709264656
1.8520467435560102
1.7807375443619906
1.7807375443619906
1.7807375443619906
1.7807375443619906
1.6421058644255024
1.4806476661733172
1.4515184618317514
1.3971256325097092
1.4446667085673934
1.4446667085673934
1.4446667085673934
1.4130569233702128
1.4130569233702128
1.4130569233702128
1.4130569233702128
1.4666895666215978
1.7809833716879373
1.8442029420822985
1.751876437459925
1.751876437459925
1.529909137015959
1.1653434191459946
1.0793408046267718
1.1515290497953234
0.9484514108793546
0.9484514108793546
0.9009103348216704
0.9009103348216704
0.805828182706302
0.0
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.038461538461538464
0.038461538461538464
0.0
0.0
0.0
0.1386750490563073
0.1386750490563073
0.1386750490563073
0.1386750490563073
0.1386750490563073
0.1386750490563073
0.1386750490563073
0.3966828926139753
0.3966828926139753
0.6970771109180774
0.6970771109180774
0.6970771109180774
0.6671877205058544
0.6737866772463855
0.6737866772463855
0.6737866772463855
0.7281795065684277
0.7281795065684277
0.8141821210876503
1.1067033239901114
1.1067033239901114
1.14516486245165
1.14516486245165
1.3119785964781072
1.3504401349396458
1.3504401349396458
1.3889016734011843
1.3889016734011843
1.1067033239901114
1.1067033239901114
1.1067033239901114
1.0207007094708889
0.8589815402230939
0.8589815402230939
0.8589815402230939
0.8974430786846325
0.3258513828845992
0.3643129213461377
0.3643129213461377
0.3643129213461377
0.39993637067954496
0.4543292000015871
0.4543292000015871
0.5087220293236292
0.5631148586456713
0.5631148586456713
0.5631148586456713
0.5631148586456713
0.6175076879677135
0.80073584267926
0.80073584267926
0.8867384571984827
0.8867384571984827
0.8867384571984827
0.8867384571984827
0.8482769187369442
0.8482769187369442
0.8482769187369442
1.0202821477753896
1.0746749770974318
1.1515980540205086
1.1515980540205086
1.1515980540205086
1.1515980540205086
1.1515980540205086
1.1515980540205086
1.1900595924820472
1.1900595924820472
1.7780899686894143
1.7780899686894143
1.57048759698733
1.57048759698733
1.5864188878478336
1.5165212801629897
1.5996858055540812
1.5996858055540812
1.5227627286310041
1.6766088824771581
1.6766088824771581
1.6766088824771581
1.7082186676743387
1.7082186676743387
1.739828452871519
1.739828452871519
1.8614545167241492
1.8614545167241492
1.8614545167241492
1.8614545167241492
1.8773858075846528
1.8773858075846528
1.8773858075846528
1.925317009555242
1.799345470844707
1.7642289765318253
2.0424891577859534
0.9630512293252164
0.9630512293252164
0.9245896908636778
0.9020594432626431
1.0407344923189503
0.9772621254007624
0.9772621254007624
0.9772621254007624
1.0248032014584467
1.2504145986471937
1.2504145986471937
1.2504145986471937
1.3273376755702706
1.3076345619684187
1.3076345619684187
1.0842619042404078
0.9891797521250394
0.9060152267339479
0.9060152267339479
0.39445510828218744
0.39445510828218744
0.39445510828218744
0.39445510828218744
0.36456571786996445
0.29424159768741864
0.43291664674372593
0.1386750490563073
0.1386750490563073
0.36944427982553807
0.36944427982553807
0.36944427982553807
0.36944427982553807
0.4079058182870765
0.4079058182870765
0.4079058182870765
0.4079058182870765
0.4079058182870765
0.4079058182870765
0.46229864760911865
0.46229864760911865
0.5007601860706571
0.5007601860706571
0.5007601860706571
0.5007601860706571
0.5007601860706571
0.5007601860706571
0.5392217245321955
0.5392217245321955
0.5392217245321955
0.5221727393285183
0.6760188931746721
0.7144804316362106
0.7688732609582527
0.7688732609582527
0.7688732609582527
0.7688732609582527
0.7688732609582527
0.7688732609582527
0.8904993248108827
0.9674224017339595
0.9674224017339595
0.9674224017339595
0.9674224017339595
0.9674224017339595
0.9674224017339595
0.9990321869311402
0.6303480931762592
0.582807017118575
0.582807017118575
0.582807017118575
0.6212685555801134
0.9313553920531346
0.9313553920531346
0.9313553920531346
0.8866524051235815
0.92511394358512
0.92511394358512
0.9091826527246163
0.9091826527246163
1.1334500332955895
1.094988494834051
1.094988494834051
1.094988494834051
1.0593650455006436
1.1137578748226857
1.0662167987650015
1.0662167987650015
1.0662167987650015
1.10467833722654
1.10467833722654
1.1504990184992667
1.1889605569608053
1.1889605569608053
1.2048918478213089
1.2048918478213089
1.2908944623405314
1.2908944623405314
1.32935600080207
1.32935600080207
1.32935600080207
1.3996801209846157
1.32935600080207
1.383748830124112
1.4222103685856506
1.4222103685856506
1.6838954070094951
1.6838954070094951
1.6513886228762313
1.5567278794666999
1.6336509563897768
1.4016440543252047
1.4016440543252047
1.4560368836472466
1.4560368836472466
0.5024805808556146
0.6947882731633069
0.687936519898949
0.5340903660527951
0.5884831953748373
0.6269447338363757
0.6269447338363757
0.6269447338363757
0.6269447338363757
0.6813375631584179
0.7197991016199563
0.7582606400814949
0.7582606400814949
0.7582606400814949
0.7582606400814949
1.0586548583855968
1.1446574729048196
1.1446574729048196
1.1446574729048196
1.1446574729048196
1.1446574729048196
1.1446574729048196
1.106195934443281
1.106195934443281
1.1446574729048196
1.1446574729048196
1.1446574729048196
1.4928390807468102
1.5472319100688523
1.5472319100688523
1.5247016624678176
1.5247016624678176
1.4011977182013569
1.4396592566628954
1.3921181806052112
1.3921181806052112
1.5307932296615183
1.560175230526911
1.560175230526911
1.560175230526911
1.5442439396664074
1.5442439396664074
1.5442439396664074
1.5442439396664074
1.5442439396664074
1.5442439396664074
1.701898536343053
1.7788216132661299
1.7244287839440877
1.7244287839440877
1.7244287839440877
1.833214442588172
1.833214442588172
1.7856733665304878
1.7856733665304878
1.84006619585253
1.84006619585253
1.84006619585253
1.84006619585253
2.161037147602409
2.1255006779994976
2.3947314472302668
2.3947314472302668
2.449124276552309
2.050503217167113
2.050503217167113
2.050503217167113
2.050503217167113
1.808684974792934
1.7588300623285609
1.6889418972870165
1.7433347266090586
1.691072575076531
1.5756879596919156
1.6448253813061025
1.7536110399501867
1.4825789988853315
1.4825789988853315
1.4825789988853315
1.4378760119557783
1.4378760119557783
1.4378760119557783
1.4378760119557783
1.5221582316900435
1.483696693228505
1.483696693228505
1.483696693228505
1.3900821393742673
1.0011628638687977
1.0312446717182477
0.97898252018572
0.8817569799933961
0.8817569799933961
0.7482132894164892
0.7482132894164892
0.7482132894164892
0.7482132894164892
0.6938204600944471
0.6778891692339434
0.6778891692339434
0.594724643842852
0.594724643842852
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.23701067923724536
0.27547221769878383
0.27547221769878383
0.27547221769878383
0.27547221769878383
0.2845517552949296
0.2845517552949296
0.2845517552949296
0.3552333837499919
0.0
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.15384615384615385
0.34615384615384615
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.2692307692307692
1.0942718246753818
0.8322766236512553
0.8322766236512553
1.0817158383653118
1.288837561716639
1.288837561716639
0.3609678771974809
0.3609678771974809
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.24670052162973444
0.24670052162973444
0.32362359855281136
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.5796564543025183
0.5796564543025183
0.6565795312255952
0.6565795312255952
0.6950410696871336
0.6950410696871336
0.6950410696871336
0.6950410696871336
0.6950410696871336
0.7719641466102106
0.7719641466102106
1.4181482197520199
1.4950712966750968
1.4950712966750968
1.5044755229775852
1.4401639079779698
1.3378141791345002
1.4420023354131373
1.4420023354131373
1.861082762634463
1.93800583955754
1.861082762634463
1.861082762634463
1.8995443010960014
1.8995443010960014
1.864910858221066
0.7899812881006307
0.7039786735814081
0.7039786735814081
0.7039786735814081
0.7583715029034502
0.8030744898330032
0.9417495388893106
0.9417495388893106
0.9417495388893106
0.9417495388893106
0.9417495388893106
0.9417495388893106
1.0571341542739259
0.7131236961970352
0.7131236961970352
0.7131236961970352
0.7675165255190772
0.7675165255190772
0.7675165255190772
0.7675165255190772
0.7675165255190772
0.7675165255190772
1.204420369831907
1.2904229843511297
1.2904229843511297
1.2904229843511297
1.3448158136731718
1.3747052040853949
1.3747052040853949
1.3747052040853949
1.2887025895661721
1.2887025895661721
1.2887025895661721
1.4363072949443114
1.8098561329370946
1.8642489622591367
1.8642489622591367
1.8642489622591367
1.551268917036929
1.6005899367838947
1.515963854317846
1.515963854317846
1.515963854317846
1.515963854317846
0.5864052923173633
0.6635811657642668
0.5864052923173633
0.5773257547212175
0.538864216259679
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.5540353210495256
0.038461538461538464
0.038461538461538464
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.14039544384126482
0.14039544384126482
0.2263980583604875
0.264859596822026
0.264859596822026
0.31925242614406807
0.7492654987401814
0.78772703720172
0.994848760553047
0.994848760553047
0.994848760553047
0.994848760553047
0.994848760553047
0.994848760553047
0.994848760553047
1.1335238096093543
1.1335238096093543
1.1335238096093543
1.1335238096093543
1.1335238096093543
1.1691472589427616
0.9999801190324474
1.0384416574939859
1.0384416574939859
1.0384416574939859
1.0769031959555244
1.1153647344170627
1.1153647344170627
1.0609719050950206
1.0609719050950206
1.0609719050950206
1.0609719050950206
1.0609719050950206
1.0609719050950206
1.0609719050950206
1.149622445802271
1.3712572503536367
1.3871885412141405
0.8119414729448496
0.8119414729448496
0.5718444923238599
0.6262373216459021
0.6262373216459021
0.6646988601074405
0.6646988601074405
0.5411949158409798
0.5411949158409798
0.5411949158409798
0.6243594412320713
0.6243594412320713
0.6243594412320713
0.6243594412320713
0.6243594412320713
0.6243594412320713
0.6628209796936098
0.7012825181551483
0.9559453175641596
0.9559453175641596
0.9559453175641596
0.8399575672114555
0.878419105672994
0.878419105672994
0.878419105672994
0.9168806441345325
0.9168806441345325
0.8325984244002673
0.9095215013233442
0.9095215013233442
0.9095215013233442
0.9095215013233442
0.8867384571984827
0.9183482423956633
0.9568097808572017
0.9568097808572017
0.9568097808572017
0.9568097808572017
1.0112026101792437
1.0112026101792437
1.0112026101792437
1.0112026101792437
1.0112026101792437
1.0271339010397476
1.2579031318089782
1.2579031318089782
1.3348262087320553
1.1044144862353409
1.1203457770958447
1.1203457770958447
1.1203457770958447
1.1203457770958447
1.1203457770958447
1.1203457770958447
1.1203457770958447
1.158807315557383
1.158807315557383
1.158807315557383
1.158807315557383
1.1428760246968794
1.1428760246968794
1.1428760246968794
1.124716949504588
1.124716949504588
1.047793872581511
0.9934010432594689
1.1320760923157762
1.3709646519668521
1.3325031135053138
1.3325031135053138
1.3325031135053138
1.3325031135053138
1.3709646519668521
1.4094261904283907
1.4094261904283907
1.4094261904283907
1.4319564380294254
1.4313461332330821
1.4313461332330821
1.4313461332330821
1.5269338783961042
1.5269338783961042
1.5269338783961042
1.5653954168576425
1.2774999793869284
1.2774999793869284
1.1558739155342983
1.1558739155342983
1.1558739155342983
1.1558739155342983
1.1558739155342983
1.1558739155342983
1.11741237707276
1.097109913803513
1.1831125283227357
1.1831125283227357
1.1831125283227357
1.221574066784274
1.221574066784274
1.221574066784274
1.221574066784274
1.221574066784274
1.298497143707351
1.3369586821688895
1.3369586821688895
1.352889973029393
1.352889973029393
1.352889973029393
1.352889973029393
1.4254683441108498
1.6430396613990181
1.9716551900650772
1.9716551900650772
1.9716551900650772
2.0576578045843
2.1730424199689153
2.1559934347652376
2.1559934347652376
2.1559934347652376
2.1559934347652376
2.4108132852768174
2.4108132852768174
2.372351746815279
2.1838423523500183
2.1838423523500183
2.192921889946164
2.308042504580117
2.2351077829034627
2.1609450660014002
2.1609450660014002
2.1260385593335336
2.0153750194237614
2.0153750194237614
2.1692211732699156
2.1532898824094118
1.9674840402999771
1.9674840402999771
1.9674840402999771
2.021876869622019
1.9902670844248387
2.0287286228863772
1.9946382568335819
1.9946382568335819
1.9946382568335819
1.9946382568335819
1.9946382568335819
1.9946382568335819
1.9946382568335819
1.94024542751154
1.9929178620486245
1.9929178620486245
2.0473106913706665
2.0473106913706665
2.0473106913706665
1.9975153644140715
1.8250045423279726
1.8250045423279726
2.2627297384761937
2.0167894029171163
1.9165758923223475
1.8051715677960247
1.7179672597843592
1.8039698743035817
1.7337368856778184
1.6952753472162798
1.8191039801890834
1.8191039801890834
1.8191039801890834
1.8191039801890834
1.8575655186506217
1.8575655186506217
1.8031726893285795
1.7445332988532178
1.7445332988532178
1.79892612817526
1.722003051252183
1.722003051252183
1.6291486834686024
0.33270313614895713
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.3939477187353571
0.3939477187353571
0.37801642787485346
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.13131590624511905
0.0
0.0
0.0
0.08600261451922268
0.08600261451922268
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.0
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.2944943942112454
0.2944943942112454
0.2944943942112454
0.32610417940842595
0.4030272563315029
0.4799503332545798
0.4799503332545798
0.4799503332545798
0.4799503332545798
0.4799503332545798
0.5184118717161182
0.5184118717161182
0.604414486235341
0.604414486235341
0.604414486235341
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.5568734101776568
0.5568734101776568
0.6112662394996988
0.7328923033523288
0.7328923033523288
0.7328923033523288
0.7419718409484746
0.7419718409484746
0.7419718409484746
0.7419718409484746
0.7548122461570204
0.840814860676243
0.8792763991377814
0.9561994760608584
0.972130766921362
0.7548122461570204
0.7548122461570204
0.7548122461570204
0.7457327085608746
0.7457327085608746
0.7457327085608746
0.7616639994213782
0.8001255378829167
0.8001255378829167
0.8001255378829167
0.7554225509533636
0.7938840894149021
0.7938840894149021
0.8482769187369442
0.8482769187369442
1.148664653997424
1.0649161304797574
0.988672362578209
1.0880566828771354
1.036144434410708
1.036144434410708
1.036144434410708
1.036144434410708
1.0905372637327502
1.0905372637327502
1.0905372637327502
0.9751526483481348
0.9751526483481348
0.9366911098865963
0.9366911098865963
0.9976828959491696
0.9976828959491696
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.22417027402869963
0.22417027402869963
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.13131590624511905
0.13131590624511905
0.20823898316819597
0.20823898316819597
0.2626318124902381
0.2626318124902381
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.5659529477738025
0.6428760246968794
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.5975627329709831
0.5975627329709831
0.5975627329709831
0.719188796823613
0.719188796823613
0.7576503352851515
0.7576503352851515
0.7576503352851515
0.7576503352851515
0.7576503352851515
0.8436529498043742
0.8821144882659127
0.8821144882659127
0.9205760267274511
0.9205760267274511
0.9205760267274511
0.9590375651889895
1.4995268653386726
1.4995268653386726
1.269210453736912
1.493477834307885
1.3242342457151808
1.3242342457151808
1.4011573226382577
1.4011573226382577
1.4555501519602998
1.4555501519602998
1.4555501519602998
1.4555501519602998
1.4239403667631192
1.4775730100145044
1.4775730100145044
1.4775730100145044
1.4775730100145044
1.493504300875008
1.493504300875008
1.4459632248173238
0.9021641541594759
0.871088065178894
0.9095496036404325
0.9095496036404325
0.7561299622919804
0.7176684238304419
0.8799347209948877
0.7490950504104479
0.631315906245119
0.631315906245119
0.547793872581511
0.547793872581511
0.547793872581511
0.4934010432594689
0.4934010432594689
0.23076923076923078
0.23076923076923078
0.2692307692307692
0.2692307692307692
0.3076923076923077
0.3076923076923077
0.4636686591591314
0.5405917360822083
0.31393375616032226
0.31393375616032226
0.31393375616032226
0.35239529462186076
0.35239529462186076
0.2692307692307692
0.3076923076923077
0.34615384615384615
0.34615384615384615
0.34615384615384615
0.34615384615384615
0.4005466754758883
0.4005466754758883
0.4549395047979304
0.4549395047979304
0.4549395047979304
0.4934010432594689
0.4934010432594689
0.4934010432594689
0.4934010432594689
0.4934010432594689
0.6654062722979143
0.6654062722979143
0.9583206225234492
1.0443232370426718
1.0890262239722248
1.0890262239722248
1.0890262239722248
1.0890262239722248
1.0890262239722248
1.0890262239722248
1.1274877624337634
1.1274877624337634
1.1274877624337634
1.1818805917558055
1.5082375676880582
1.5082375676880582
1.5082375676880582
1.5082375676880582
1.7005452599957505
1.5466991061495967
1.5082375676880582
1.585160644611135
1.718704335188042
1.718704335188042
1.718704335188042
1.8018688605791335
1.8018688605791335
1.8018688605791335
2.119030831780492
2.119030831780492
2.2232189880591293
2.1506406169776726
2.3044867708238264
2.342948309285365
2.32041806168433
2.32041806168433
2.352027846881511
2.4562160031601477
2.503757079217832
2.503757079217832
2.503757079217832
2.503757079217832
2.503757079217832
2.503757079217832
2.503757079217832
2.4533779140320164
2.4533779140320164
2.3861446795014287
2.393624547579996
2.3395043384079264
2.3513036578530433
2.3513036578530433
2.2809795376704973
2.056809263641798
2.056809263641798
2.056809263641798
2.0211858143083905
2.0211858143083905
2.058621706849066
1.9502978522390646
1.7493371348329285
1.750486243273901
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.6183725857870603
0.6183725857870603
0.8261850564575545
0.8261850564575545
0.0
0.05439282932204212
0.05439282932204212
0.14039544384126482
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.05439282932204212
0.0
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.17713658751784572
0.17713658751784572
0.17713658751784572
0.36944427982553807
0.36944427982553807
0.36944427982553807
0.4554468943447607
0.6092930481909146
0.6092930481909146
0.6092930481909146
0.6092930481909146
0.6092930481909146
0.7877799703359658
0.7877799703359658
0.5860026145192226
0.5860026145192226
0.39369492221153035
0.2845517552949296
0.27547221769878383
0.27547221769878383
0.27547221769878383
0.27547221769878383
0.329865047020826
0.329865047020826
0.5018702760592714
0.5018702760592714
0.5850348014503628
0.5850348014503628
0.773495574070754
0.8119571125322924
0.6604512616599506
0.6604512616599506
0.8512914607775284
0.8384510555689827
0.8384510555689827
0.8014961338209334
0.8399576722824719
0.8399576722824719
0.8399576722824719
1.047079395633799
0.5144565227711182
0.5144565227711182
0.5144565227711182
0.5529180612326566
0.5529180612326566
0.5529180612326566
0.49852523191061454
0.49852523191061454
0.5460663079682988
0.5460663079682988
0.5460663079682988
0.38597870565413034
0.38597870565413034
0.30048304615543325
0.49659918129361724
0.5672808097486796
0.6532834242679023
0.6917449627294407
0.6917449627294407
0.6917449627294407
0.6917449627294407
0.7777475772486634
0.7777475772486634
0.7777475772486634
0.7777475772486634
0.8546706541717404
0.8546706541717404
0.9090634834937825
0.9090634834937825
0.8999839458976368
1.0719891749360821
1.5433673601413465
1.3437005250224658
1.6608624962238245
1.6608624962238245
1.8807715082545622
1.8766634265994901
2.042708029803695
2.097100859125737
2.097100859125737
2.066582679754249
2.066582679754249
2.105044218215787
1.9902627825899433
1.9902627825899433
1.8402250715742812
1.8946179008963233
1.8946179008963233
1.9330794393578619
1.9330794393578619
1.9014696541606813
1.9014696541606813
1.9014696541606813
1.9014696541606813
1.923999901761716
1.9556096869588966
1.9556096869588966
2.0100025162809385
1.0083392580265793
1.0083392580265793
1.0852623349496562
1.0852623349496562
1.261541149685727
1.3384642266088038
1.3384642266088038
1.530771918916496
1.530771918916496
1.530771918916496
1.2332259769252842
1.175245995964717
1.0125731010462442
1.0125731010462442
1.0735648871088175
0.9966418101857406
0.9966418101857406
1.0968553207805094
1.0809240299200058
1.196308645304621
1.196308645304621
1.196308645304621
1.196308645304621
1.4198686145369774
1.1279577164308596
1.1664192548923982
1.3070674952574897
1.3070674952574897
1.345529033719028
1.345529033719028
1.1504879640318944
1.1504879640318944
1.2048807933539365
1.2048807933539365
1.3297350722476027
1.2528119953245258
1.2528119953245258
1.6648223717788475
1.2295215616528339
1.2295215616528339
1.283914390974876
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.4956288275912567
0.4956288275912567
0.5340903660527951
0.6110134429758721
0.6110134429758721
0.6110134429758721
0.6110134429758721
0.6110134429758721
0.6654062722979143
0.6654062722979143
0.7423293492209911
0.7807908876825296
0.7491811024853491
0.7491811024853491
0.7491811024853491
0.7491811024853491
0.7876426409468875
0.7876426409468875
0.8420354702689297
0.8420354702689297
0.8035739318073911
1.2779447012795764
1.2620134104190728
1.309554486476757
1.4815597155152023
1.4815597155152023
1.1702813819342424
1.1702813819342424
1.0525022377689135
1.0525022377689135
1.0525022377689135
1.014040699307375
1.014040699307375
0.8761258363217248
0.8601945454612212
0.8601945454612212
0.8692740830573669
0.8852053739178706
0.9077356215189054
0.9077356215189054
0.9077356215189054
0.61324122730766
0.6517027657691984
0.6517027657691984
0.6517027657691984
0.7060955950912405
0.7060955950912405
0.7060955950912405
0.7060955950912405
0.744557133552779
0.744557133552779
0.7830186720143175
0.7830186720143175
0.5159312908605037
0.5159312908605037
0.569897607684844
0.4324092571968956
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.5568734101776568
0.5568734101776568
0.695548459233964
0.695548459233964
0.695548459233964
0.7340099976955025
0.5483012621283413
0.5483012621283413
0.5483012621283413
0.6699273259809713
0.6699273259809713
0.6699273259809713
0.6699273259809713
0.9131794536862312
0.9131794536862312
0.9131794536862312
0.9131794536862312
0.9315337327183171
0.9315337327183171
0.7519741570288891
0.7519741570288891
0.7519741570288891
0.7519741570288891
0.7904356954904277
0.7904356954904277
0.840814860676243
0.8248835698157394
0.8474138174167741
0.4027744598076761
0.4027744598076761
0.4027744598076761
0.4027744598076761
0.4027744598076761
0.4027744598076761
0.4027744598076761
0.45716728912971827
0.45716728912971827
0.4956288275912567
0.4956288275912567
0.6960558487807943
0.6960558487807943
0.6905142072968371
0.6905142072968371
0.5907109797066251
0.5855562783953749
0.5855562783953749
0.5855562783953749
0.0
0.05439282932204212
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.2626318124902381
0.2626318124902381
0.30109335095177653
0.339554889413315
0.461180953265945
0.461180953265945
0.461180953265945
0.49279073846312554
0.49279073846312554
0.49279073846312554
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.0
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.11538461538461539
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.2692307692307692
0.11538461538461539
0.11538461538461539
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.2692307692307692
0.2692307692307692
0.23076923076923078
0.23076923076923078
0.3167718452884535
0.3167718452884535
0.37116467461049557
0.37116467461049557
0.5098397236668029
0.5098397236668029
0.5098397236668029
0.5098397236668029
0.5098397236668029
0.9027243184383466
0.6638357587872705
0.702297297248809
0.6706875120516284
0.6706875120516284
1.0826978885059502
0.038461538461538464
0.23076923076923078
0.35239529462186076
0.3908568330833992
0.3908568330833992
0.3908568330833992
0.3908568330833992
0.3908568330833992
0.4293183715449377
0.4293183715449377
0.6535857521159107
0.6535857521159107
0.7079785814379529
0.9065277222136598
0.9065277222136598
0.9065277222136598
0.9065277222136598
1.0281537860662897
1.0281537860662897
1.0281537860662897
1.0281537860662897
1.0666153245278283
1.0666153245278283
1.251199705985111
0.7905931811193009
0.6844881259744746
0.6369470499167903
0.6754085883783288
0.6754085883783288
0.6754085883783288
0.7298014177003709
0.7298014177003709
0.7328232991271436
0.8097463760502205
0.8097463760502205
0.8097463760502205
0.6788569823028032
0.6788569823028032
0.32362359855281136
0.339554889413315
0.339554889413315
0.339554889413315
0.5638222699842881
0.5638222699842881
0.5638222699842881
0.6792068853689035
0.7176684238304419
0.7176684238304419
0.7176684238304419
0.7176684238304419
0.49349814980174234
0.46153846153846156
0.46153846153846156
0.4230769230769231
0.0
0.12162606385262999
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.21448043163621056
0.21448043163621056
0.329865047020826
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.5602767695175401
0.5602767695175401
0.5602767695175401
0.5602767695175401
0.5602767695175401
0.5602767695175401
0.5218152310560017
0.5218152310560017
0.44489215413292477
0.44489215413292477
0.553677812777009
0.553677812777009
0.553677812777009
0.553677812777009
0.5921393512385474
0.5921393512385474
0.5921393512385474
0.387348761994826
0.40987900959586077
0.40987900959586077
0.4642718389179029
0.27856310335074175
0.27856310335074175
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.4324092571968956
0.4324092571968956
0.40987900959586077
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.13131590624511905
0.2699909553014263
0.32438378462346845
0.37877661394551054
0.3403150754839721
0.3403150754839721
0.3403150754839721
0.3403150754839721
0.3403150754839721
0.4789901245402794
0.4789901245402794
0.4789901245402794
0.9548893634286009
0.8633451074254209
0.8426927410900737
0.8426927410900737
0.8426927410900737
0.9334155044894294
0.7475740758580655
0.0
0.0
0.15384615384615385
0.15384615384615385
0.20823898316819597
0.20823898316819597
0.2626318124902381
0.2626318124902381
0.7385310513785596
0.8309589066644383
0.7233599465887129
0.6547562211911248
0.0
0.05439282932204212
0.05439282932204212
0.30066683845407477
0.30066683845407477
0.664019551085912
0.664019551085912
0.664019551085912
0.664019551085912
0.7024810895474505
0.7024810895474505
0.8408224650308024
0.47969753673075305
0.5181590751922915
0.5725519045143337
0.5725519045143337
0.5725519045143337
0.6585545190335563
0.6941779683669637
0.7326395068285021
0.7485707976890057
0.7485707976890057
0.7485707976890057
0.7870323361505442
0.7870323361505442
0.7870323361505442
0.7870323361505442
0.7870323361505442
1.0112997167215174
0.6945278714330638
0.6945278714330638
0.6945278714330638
0.6945278714330638
0.6945278714330638
0.7805304859522866
0.7805304859522866
0.9021565498049166
0.9021565498049166
0.940618088266455
0.940618088266455
0.940618088266455
0.9790796267279934
0.9790796267279934
0.9790796267279934
0.9790796267279934
1.0497612551830557
0.9961286119316708
0.9961286119316708
0.8508546061348323
0.7261376566302444
0.7329894098946024
0.7329894098946024
0.7714509483561408
0.7714509483561408
1.2044146251172854
1.1185142585487333
0.8310183804145569
0.7576503352851515
0.8574535628753635
0.8455359361510866
0.883997474612625
0.11538461538461539
0.11538461538461539
0.1629256914422996
0.1629256914422996
0.21731852076434172
0.21731852076434172
0.09285436778358058
0.09285436778358058
0.37020446589619516
0.37020446589619516
0.37020446589619516
0.42459729521823725
0.42459729521823725
0.749488469388536
0.749488469388536
0.749488469388536
0.9952718523811308
0.6034542775210405
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.37116467461049557
0.2332498116248454
0.4255575039325377
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.34615384615384615
0.34615384615384615
0.34615384615384615
0.48482889521015343
0.48482889521015343
0.5232904336716919
0.5232904336716919
0.7155981259793842
0.7540596644409227
0.7695644428037245
0.7695644428037245
0.7629654860631934
0.7629654860631934
0.7629654860631934
0.9261439740293197
0.9261439740293197
0.8876824355677813
0.8876824355677813
0.8876824355677813
0.8876824355677813
0.9261439740293197
1.0030670509523967
1.0030670509523967
1.1246931148050265
1.1790859441270687
1.294470559511684
1.294470559511684
1.294470559511684
1.294470559511684
1.294470559511684
1.294470559511684
1.0481965503796515
1.0481965503796515
1.2443126855178355
1.5751713496348596
1.5751713496348596
1.5751713496348596
1.5612132500831402
1.438976881434167
1.5391903920289358
1.5391903920289358
1.5391903920289358
1.5391903920289358
1.5391903920289358
1.9618406045138794
1.9618406045138794
1.9970214497559842
1.9942142930816986
1.971431248956837
1.8909138757478237
1.8909138757478237
2.0280645720462513
2.0824574013682935
2.0824574013682935
1.8262303325340394
0.6794930911264849
0.6794930911264849
0.6794930911264849
0.9469555495519241
1.1392632418596162
1.1392632418596162
1.1392632418596162
1.1392632418596162
0.7321325518079765
0.9041377808464218
0.9041377808464218
1.1669069227257383
1.1987695044467455
1.0344930438509357
0.9143345782594365
0.9143345782594365
0.9912576551825134
0.9912576551825134
1.0681807321055903
1.4972382098518793
1.4972382098518793
1.6558191954525585
1.7102120247746007
1.7102120247746007
1.7102120247746007
1.7102120247746007
1.9344794053455736
1.8434281130025363
1.8434281130025363
1.8434281130025363
1.3520813668007845
1.3520813668007845
1.4328700230849511
1.2021007923157205
1.2021007923157205
1.3559469461618743
1.197365960561195
1.0232173434457943
0.9143345782594365
0.9143345782594365
0.17200522903844537
0.17200522903844537
0.3643129213461377
0.3643129213461377
0.3643129213461377
0.8100681767992325
0.44524966240544134
0.0
0.19611613513818402
0.19611613513818402
0.19611613513818402
0.19611613513818402
0.19611613513818402
0.19611613513818402
0.0
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.05439282932204212
0.05439282932204212
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.2626318124902381
0.2626318124902381
0.30109335095177653
0.30109335095177653
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.4324092571968956
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.6428760246968794
0.6428760246968794
0.8389921598350635
1.0461138831863905
1.538451802482046
1.2727647380707048
1.2727647380707048
1.2727647380707048
1.1705780361671516
1.1705780361671516
1.2475011130902285
1.3018939424122706
1.3018939424122706
1.3018939424122706
1.3018939424122706
1.3018939424122706
1.3788170193353477
1.3788170193353477
1.417278557796886
1.3403554808738092
1.3403554808738092
1.3403554808738092
1.3403554808738092
1.3722180625948164
1.2389289650409132
1.2765327307206766
1.2760608450283977
1.544412360765265
1.1495644827732678
1.1586440203694135
1.120182481907875
1.120182481907875
1.3533462414578192
1.45511340238862
1.440357686536212
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.2557800592258802
0.2557800592258802
0.29424159768741864
0.47137818520526437
0.47137818520526437
0.5483012621283413
0.5483012621283413
0.5098397236668029
0.5098397236668029
0.5483012621283413
0.5483012621283413
0.5483012621283413
0.7315294168398878
0.6930678783783494
0.6930678783783494
0.6930678783783494
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.43900821393742673
0.43900821393742673
0.43900821393742673
0.43900821393742673
0.43900821393742673
0.43900821393742673
0.43900821393742673
0.43900821393742673
0.4774697523989652
0.4774697523989652
0.43900821393742673
0.6970160574950948
0.6585545190335563
0.5975627329709831
0.5975627329709831
0.5975627329709831
0.5975627329709831
0.6515290497953234
0.49125765518251346
0.49125765518251346
0.49125765518251346
0.5456504845045556
0.5456504845045556
0.5456504845045556
0.584112022966094
0.584112022966094
0.5772602697017362
0.6316530990237782
0.6316530990237782
0.7984668330502356
0.7601789332015291
0.8689645918456133
0.7794366575790728
0.8338294869011148
0.8338294869011148
0.8338294869011148
0.8338294869011148
0.8338294869011148
0.9554555507537449
0.9554555507537449
0.9554555507537449
0.9554555507537449
0.37765891960233694
0.37765891960233694
0.37765891960233694
0.37765891960233694
0.35487587547747534
0.39333741393901384
0.39333741393901384
0.39333741393901384
0.39333741393901384
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.2626318124902381
0.2626318124902381
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.4030272563315029
0.5417023053878102
0.5960951347098523
0.5960951347098523
0.5960951347098523
0.5960951347098523
0.5960951347098523
0.5960951347098523
0.5960951347098523
0.5960951347098523
0.5960951347098523
0.5960951347098523
0.5801638438493486
0.6803773544441174
0.718838892905656
0.7504486781028364
0.7504486781028364
0.7504486781028364
0.8891237271591438
0.9275852656206822
0.9275852656206822
0.9275852656206822
0.9275852656206822
0.9116539747601785
0.9116539747601785
1.228815945961537
1.228815945961537
1.1286024353667683
1.1286024353667683
1.144533726227272
1.144533726227272
1.144533726227272
1.144533726227272
1.0969926501695877
1.0969926501695877
1.0969926501695877
1.4512658252052792
1.4351770487159023
1.3277618809388185
1.3277618809388185
1.5191093645322102
1.5044881854521073
1.2802208048811343
1.2802208048811343
1.2032977279580572
1.2032977279580572
1.2032977279580572
1.2032977279580572
1.2032977279580572
1.2032977279580572
1.1324097658887313
1.0780169365666894
0.278310306826915
0.278310306826915
0.4706179991346073
0.4706179991346073
0.7013872299038381
0.7013872299038381
0.7013872299038381
0.7398487683653765
0.7398487683653765
0.7398487683653765
0.7061220616583634
0.38935021636991
0.38935021636991
0.38935021636991
0.6136175969408831
0.6675839137652234
0.6675839137652234
0.7535865282844462
0.5617053484744556
0.5617053484744556
0.5617053484744556
0.6001668869359941
0.9488013139454549
0.9488013139454549
0.9825280206524679
1.121106068237518
1.1022710981583854
0.9775541486537976
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.3670770671275973
0.3670770671275973
0.9907308926683718
0.9907308926683718
0.814738306163468
0.814738306163468
0.814738306163468
0.814738306163468
0.814738306163468
0.936364370016098
0.9907571993381401
1.0292187377996787
1.0292187377996787
0.5815574987638079
0.5815574987638079
0.5815574987638079
0.5815574987638079
0.5815574987638079
0.7535627278022533
0.7535627278022533
1.1912879239504743
1.1912879239504743
0.4249471991361944
0.4249471991361944
0.4249471991361944
0.4249471991361944
0.4249471991361944
0.4249471991361944
0.4249471991361944
0.4249471991361944
0.47934002845823653
0.47934002845823653
0.517801566919775
0.517801566919775
0.3101728885479223
0.3101728885479223
0.37116467461049557
0.29424159768741864
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.19611613513818402
0.25050896446022614
0.25050896446022614
0.25050896446022614
0.3891840135165334
0.3891840135165334
0.4435768428385755
0.4435768428385755
0.4435768428385755
0.4435768428385755
0.4435768428385755
0.482038381300114
0.482038381300114
0.715990786311584
0.912106921449768
0.912106921449768
0.912106921449768
1.1044146137574602
1.2764198427959057
1.5226938519279383
1.5226938519279383
1.5226938519279383
1.5226938519279383
1.5226938519279383
1.5226938519279383
1.6946990809663838
1.7705470924384104
1.9092221414947175
1.9952247560139402
1.9952247560139402
1.9952247560139402
1.9952247560139402
1.9952247560139402
1.9952247560139402
2.0496175853359824
2.751154696514134
2.751154696514134
2.8371573110333568
2.8371573110333568
2.967713031207819
3.292122425031781
3.292122425031781
3.378125039551003
3.2242788857048494
3.2242788857048494
3.2242788857048494
3.495427948055653
3.495427948055653
3.495427948055653
3.495427948055653
3.8198118377501378
3.9736579915962915
3.9736579915962915
3.9736579915962915
4.25980452012411
4.309962394117958
4.239614989570317
4.3256176040895395
4.133309911781847
4.318720816240591
4.318720816240591
4.318720816240591
4.318720816240591
4.362992832967721
4.1769904726217595
4.03865427216418
3.991113196106496
3.961223805694273
3.9996853441558113
3.8661416535789046
3.8820729444394084
3.6878501489128466
3.6878501489128466
3.6878501489128466
3.5836884592013325
3.5836884592013325
3.5836884592013325
3.760525559176563
3.665306082096179
3.665306082096179
3.540466049262347
3.502004510800808
3.502004510800808
3.502004510800808
3.169511367422626
2.9245047740107264
2.9324542522648938
2.9415337898610394
2.9415337898610394
2.9415337898610394
2.5524688568382854
2.5524688568382854
2.3476706632400046
2.2494379483085796
2.2724755854564447
2.066372715465933
1.81096348541409
1.8382745483622256
1.8097653844489867
1.7143655495175811
1.6117586420910668
1.2764867886524531
1.252747589027443
1.252747589027443
1.2211378038302625
0.0
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.3076923076923077
0.3076923076923077
0.3076923076923077
0.34615384615384615
0.34615384615384615
0.34615384615384615
0.46153846153846156
0.4230769230769231
0.4706179991346073
0.4706179991346073
0.5090795375961458
0.6629256914422996
0.6629256914422996
0.7061220616583634
0.7061220616583634
0.36904775310066307
0.36904775310066307
0.44622362654756675
0.5006164558696089
0.5006164558696089
0.5006164558696089
0.5006164558696089
0.5006164558696089
0.5390779943311473
0.5390779943311473
0.44374304569195216
0.4005466754758883
0.43900821393742673
0.43900821393742673
0.4774697523989652
0.4774697523989652
0.4774697523989652
0.4774697523989652
0.4774697523989652
0.5090795375961458
0.5090795375961458
0.5634723669181879
0.5634723669181879
0.6850984307708179
0.8436794163714971
0.8980722456935393
0.8980722456935393
0.8980722456935393
0.8980722456935393
1.0551015737819323
0.8537143438780942
0.8921758823396326
0.8921758823396326
0.9306374208011712
0.9306374208011712
0.9306374208011712
0.9306374208011712
0.9781784968588554
1.0551015737819323
1.0460220361857866
1.2922960453178192
1.2922960453178192
1.2922960453178192
1.2922960453178192
1.2922960453178192
1.2250628107872312
1.430605018118891
1.539503956494384
1.3220090878886055
1.3220090878886055
1.3220090878886055
1.4436351517412356
1.4436351517412356
1.8357912311951388
1.7813984018730966
1.7813984018730966
1.7497886166759162
1.7497886166759162
1.7113270782143777
1.7113270782143777
1.7113270782143777
1.7657199075364198
1.7657199075364198
1.3703806538402772
1.264754885073336
1.2422246374723014
1.2422246374723014
1.2806861759338397
1.2806861759338397
1.3350790052558819
1.3735405437174204
1.3735405437174204
0.579046149506175
0.579046149506175
0.579046149506175
0.579046149506175
0.6497277779612374
0.5662057442976293
0.5502744534371256
0.5502744534371256
0.5502744534371256
0.5502744534371256
0.5502744534371256
0.6889495024934329
0.7205592876906134
0.8065619022098361
0.8065619022098361
0.8065619022098361
0.9697403901759625
0.9697403901759625
0.9697403901759625
0.9697403901759625
0.9697403901759625
1.1283213757766417
1.0708376608026418
1.0708376608026418
1.10929919926418
1.10929919926418
1.10929919926418
1.1477607377257186
1.1477607377257186
1.186222276187257
1.186222276187257
1.2718146077019228
1.2078186217437596
1.1693570832822213
1.0831016722391718
1.0831016722391718
0.4278117548314485
0.3508886779083716
0.4001201629781865
0.4770432399012634
0.4770432399012634
0.4770432399012634
0.4770432399012634
0.5155047783628018
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.1985491407757069
0.1985491407757069
0.1985491407757069
0.30048304615543325
0.30048304615543325
0.30048304615543325
0.5052736353991547
0.3836475715465248
0.4221091100080632
0.4221091100080632
0.4605706484696017
0.5149634777916439
0.5918865547147207
0.5562631053813134
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.396175503067145
0.634303876647564
0.5659529477738025
0.5747796888461215
0.6532834242679023
0.6373521334073986
0.5613554454083554
0.5613554454083554
0.5613554454083554
0.038461538461538464
0.038461538461538464
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.23076923076923078
0.23076923076923078
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.32362359855281136
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.6499805744850641
0.6884421129466025
0.726903651408141
0.726903651408141
0.726903651408141
0.726903651408141
0.8655787004644483
1.1941942291305072
1.3713308166483529
1.3713308166483529
1.271117306053584
1.366705051216606
1.366705051216606
1.4051665896781445
1.4051665896781445
1.4436281281396828
1.4436281281396828
1.5853514339558248
1.5853514339558248
1.6713540484750475
1.6713540484750475
1.91762805760708
1.91762805760708
1.91762805760708
1.9560895960686187
1.9560895960686187
2.228053742678829
2.228053742678829
2.228053742678829
2.1099357499147726
2.1099357499147726
2.1099357499147726
2.1099357499147726
2.094004459054269
2.094004459054269
2.094004459054269
2.094004459054269
2.094004459054269
1.994551134530157
2.103336793174241
2.310458516525568
1.7201418661282004
1.7201418661282004
1.9254772751487839
1.9254772751487839
2.0342629337928684
2.0342629337928684
2.2666527209205056
2.2666527209205056
2.0934737307929936
2.0843941931968475
2.0843941931968475
2.242975178797527
2.290516254855211
2.218506179627656
2.218506179627656
2.218506179627656
2.113156696689011
2.079062705194508
2.3033300857654813
2.2383333660894134
2.1799684082207085
2.247201642751296
2.3144348772818844
2.3144348772818844
2.3144348772818844
2.3210338340224155
2.3685749100800995
2.1591399695234923
2.1591399695234923
2.1591399695234923
1.963303006242197
2.0083635014442667
1.6958973435450753
1.7724178412060976
1.810879379667636
1.810879379667636
1.810879379667636
1.7039260337904008
1.7039260337904008
1.8577721876365545
1.7500701553720386
1.7500701553720386
1.632572497254389
1.809687391860758
1.9682683774614373
1.9682683774614373
1.8593856122750796
1.8593856122750796
1.8916057022686035
0.8752892015686777
0.9296820308907198
0.9296820308907198
0.9840748602127619
1.0672393856038533
1.0672393856038533
1.0672393856038533
1.0381101812622875
1.0381101812622875
1.0381101812622875
1.0381101812622875
0.10878565864408424
0.10878565864408424
0.19478827316330694
0.19478827316330694
0.19478827316330694
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.31925242614406807
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.33493092048074496
0.3893237498027871
0.3893237498027871
0.4437165791248292
0.4437165791248292
0.47934002845823653
0.47934002845823653
0.47934002845823653
0.47934002845823653
0.47934002845823653
0.5337328577802787
0.5337328577802787
0.5721943962418171
0.6493702696887208
0.7635418798352089
0.4405285860787409
0.4405285860787409
0.4405285860787409
0.4405285860787409
0.4789901245402794
0.4789901245402794
0.4789901245402794
0.4789901245402794
0.4789901245402794
0.4789901245402794
0.5559132014633563
0.5559132014633563
0.7279184305018017
0.7279184305018017
0.8339707117664446
0.8110734254178265
0.8495349638793649
0.8654662547398686
0.8654662547398686
0.9514688692590912
1.0058616985811335
1.0058616985811335
1.0058616985811335
1.0058616985811335
1.0377242803021407
1.0377242803021407
1.0761858187636792
1.0761858187636792
0.2557800592258802
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.37116467461049557
0.37116467461049557
0.33270313614895713
0.33270313614895713
0.47137818520526437
0.47137818520526437
0.47137818520526437
0.47137818520526437
0.47137818520526437
0.46229864760911865
0.5166914769311608
0.5166914769311608
0.5936145538542377
0.5936145538542377
0.7152406177068676
0.9925907158194822
0.9925907158194822
0.9156676388964052
0.9156676388964052
0.9156676388964052
0.9156676388964052
0.9156676388964052
0.9156676388964052
0.9156676388964052
0.9156676388964052
0.9156676388964052
0.9700604682184474
0.9700604682184474
0.9700604682184474
1.1485473903634986
1.340855082671191
1.4268576971904137
1.4268576971904137
1.6527609178893061
1.6527609178893061
1.6527609178893061
1.6527609178893061
1.8598826412406333
1.9142754705626754
1.7449478227188158
1.510995417707346
1.510995417707346
1.510995417707346
1.4249928031881232
1.4249928031881232
1.4249928031881232
1.4249928031881232
1.4249928031881232
1.4249928031881232
1.6173004954958154
1.6173004954958154
1.6173004954958154
1.6173004954958154
1.7389265593484453
1.7893057245342607
1.7893057245342607
1.7893057245342607
1.9524842125003872
1.9524842125003872
2.38224089557432
2.38224089557432
2.4682435100935427
2.356453283794561
2.4718378991791763
2.4718378991791763
2.4718378991791763
2.470896294358538
2.4324347558969994
2.1813365435515717
2.128314205948387
1.9919324262433489
1.9919324262433489
1.810821193041635
1.7495766104552348
1.7495766104552348
1.8144190337141184
1.8688118630361605
1.8688118630361605
1.648402456619861
1.648402456619861
1.6868639950813993
1.6868639950813993
1.7344050711390835
1.7344050711390835
1.766014856336264
1.766014856336264
1.628099993350614
1.6121687024901104
1.4973943919018382
1.4973943919018382
1.4973943919018382
1.4973943919018382
1.4111389808587889
1.465531810180831
1.465531810180831
1.5515344247000535
1.4564522725846851
1.4270702717192925
1.4270702717192925
1.5039933486423693
1.088633076649151
0.9114964891313053
0.9114964891313053
0.9114964891313053
0.9658893184533475
0.9818206093138512
0.9818206093138512
1.1605887637653232
1.1221272253037848
1.1221272253037848
1.0460003875706558
1.1138576831772689
1.1138576831772689
1.2858629122157141
1.2858629122157141
1.3402557415377563
1.3946485708597984
1.3946485708597984
1.433110109321337
1.433110109321337
1.4015003241241564
0.5884831953748373
0.5115601184517604
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5884831953748373
0.5884831953748373
0.5884831953748373
0.5884831953748373
0.5884831953748373
0.5884831953748373
0.5884831953748373
0.15384615384615385
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.3076923076923077
0.3076923076923077
0.3076923076923077
0.3076923076923077
0.3076923076923077
0.39369492221153035
0.39369492221153035
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.4256546104748112
0.4256546104748112
0.4256546104748112
0.30119045749405005
0.35558328681609214
0.35558328681609214
0.35558328681609214
0.39404482527763063
0.39404482527763063
0.43250636373916906
0.47096790220070756
0.509429440662246
0.7017371329699383
0.4005466754758883
0.4005466754758883
0.4005466754758883
0.4005466754758883
0.4005466754758883
0.4005466754758883
0.4005466754758883
0.4005466754758883
0.4005466754758883
0.4005466754758883
0.4774697523989652
0.4774697523989652
0.4230769230769231
0.4230769230769231
0.4230769230769231
0.4230769230769231
0.4230769230769231
0.4230769230769231
0.4230769230769231
0.5090795375961458
0.5090795375961458
0.5634723669181879
0.5634723669181879
0.5634723669181879
0.5634723669181879
0.5634723669181879
0.5634723669181879
0.34178267374510285
0.6403954438412648
0.7263980583604875
0.7263980583604875
0.7263980583604875
0.7263980583604875
0.8124006728797102
0.8124006728797102
0.6788569823028032
0.6788569823028032
0.8016007404986069
1.0478014892238656
0.6345566731713908
0.6092930481909146
0.1386750490563073
0.26030111290893726
0.26030111290893726
0.12162606385262999
0.16008760231416844
0.23701067923724536
0.23701067923724536
0.23701067923724536
0.23701067923724536
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.37339245894228346
0.37339245894228346
0.6213605561895053
0.6598220946510438
0.6982836331125822
0.6982836331125822
0.6982836331125822
0.8136682484971975
0.9523432975535049
0.9523432975535049
1.0677279129381203
1.0677279129381203
1.2345416469645776
1.2345416469645776
0.9956530873135016
1.167658316351947
1.167658316351947
1.2445813932750238
1.4753506240442547
1.4753506240442547
1.4753506240442547
1.4753506240442547
1.5297434533662968
1.839830289839318
1.6923588103678069
1.6063561958485844
1.6063561958485844
1.6063561958485844
1.6923588103678069
1.769281887290884
1.8552845018101065
1.8552845018101065
1.8552845018101065
1.8552845018101065
1.8552845018101065
1.9939595508664139
1.9939595508664139
2.077124076257505
2.077124076257505
2.077124076257505
2.1925086916421206
2.1925086916421206
2.1925086916421206
2.1925086916421206
2.1568852423087135
2.139836257105036
2.139836257105036
2.21325126293954
2.095133270175483
1.9797486547908678
1.9797486547908678
2.496842809520169
2.496842809520169
2.3032675415949893
2.3853195600880133
2.3968822005202433
2.417417989744015
2.417417989744015
2.1127831593217676
2.022288747466072
1.7380109506924313
1.4521844499517595
1.4521844499517595
1.567569065336375
1.6060306037979135
1.6219618946584171
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.3683265854823644
0.3683265854823644
0.3683265854823644
0.3683265854823644
0.3683265854823644
0.3683265854823644
0.3683265854823644
0.42271941480440656
0.42271941480440656
0.42271941480440656
0.42271941480440656
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.24670052162973444
0.24670052162973444
0.4774697523989652
0.4774697523989652
0.4774697523989652
0.4774697523989652
0.5159312908605037
0.5159312908605037
0.5159312908605037
0.5543928293220421
0.5543928293220421
0.5928543677835806
0.7307692307692307
0.7307692307692307
0.7307692307692307
0.7307692307692307
0.7307692307692307
0.8076923076923077
0.8076923076923077
0.8236235985528113
0.8236235985528113
0.8236235985528113
0.8620851370143499
0.8236235985528113
0.8236235985528113
0.9774697523989652
0.9774697523989652
0.7851620600912729
0.34615384615384615
0.34615384615384615
0.34615384615384615
0.4005466754758883
0.4005466754758883
0.4549395047979304
0.4934010432594689
0.4934010432594689
0.4934010432594689
0.5703241201825457
0.7241702740286996
0.762631812490238
0.762631812490238
0.762631812490238
0.5166914769311608
0.5166914769311608
0.5166914769311608
0.5166914769311608
0.5166914769311608
0.5936145538542377
0.5936145538542377
0.6320760923157761
0.6320760923157761
0.6796171683734603
0.6026940914503834
0.6026940914503834
0.6026940914503834
0.6026940914503834
0.6411556299119219
0.6411556299119219
0.6411556299119219
0.6796171683734603
0.6796171683734603
0.7950017837580757
0.7950017837580757
0.7950017837580757
0.7950017837580757
0.8493946130801179
0.8493946130801179
0.8493946130801179
0.8109330746185794
0.9522622520730613
0.9062104305737421
0.9606032598957842
0.9606032598957842
0.9606032598957842
0.9221417214342458
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.4799503332545798
0.4799503332545798
0.4414887947930414
0.4414887947930414
0.4414887947930414
0.4414887947930414
0.5801638438493486
0.7017899077019786
0.7017899077019786
0.7402514461635171
0.9677297686371465
0.9677297686371465
0.9677297686371465
0.9677297686371465
1.006191307098685
1.0446528455602235
1.0446528455602235
1.0605841364207271
0.898618653692728
0.898618653692728
0.898618653692728
0.9846212682119506
0.9846212682119506
1.0689034879462158
1.0689034879462158
1.0689034879462158
1.123296317268258
1.123296317268258
1.2002193941913348
1.2002193941913348
1.2386809326528734
1.2386809326528734
1.2386809326528734
1.2386809326528734
1.1555164072617818
0.9173880336813628
0.9173880336813628
0.8109330746185794
0.8109330746185794
1.2229434510729011
1.0600674860851402
1.1076085621428244
1.0478782688363435
0.7565402452965373
0.8425428598157599
0.8425428598157599
0.8425428598157599
0.9285454743349827
0.8810043982772984
0.8810043982772984
1.0026304621299285
1.0026304621299285
1.0026304621299285
1.1405453251155786
1.2174684020386555
1.2174684020386555
1.2174684020386555
1.2174684020386555
1.255929940500194
1.255929940500194
1.2174684020386555
1.2174684020386555
1.255929940500194
1.255929940500194
1.396832773888289
1.3056988008896662
1.3056988008896662
1.3056988008896662
1.6801646773766794
1.6801646773766794
1.8504088110846748
1.4330589236634803
1.272971321349312
1.3223902778208267
1.2693075602791855
1.0994330090302544
1.1538258383522966
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.05439282932204212
0.05439282932204212
0.1760188931746721
0.1760188931746721
0.1760188931746721
0.21448043163621056
0.21448043163621056
0.16008760231416844
0.31393375616032226
0.31393375616032226
0.31393375616032226
0.35239529462186076
0.35239529462186076
0.40678812394390285
0.40678812394390285
0.5787933529823482
0.5787933529823482
0.5787933529823482
1.240908716984661
1.2058019160181366
1.2442634544796751
1.2827249929412134
1.2827249929412134
1.2827249929412134
1.199560467550122
1.199560467550122
1.605758945372173
1.605758945372173
1.605758945372173
1.6442204838337116
1.68268202229525
1.4585978003414515
1.4585978003414515
1.4426665094809479
0.8565140136874114
0.8565140136874114
0.8565140136874114
0.8565140136874114
0.8565140136874114
0.8565140136874114
0.8565140136874114
0.8565140136874114
0.3643129213461377
0.4412359982692146
0.4412359982692146
0.4412359982692146
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.36681996876887524
0.4884460326215052
0.4884460326215052
0.4884460326215052
0.4884460326215052
0.6807537249291975
0.6807537249291975
0.6422921864676591
0.6422921864676591
0.6422921864676591
0.6807537249291975
0.6807537249291975
0.7351465542512396
0.7351465542512396
0.7351465542512396
0.9725513433039066
1.0269441726259487
1.0269441726259487
1.1129467871451713
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.36456571786996445
0.36456571786996445
0.396175503067145
0.45056833238918714
0.45056833238918714
0.27171135008638386
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
0.5348505521234522
0.2631392020370684
0.2631392020370684
0.2631392020370684
0.31753203135911057
0.31753203135911057
0.37192486068115266
0.37192486068115266
0.37192486068115266
0.6026940914503834
0.6026940914503834
0.5166914769311608
0.5166914769311608
0.4324092571968956
0.4324092571968956
0.4324092571968956
0.46401904239407615
0.46401904239407615
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.20164002642766482
0.20164002642766482
0.24010156488920328
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.3170246418122802
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4414887947930414
0.4414887947930414
0.4414887947930414
0.4414887947930414
0.6722580255622721
0.6788569823028032
0.6788569823028032
0.6788569823028032
0.6788569823028032
0.7173185207643418
0.7173185207643418
0.7173185207643418
0.7173185207643418
0.7332498116248454
0.5543928293220421
0.5543928293220421
0.5159312908605037
0.5159312908605037
0.5159312908605037
0.5159312908605037
0.43900821393742673
0.5928543677835806
0.7467005216297344
0.7467005216297344
0.8236235985528113
0.8780164278748535
0.8780164278748535
0.8780164278748535
0.8780164278748535
0.8780164278748535
0.5703241201825457
0.5634723669181879
0.5606342777900567
0.6822603416426867
0.752941970097749
0.752941970097749
0.752941970097749
0.8073347994197911
0.8073347994197911
1.0792989460300018
1.0455722393229887
1.0999650686450309
1.0999650686450309
1.0999650686450309
1.1384266071065692
1.1384266071065692
1.1384266071065692
1.1384266071065692
1.1768881455681077
1.1768881455681077
1.1768881455681077
1.1768881455681077
1.2153496840296463
1.0792989460300018
1.0792989460300018
1.2331450998761555
1.2331450998761555
1.3191477143953783
1.3191477143953783
1.3191477143953783
1.3191477143953783
1.2806861759338397
1.2806861759338397
1.2806861759338397
1.4438646638999661
1.4823262023615047
1.4823262023615047
1.4823262023615047
1.520787740823043
1.520787740823043
1.520787740823043
1.4251999956600212
1.4795928249820633
1.4026697480589863
1.4026697480589863
1.3257466711359094
1.364208209597448
1.4263628595288187
1.4263628595288187
1.2605675049632343
1.346570119482457
1.346570119482457
1.346570119482457
1.4471767774002997
1.3138430744684075
1.1927239656363031
1.1927239656363031
1.1927239656363031
1.2311855040978417
1.2311855040978417
1.2311855040978417
1.6538357165827853
1.6186924416423443
1.5840227032470513
1.5680914123865477
1.5680914123865477
0.6358345430187227
0.6186254873819034
0.5866387233429043
0.6251002618044428
0.6251002618044428
0.6251002618044428
0.5775591857467586
0.5775591857467586
0.5775591857467586
0.6544822626698354
0.6544822626698354
0.7088750919918776
0.747336630453416
0.747336630453416
0.747336630453416
0.747336630453416
0.7857981689149545
0.2851620600912729
0.2851620600912729
0.32362359855281136
0.5543928293220421
0.5543928293220421
0.5543928293220421
0.5543928293220421
0.6403954438412648
0.6403954438412648
0.6403954438412648
0.7173185207643418
0.7173185207643418
0.7173185207643418
0.7173185207643418
0.7173185207643418
0.6788569823028032
0.6788569823028032
0.7173185207643418
0.7173185207643418
0.8711646746104956
0.8711646746104956
0.8711646746104956
0.8033211352835644
0.7717113500863838
0.7717113500863838
0.7717113500863838
0.7717113500863838
0.8192524261440681
1.015368561282252
1.169214715128406
1.169214715128406
1.0062890236861064
0.7755197929168756
0.7370582544553371
0.8372717650501059
0.8372717650501059
0.9573912121892467
0.9573912121892467
0.9573912121892467
0.9573912121892467
1.0790172760418766
1.1015475236429115
0.7256480172778905
0.8344336759219747
0.7893731807199051
0.7893731807199051
0.7893731807199051
0.7893731807199051
0.9047577961045206
1.020142411489136
1.020142411489136
1.020142411489136
0.9498182913065901
1.0042111206286322
1.0042111206286322
1.0042111206286322
1.0042111206286322
1.0811341975517093
1.0811341975517093
1.2882559209030362
1.2882559209030362
1.2882559209030362
1.373848252417702
1.4598508669369248
1.3125065632890285
1.3125065632890285
1.3985091778082512
1.4529020071302934
1.7685987869676965
1.7685987869676965
1.7301372485061581
1.7301372485061581
1.7301372485061581
1.5194176844823475
1.566451805519506
1.5313353112066244
1.4137229114902212
1.4968874368813125
1.612272052265928
1.612272052265928
1.6779986700830267
1.6779986700830267
1.6395371316214882
1.6779986700830267
1.6463888848858461
1.6463888848858461
1.6463888848858461
1.6463888848858461
1.6147790996886655
1.5763175612271272
1.6917021766117426
1.6917021766117426
1.0678496904001968
1.0678496904001968
1.0678496904001968
1.0315050734484907
0.9771122441264487
0.9771122441264487
0.9771122441264487
1.0695400994123274
0.9952713193187401
0.9818470758809741
1.212616306650205
1.2510778451117432
1.2510778451117432
1.196685015789701
1.196685015789701
1.196685015789701
1.1356932297271278
0.8010933509517766
0.8010933509517766
0.762631812490238
0.762631812490238
0.762631812490238
0.762631812490238
0.9863492673514677
0.9863492673514677
0.9478877288899292
1.101733882736083
1.1561267120581251
1.1561267120581251
0.27856310335074175
0.20164002642766482
0.20164002642766482
0.25603285574970697
0.25603285574970697
0.25603285574970697
0.25603285574970697
0.27856310335074175
0.7170921130042563
0.4929218389755567
0.4929218389755567
0.4929218389755567
0.5698449158986336
0.5698449158986336
0.5698449158986336
0.5698449158986336
0.6242377452206758
0.6242377452206758
0.6242377452206758
0.6626992836822142
0.7011608221437526
0.8099464807878369
0.8099464807878369
0.8643393101098791
0.9503419246291017
0.9888034630906402
1.2468113066483082
1.2468113066483082
1.4539330299996354
1.5926080790559425
1.5766767881954389
2.124367745527437
2.124367745527437
2.124367745527437
2.124367745527437
2.124367745527437
2.124367745527437
2.124367745527437
2.124367745527437
2.363256305178513
2.363256305178513
2.363256305178513
2.363256305178513
2.363256305178513
2.363256305178513
2.1628292839889753
2.5843264195276876
2.099920517609532
1.427220587519911
1.427220587519911
1.427220587519911
1.4008718796224437
1.4008718796224437
1.4008718796224437
1.4008718796224437
1.3914472569121898
1.3755159660516862
1.51958344965402
1.4099527168167347
1.1749931994408904
1.1242377452206758
1.3203538803588597
1.3203538803588597
0.34996228898433784
0.40435511830638
0.40435511830638
0.7483655763832707
0.8027584057053129
0.8027584057053129
0.8309096511381019
0.8309096511381019
0.6604247950928277
0.7373478720159046
0.7373478720159046
0.7373478720159046
0.747935277681048
0.7196943898712665
0.9696577904203069
0.617002094068203
0.6713949233902452
0.6713949233902452
0.05439282932204212
0.05439282932204212
0.0
0.15858098560067926
0.15858098560067926
0.15858098560067926
0.15858098560067926
0.24458360011990193
0.2821187496574067
0.3205802881189452
0.3205802881189452
0.3205802881189452
0.5446645100727436
0.7500986252772731
0.7500986252772731
0.903944779123427
0.903944779123427
1.2211067503247854
1.2211067503247854
1.2211067503247854
1.2754995796468276
1.2754995796468276
1.2754995796468276
1.2754995796468276
2.3333086663699487
2.3267097096294176
2.3267097096294176
2.707459514883712
2.8657357472047043
2.910993934810175
2.8020736011082006
2.385238126499292
2.385238126499292
2.385238126499292
2.185959569264398
2.0911987184559098
1.2348153532917836
0.9890750403763495
1.059756668831412
1.059756668831412
1.4709784128838095
1.5120770472979026
1.5505385857594411
1.5505385857594411
0.8847652658896984
0.8847652658896984
0.8847652658896984
0.6155344966589291
0.6155344966589291
1.0445919744052181
0.5952320333896822
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.21046676749998383
0.08600261451922268
0.08600261451922268
0.12446415298076115
0.12446415298076115
0.20138722990383806
0.20138722990383806
0.3645657178699644
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4414887947930413
0.4414887947930413
0.4414887947930413
0.4414887947930413
0.3870959654709992
0.12446415298076115
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.07692307692307693
0.07692307692307693
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.07692307692307693
0.07692307692307693
0.2692307692307692
0.3552333837499919
0.5138143693506712
0.5138143693506712
0.5138143693506712
0.49128412174963637
0.49128412174963637
0.49128412174963637
0.49128412174963637
0.7632482683598469
0.7632482683598469
0.7632482683598469
0.7632482683598469
0.7632482683598469
0.7247867298983085
0.6094021145136931
0.5724471927656438
0.8119461622840796
0.7322897079815612
0.6487676743179531
0.0
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.2692307692307692
0.2692307692307692
0.3076923076923077
0.3076923076923077
0.3076923076923077
0.32362359855281136
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.37801642787485346
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.1629256914422996
0.11538461538461539
0.28738984442306076
0.17200522903844537
0.17200522903844537
0.17200522903844537
0.17200522903844537
0.17200522903844537
0.17200522903844537
0.17200522903844537
0.25800784355766804
0.4118539974038219
0.4118539974038219
0.29646938201920653
0.1629256914422996
0.1629256914422996
0.08600261451922268
0.08600261451922268
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.17200522903844537
0.25800784355766804
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.35505966777611686
0.35505966777611686
0.35505966777611686
0.3775899153771517
0.569897607684844
0.569897607684844
1.177117699144253
1.34630372742816
1.3847652658896985
1.3847652658896985
1.608482720750928
0.5128541606363707
0.5513156990979092
0.6899907481542165
0.1386750490563073
0.1386750490563073
0.2773500981126146
0.315811636574153
0.315811636574153
0.315811636574153
0.4544866856304603
0.4544866856304603
0.5088795149525024
0.5088795149525024
0.5088795149525024
0.5088795149525024
0.5948821294717251
0.5948821294717251
0.7335571785280324
0.7335571785280324
0.7335571785280324
0.7335571785280324
0.7335571785280324
0.7879500078500745
0.7879500078500745
0.7879500078500745
0.7879500078500745
0.826411546311613
0.37192486068115266
0.37192486068115266
0.37192486068115266
0.41038639914269115
0.41038639914269115
0.41038639914269115
0.41038639914269115
0.4488479376042296
0.4488479376042296
0.5875229866605368
0.5875229866605368
0.7413691405066907
0.7413691405066907
0.7254378496461871
0.7254378496461871
0.7254378496461871
0.7254378496461871
0.7638993881077255
0.6434098808108327
0.6064549590627835
0.6064549590627835
0.7280810229154134
0.7280810229154134
0.7280810229154134
0.7984051430979592
1.005883940195498
0.951491110873456
1.0901661599297632
1.0901661599297632
1.0901661599297632
0.9363200060836093
0.820935390698994
0.7165081933243551
0.6854321043437731
0.7942177629878574
0.7752049135364824
0.7752049135364824
0.8968309773891123
0.8968309773891123
0.8968309773891123
0.8968309773891123
0.9495034119261969
0.9495034119261969
0.9495034119261969
0.9495034119261969
0.9495034119261969
0.9324544267225195
0.595484829913509
0.755929940500194
0.9191084284663203
0.9575699669278588
0.7652622746201665
0.7652622746201665
0.7652622746201665
0.7652622746201665
0.8508546061348323
0.7125898400830819
0.7125898400830819
0.8252938519684393
0.8252938519684393
0.9469199158210693
0.9469199158210693
1.0238429927441461
1.0238429927441461
1.0238429927441461
1.4464932052290898
1.4849547436906283
1.6810708788288122
1.6810708788288122
1.767073493348035
0.6119837966782327
0.6119837966782327
0.6119837966782327
0.6119837966782327
0.6119837966782327
0.6119837966782327
0.5288192712871411
0.6864738679637867
0.6480123295022482
0.7340149440214709
0.7340149440214709
0.7340149440214709
0.7724764824830094
0.7046329431560782
0.7046329431560782
0.5985330866733436
0.5153685612822521
0.5538300997437906
0.5538300997437906
0.5538300997437906
0.5087220293236292
0.5471835677851676
0.5471835677851676
0.07692307692307693
0.07692307692307693
0.2944943942112454
0.2944943942112454
0.2944943942112454
0.841225142828943
0.895617972150985
0.895617972150985
1.3146983993723107
0.5704085164373782
0.36447966579506325
0.4029412042566017
0.4029412042566017
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.11538461538461539
0.15384615384615385
0.20823898316819597
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.22417027402869963
0.22417027402869963
0.05439282932204212
0.05439282932204212
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.16008760231416844
0.16008760231416844
0.23701067923724536
0.27547221769878383
0.27547221769878383
0.27547221769878383
0.43405320329946306
0.6263608956071554
0.6263608956071554
0.6263608956071554
0.6263608956071554
0.6648224340686939
0.8034974831250011
1.1589836633988198
1.1589836633988198
1.1589836633988198
1.213376492720862
1.3497582724259
1.2071350442528472
1.2071350442528472
1.3657160298535265
1.4517186443727492
1.4901801828342878
1.4901801828342878
1.4901801828342878
1.4901801828342878
1.4901801828342878
1.551932154967518
1.6063249842895602
1.6063249842895602
1.6063249842895602
1.6063249842895602
1.6063249842895602
1.6222562751500638
1.6222562751500638
1.6455467088217557
1.6455467088217557
1.6455467088217557
1.5367610501776714
1.4166416030385307
1.4710344323605729
1.4710344323605729
1.4710344323605729
1.4710344323605729
1.4710344323605729
1.4710344323605729
1.5219788677581405
1.560440406219679
1.560440406219679
1.614833235541721
1.6532947740032595
1.6532947740032595
1.6532947740032595
1.4877259092917337
1.4877259092917337
1.6093519731443635
1.6777986474393833
1.6777986474393833
1.5091384625495947
1.710079356329585
1.710079356329585
1.710079356329585
1.6586134439870053
1.6586134439870053
1.9200624455876754
2.0587374946439825
2.0746687855044863
2.1290616148265284
2.1290616148265284
2.1290616148265284
2.046552945791253
2.046552945791253
2.046552945791253
2.046552945791253
2.090138238377633
1.9685121745250027
1.9685121745250027
1.9685121745250027
2.000121959722183
2.000121959722183
2.0517611295122204
1.9990886949751356
2.0284706958405283
1.9740778665184864
1.9740778665184864
1.8156005572567047
1.735322742838614
1.7512540336991176
1.355585920178803
1.3940474586403413
1.3940474586403413
1.358790776399503
1.4974658254558102
1.5518586547778523
1.5518586547778523
1.5518586547778523
1.6287817317009292
1.6128504408404256
1.6128504408404256
1.596919149979922
1.596919149979922
1.6128504408404256
1.596919149979922
1.596919149979922
1.596919149979922
1.596919149979922
1.5612957006465147
1.5612957006465147
1.5612957006465147
0.487309476065768
0.564232552988845
0.5801638438493486
0.5801638438493486
0.718838892905656
0.7340099976955025
0.7340099976955025
0.695548459233964
0.695548459233964
0.6796171683734603
0.6796171683734603
0.6796171683734603
0.6796171683734603
0.6636858775129567
0.6636858775129567
0.3309827413639996
0.34006227896014535
0.586336288092178
0.586336288092178
0.586336288092178
0.6407291174142201
0.6407291174142201
0.6407291174142201
0.7267317319334428
0.8127343464526655
0.8127343464526655
0.851195884914204
0.851195884914204
0.851195884914204
0.9870328448423801
0.9870328448423801
1.0254943833039185
1.0254943833039185
1.175206148825232
1.1548406174459571
1.1933021559074957
1.1933021559074957
1.2160852000323572
1.1842226183113498
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.38461538461538464
0.38461538461538464
0.38461538461538464
0.38461538461538464
0.43900821393742673
0.43900821393742673
0.5928543677835806
0.5928543677835806
0.5928543677835806
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.1472471971056227
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.396175503067145
0.43463704152868343
0.43463704152868343
0.43463704152868343
0.4730985799902219
0.4730985799902219
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.6502351675080676
0.6502351675080676
0.6502351675080676
0.5958423381860255
0.8297947431974955
0.8297947431974955
0.868256281659034
0.868256281659034
0.868256281659034
0.989882345511664
0.989882345511664
0.989882345511664
1.0670582189585676
1.0670582189585676
1.0670582189585676
1.0670582189585676
1.0445279713575328
1.0829895098190712
1.0829895098190712
1.1305305858767556
1.1305305858767556
1.098920800679575
1.098920800679575
1.0513797246218908
1.0513797246218908
1.1373823391411133
1.1373823391411133
1.1373823391411133
1.2760573881974207
1.2760573881974207
1.2143054160641904
1.2143054160641904
0.7500335771462874
0.7500335771462874
0.7884951156078259
0.7884951156078259
0.8474570608218909
0.8859185992834293
0.8859185992834293
0.9329166467437259
1.0189192612629485
1.057380799724487
1.057380799724487
1.057380799724487
0.6727654151091025
0.6727654151091025
0.7587680296283251
1.0307321762385357
1.0307321762385357
1.0307321762385357
1.1508516233776764
1.2052444526997186
1.2052444526997186
1.196164915103573
1.196164915103573
1.196164915103573
1.196164915103573
1.3287483969661793
1.0898598373151032
1.1283213757766417
1.3142829078676297
1.60443689807215
1.60443689807215
1.60443689807215
1.60443689807215
1.6816127715190536
1.6816127715190536
1.6816127715190536
1.7043958156439152
1.6340716954613694
1.552413786783767
1.5604538666843457
1.433692614260939
1.5168571396520305
1.5735085217078788
1.6352725488830586
1.8660417796522895
2.0047168287085966
2.0047168287085966
2.0047168287085966
1.4480425564902113
1.5249656334132884
1.5249656334132884
1.6018887103363653
1.6018887103363653
1.6484695776797489
1.8028656572356465
0.6002135105947688
0.6002135105947688
0.6386750490563072
0.6386750490563072
0.6386750490563072
0.6771365875178458
0.6771365875178458
0.7155981259793842
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.20164002642766482
0.3939477187353571
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.4934010432594689
0.41647796633639195
0.5703241201825457
0.339554889413315
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.20138722990383806
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.43215646067306884
0.43215646067306884
0.39369492221153035
0.39369492221153035
0.39369492221153035
0.32362359855281136
0.4005466754758883
0.4005466754758883
0.4549395047979304
0.4549395047979304
0.4549395047979304
0.4549395047979304
0.4934010432594689
0.4934010432594689
0.5794036577786915
0.9234141158555823
0.9234141158555823
0.9234141158555823
1.009416730374805
1.009416730374805
1.009416730374805
1.009416730374805
1.0410265155719856
0.9256419001873701
0.9256419001873701
1.1327636235386973
1.1712251620002356
1.5883603991577717
1.5883603991577717
1.5883603991577717
1.5883603991577717
1.4326363648977871
1.4326363648977871
1.3494718395066956
1.3654031303671994
1.3654031303671994
1.3654031303671994
1.3654031303671994
1.4038646688287377
1.5139781894476991
1.5139781894476991
1.5139781894476991
1.5139781894476991
1.5139781894476991
1.5139781894476991
1.5139781894476991
1.5139781894476991
1.6678243432938529
1.7034477926272602
1.780370869550337
1.8188324080118756
2.180881940345978
2.180881940345978
2.2534603114274345
2.2534603114274345
2.2534603114274345
2.291921849888973
2.3303833883505116
2.3303833883505116
2.3303833883505116
2.2971255396524377
2.2495844635947533
2.1980297234008424
2.1980297234008424
2.08325541281257
2.08325541281257
1.9975431758101798
2.11916923966281
2.2666453800535167
2.1296188335996513
2.1296188335996513
2.215621448118874
2.1628563122333375
2.146925021372834
2.146925021372834
2.114077360640353
2.1525388991018914
2.1525388991018914
2.1525388991018914
2.034149291006244
1.9265767426713034
1.8346682135578858
1.9163261222354881
1.9163261222354881
1.7419527768101257
1.7419527768101257
1.8188758537332026
1.2460711526950423
1.3337641762263956
1.3273389354597396
1.3273389354597396
1.3182593978635937
1.3182593978635937
1.1023365831778669
1.0180543634436017
1.2652155836013783
1.298204888010026
1.2891253504138804
1.2891253504138804
1.4278003994701876
0.4079058182870765
0.4079058182870765
0.4079058182870765
0.46229864760911865
0.47137818520526437
0.47137818520526437
0.39445510828218744
0.39445510828218744
0.43291664674372593
0.43291664674372593
0.47137818520526437
0.47137818520526437
0.5098397236668029
0.355993569820649
0.4348898380525102
0.48928266737455234
0.3804970087304681
0.3804970087304681
0.41895854719200654
0.41895854719200654
0.41895854719200654
0.41895854719200654
0.6112662394996988
0.7266508548843142
0.7651123933458527
0.7651123933458527
0.7651123933458527
0.7651123933458527
0.7876426409468875
0.7876426409468875
0.7876426409468875
1.0119100215178607
1.050371559979399
1.0888330984409376
1.0888330984409376
1.0888330984409376
1.227508147497245
1.2659696859587832
1.4972463062748445
1.4972463062748445
1.4972463062748445
1.8073331427478654
1.8073331427478654
1.838942927945046
1.915866004868123
1.915866004868123
1.915866004868123
1.915866004868123
1.9543275433296614
1.9854909924029942
1.9854909924029942
1.8774044664065845
1.9477285865891303
1.8933357572670881
1.9317972957286267
2.017799910247849
2.033731201108353
1.1919485273632502
1.1432897569623923
1.1432897569623923
1.5540806943950187
1.5540806943950187
1.5540806943950187
1.5653456001700095
1.3795397580605748
1.3795397580605748
1.3795397580605748
1.3795397580605748
1.3282815899265945
1.4142842044458173
1.5529592535021246
0.8131608589503673
0.8131608589503673
0.8900839358734441
1.1143513164444172
1.1143513164444172
1.1143513164444172
1.3723591600020852
1.3723591600020852
1.4877437753867007
1.4424304836608044
1.3088867930838974
1.2704252546223591
1.2704252546223591
1.2704252546223591
1.4276747678083963
1.4820675971304385
1.4820675971304385
1.3774905184814856
1.4634931330007084
1.501954671462247
1.501954671462247
1.501954671462247
1.501954671462247
1.610740330106331
1.687663407029408
1.687663407029408
1.8324300232794162
1.8324300232794162
1.773861225388425
1.7134947079141043
1.7904177848371812
1.8288793232987195
1.8288793232987195
1.8288793232987195
1.8573438502648083
1.596599071937437
1.4038700421578156
1.2865011119041527
1.2865011119041527
1.0593539910332714
1.0593539910332714
1.1747386064178866
1.1747386064178866
1.1203457770958447
1.1203457770958447
1.1203457770958447
1.1362770679563483
1.1362770679563483
1.1271975303602024
1.1181179927640568
1.1181179927640568
1.1340492836245604
1.1340492836245604
1.4269636338500953
1.4269636338500953
1.3657190512636954
1.3657190512636954
1.381650342124199
1.381650342124199
1.3272575128021569
1.4041805897252337
1.4041805897252337
1.4997965979545556
1.4997965979545556
1.5382581364160939
1.5382581364160939
1.592650965738136
1.592650965738136
1.592650965738136
1.592650965738136
1.592650965738136
1.9848832360145041
2.039276065336546
2.039276065336546
1.9623529884134694
1.8621394778187006
1.8621394778187006
1.8621394778187006
1.8621394778187006
1.823677939357162
1.823677939357162
1.9053358480347644
1.8940020595397078
1.8940020595397078
1.9942155701344766
2.032677108596015
2.1186797231152377
2.1186797231152377
2.1186797231152377
2.1186797231152377
2.1186797231152377
2.1186797231152377
2.17307255243728
2.17307255243728
2.17307255243728
2.5340043560578986
1.9141719761246305
1.9141719761246305
1.9685648054466727
2.083949420831288
2.1993340362159035
2.1993340362159035
1.9798194629409311
1.8798753136790878
1.8798753136790878
1.8798753136790878
2.1970372848804463
2.1970372848804463
2.1970372848804463
2.1970372848804463
2.1811059940199424
2.267108608539165
2.267108608539165
2.353111223058388
2.353111223058388
2.353111223058388
2.2656447407907585
2.2656447407907585
2.2656447407907585
2.202048191554579
2.2789712684776555
2.2163977899189504
2.2163977899189504
1.9623109497556497
1.877639807651069
1.817394452231328
1.7433094644363822
1.6413755590566559
1.6798370975181942
1.8430155854843207
1.3221231329125878
1.3221231329125878
1.3221231329125878
1.3221231329125878
1.3221231329125878
1.3221231329125878
1.3454135665842797
1.3454135665842797
1.277062637710518
1.2067385175279723
1.2067385175279723
1.1501179038741423
1.057223313243757
1.057223313243757
1.057223313243757
1.057223313243757
1.111616142565799
1.111616142565799
1.188539219488876
1.3879013210672804
1.1745648904440116
1.1745648904440116
0.9802031297784065
1.3666195881335994
1.4210124174556416
1.4210124174556416
1.5297980760997258
1.5297980760997258
1.5297980760997258
1.4964678961175877
1.7000829103532138
1.7000829103532138
0.4716309817290911
0.6527157483636823
0.6527157483636823
0.7362377820272903
0.6519555622930252
0.0
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.3893237498027871
0.4437165791248292
0.4437165791248292
0.4437165791248292
0.4437165791248292
0.45964786998533286
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.17885698230280328
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.16317848796612636
0.16317848796612636
0.10878565864408424
0.10878565864408424
0.0
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.1472471971056227
0.17885698230280328
0.17885698230280328
0.0
0.038461538461538464
0.038461538461538464
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.24670052162973444
0.24670052162973444
0.2851620600912729
0.4774697523989652
0.6697774447066575
0.7241702740286996
0.7241702740286996
0.7241702740286996
0.9484376545996728
1.08711270365598
1.1255742421175186
1.3178819344252108
1.3178819344252108
1.3178819344252108
1.3178819344252108
1.3178819344252108
1.3178819344252108
1.7119795344348816
1.5829943277710634
1.6373871570931056
1.675848695554644
1.675848695554644
1.7074584807518245
1.7074584807518245
1.7074584807518245
1.7074584807518245
1.9794226273620352
1.9500406264966426
1.9500406264966426
2.0917639323127846
2.0917639323127846
2.177766546832007
2.232159376154049
2.2637691613512296
2.2637691613512296
2.2637691613512296
2.6500288774512266
2.6500288774512266
2.612268798400405
2.612268798400405
2.612268798400405
2.612268798400405
2.4743923079017134
2.490255214182389
2.6362935375751366
1.9837384597393573
2.06974107425858
2.2239803754278076
2.2239803754278076
2.262441913889346
2.4011169629456535
2.353575886887969
2.32907244797815
2.32907244797815
2.32907244797815
2.32907244797815
2.274679618656108
2.2576750588437307
2.2068856106533583
2.168684473922063
2.1846157647825666
2.1846157647825666
2.373057877729169
1.2569785621452352
1.1165831183039703
1.308766733364687
1.3084976632885887
1.2412644287580008
1.2412644287580008
1.2412644287580008
1.295657258080043
0.10878565864408424
0.10878565864408424
0.22417027402869963
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.20823898316819597
0.2626318124902381
0.2626318124902381
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3554861802738187
0.22417027402869963
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.339554889413315
0.37116467461049557
0.49279073846312554
0.49279073846312554
0.49279073846312554
0.49279073846312554
0.6999124618144527
0.4825939410501109
0.5210554795116493
0.4825939410501109
0.4825939410501109
0.536986770372153
0.5754483088336915
0.5754483088336915
0.5754483088336915
0.5754483088336915
0.5754483088336915
0.5754483088336915
0.5754483088336915
0.5754483088336915
0.5754483088336915
0.6614509233529141
0.6614509233529141
0.6999124618144527
0.6999124618144527
0.38597870565413034
0.38597870565413034
0.264859596822026
0.3033211352835644
0.35771396460560656
0.3101728885479223
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.41038639914269115
0.41038639914269115
0.41038639914269115
0.41038639914269115
0.4488479376042296
0.487309476065768
0.487309476065768
0.487309476065768
0.487309476065768
0.3084524937629648
0.3084524937629648
0.3084524937629648
0.3084524937629648
0.3628453230850069
0.3628453230850069
0.4013068615465454
0.4013068615465454
0.4013068615465454
0.4013068615465454
0.4013068615465454
0.4013068615465454
0.4013068615465454
0.4013068615465454
0.4397684000080838
0.4397684000080838
0.4397684000080838
0.4397684000080838
0.49416122933012596
0.49416122933012596
0.27856310335074175
0.27856310335074175
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.47711224412644865
0.5315050734484907
0.5315050734484907
0.5858979027705329
0.5858979027705329
0.5858979027705329
0.6719005172897555
0.7035103024869361
0.7419718409484746
0.7419718409484746
0.7419718409484746
0.7419718409484746
0.7419718409484746
0.7419718409484746
0.6944307648907904
0.6944307648907904
0.6944307648907904
1.103282526919046
1.103282526919046
1.8551613730529817
1.5968334514528288
1.5196575780059252
1.7970076761185396
1.7970076761185396
1.8286174613157202
1.9762221666938595
1.937760628232321
1.7839144743861672
1.6979118598669445
1.8699170889053898
1.8699170889053898
1.9402412090879357
1.9402412090879357
1.8955382221583825
1.8955382221583825
1.8955382221583825
1.8955382221583825
1.8955382221583825
2.010922837542998
2.010922837542998
1.9107093269482291
1.9107093269482291
1.9107093269482291
1.8722477884866906
1.8722477884866906
1.8722477884866906
1.376618960895434
1.376618960895434
1.4310117902174762
1.4310117902174762
1.847964280250139
1.9339668947693618
1.9339668947693618
1.7309904440526598
1.7694519825141983
1.8910780463668282
1.8910780463668282
1.667563615563058
1.667563615563058
1.444836178944824
1.4992290082668662
1.4901494706707206
1.4901494706707206
1.5445422999927627
1.4915999530421973
1.4915999530421973
1.459090339069173
1.4276805765156357
1.2970007790941984
1.2970007790941984
1.0101183242179679
1.0101183242179679
0.9269814438679613
0.9654429823294998
0.9113227731574303
0.997325387676653
0.997325387676653
0.997325387676653
0.8054442078666625
0.8054442078666625
0.9611682421266471
0.9770995329871507
0.8384244839308435
0.8384244839308435
0.7382109733360747
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.2557800592258802
0.2557800592258802
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.3205802881189452
0.3205802881189452
0.3205802881189452
0.3205802881189452
0.3205802881189452
0.43596490350356054
0.43596490350356054
0.43596490350356054
0.5881328121398925
0.15858098560067926
0.19704252406221773
0.19704252406221773
0.2514353533842598
0.2514353533842598
0.4822045841534906
0.5682071986727133
0.6226000279947554
0.6601351775322601
0.6985967159937987
0.6985967159937987
0.6985967159937987
0.6985967159937987
0.6985967159937987
0.6985967159937987
0.6985967159937987
0.6985967159937987
0.6601351775322601
0.6601351775322601
0.6601351775322601
0.6601351775322601
0.804291488985925
0.804291488985925
0.7658299505243865
0.797439735721567
0.9331268143754294
0.7786602098930152
0.8620851370143499
0.5159312908605037
0.0
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.264859596822026
0.264859596822026
0.38648566067465595
0.38648566067465595
0.5787933529823482
0.5787933529823482
0.7364479496589939
0.5471835677851676
0.9142971480294049
1.0002997625486276
1.0002997625486276
1.0173487477523049
1.097005202054823
0.08600261451922268
0.08600261451922268
0.12446415298076115
0.1629256914422996
0.32150667704297886
0.32150667704297886
0.32150667704297886
0.32150667704297886
0.32150667704297886
0.32150667704297886
0.5677806861750115
0.5677806861750115
0.6221735154970536
0.6515555163624464
0.6515555163624464
0.8855079213739163
1.1655121478847055
1.1361301470193128
1.299308634985439
1.299308634985439
1.299308634985439
1.299308634985439
1.299308634985439
1.299308634985439
1.299308634985439
1.376231711908516
1.376231711908516
1.600499092479489
1.8180704097676577
1.8180704097676577
1.8180704097676577
1.856531948229196
1.856531948229196
1.856531948229196
1.856531948229196
2.00624371375051
2.00624371375051
2.00624371375051
2.0831667906735865
2.0831667906735865
2.241747776274266
2.2576790671347693
2.2576790671347693
2.1375596199956286
2.27394381661012
2.27394381661012
1.994873323712548
1.994873323712548
2.0333348621740863
2.0808759382317707
2.0808759382317707
2.0808759382317707
2.0808759382317707
1.962308148604916
2.0406723486880405
2.136450030418367
1.7714570994294063
1.8483801763524832
1.8483801763524832
1.733710577512901
1.909510668133904
1.8835081890456429
1.7448468495518896
1.55611980970657
1.5022339354050533
1.4931543978089077
1.216564920293255
1.2625350483139908
1.2625350483139908
1.0119237777975425
0.7741919309419985
0.73949126009286
0.7938840894149021
0.7938840894149021
0.9026697480589864
0.9026697480589864
0.8867384571984827
0.8867384571984827
0.9314414441280358
0.9314414441280358
0.9314414441280358
0.49588162411508346
0.457420085653545
0.5960951347098523
0.6345566731713908
0.6345566731713908
0.6345566731713908
0.6661664583685714
0.6661664583685714
0.6661664583685714
0.6661664583685714
0.6661664583685714
0.6661664583685714
0.7205592876906134
0.2699909553014263
0.2699909553014263
0.4285719409021056
0.4285719409021056
0.4285719409021056
0.4285719409021056
0.5054950178251825
0.5598878471472246
0.5598878471472246
0.7521955394549169
0.7521955394549169
0.7521955394549169
0.6226000279947554
0.6226000279947554
0.6226000279947554
0.6226000279947554
0.46401904239407615
0.4868020865189377
0.4868020865189377
0.4868020865189377
0.4868020865189377
0.5411949158409798
0.5411949158409798
0.5411949158409798
0.5796564543025183
0.6340492836245604
0.6340492836245604
0.6340492836245604
0.6725108220860989
0.726903651408141
0.726903651408141
0.726903651408141
0.726903651408141
0.726903651408141
0.7653651898696795
0.7653651898696795
1.0030143591661864
1.0030143591661864
0.7342627942193293
0.7342627942193293
0.6889495024934329
0.695548459233964
0.695548459233964
0.695548459233964
0.7114797500944676
0.6796171683734603
0.7340099976955025
0.7340099976955025
0.7340099976955025
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.24670052162973444
0.2851620600912729
0.2851620600912729
0.37116467461049557
0.5297456602111749
0.5297456602111749
0.5456769510716785
0.5456769510716785
0.5456769510716785
0.5456769510716785
0.5456769510716785
0.6000697803937206
0.6000697803937206
0.6860723949129433
0.6860723949129433
0.6860723949129433
0.6860723949129433
0.4778334117447473
0.5162949502062858
0.5162949502062858
0.5706877795283279
0.6908072266674687
0.6908072266674687
0.5231467034706437
0.6746525543429855
0.713114092804524
0.713114092804524
0.713114092804524
0.713114092804524
0.713114092804524
0.713114092804524
0.713114092804524
0.7515756312660625
0.7515756312660625
0.20823898316819597
0.329865047020826
0.329865047020826
0.329865047020826
0.329865047020826
0.329865047020826
0.329865047020826
0.38425787634286807
0.38425787634286807
0.6305318854749007
0.6689934239364391
0.7074549623979777
0.7074549623979777
0.7746881969285655
0.7746881969285655
0.8516112738516424
0.8963142607811955
0.8963142607811955
0.8963142607811955
0.9347757992427339
0.9347757992427339
0.9347757992427339
0.9732373377042723
0.9732373377042723
1.1270834915504262
1.1270834915504262
1.1655450300119647
1.1655450300119647
1.1655450300119647
1.1655450300119647
1.219937859334007
1.219937859334007
1.2816898314672371
1.2816898314672371
1.2816898314672371
1.3201513699287757
1.3201513699287757
1.3201513699287757
1.4227926866471188
1.2845279205953684
1.2845279205953684
1.2845279205953684
1.4916496439466953
1.4916496439466953
1.5717326107469154
1.5173397814248735
1.4248429219138092
1.386381383452271
1.2783559108788438
1.2783559108788438
1.2783559108788438
1.2783559108788438
1.1334394133545218
1.0949778748929835
1.0949778748929835
1.435318559577449
1.435318559577449
1.4828596356351331
1.4828596356351331
1.5304007116928173
1.1247491443046516
1.1247491443046516
1.0402531464989182
1.0402531464989182
0.9570886211078267
1.0633936988962962
1.149396313415519
1.149396313415519
1.2905586338387078
1.1393171141264096
1.1393171141264096
1.066738743044953
1.188364806897583
1.188364806897583
1.5287054915820486
1.49024395312051
1.2577543275663219
1.2577543275663219
1.3704607596274812
1.1265985697912315
1.1265985697912315
1.2652736188475386
1.350769278346236
1.350769278346236
1.2139928738530328
1.2139928738530328
1.268385703175075
1.268385703175075
1.4269666887757542
1.4327798502451348
1.4327798502451348
1.8447902266994565
0.7636592404333503
0.7289895020380575
0.4372411954936945
0.0
0.038461538461538464
0.038461538461538464
0.19704252406221773
0.19704252406221773
0.23550406252375616
0.23550406252375616
0.23550406252375616
0.23550406252375616
0.23550406252375616
0.27396560098529465
0.27396560098529465
0.27396560098529465
0.27396560098529465
0.13131590624511905
0.13131590624511905
0.11538461538461539
0.11538461538461539
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.0
0.0
0.0
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.2489283059615223
0.2489283059615223
0.3491418165562911
0.5414495088639835
0.5414495088639835
0.5414495088639835
0.5414495088639835
0.5414495088639835
0.8451872366275758
0.95397289527166
0.95397289527166
0.6320760923157761
0.4934010432594689
0.4934010432594689
0.7989499628748211
0.7989499628748211
0.7989499628748211
0.7989499628748211
0.7989499628748211
0.9144848940600551
0.9688777233820972
0.9688777233820972
0.9688777233820972
1.0036694884512105
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.3667935022017523
0.3667935022017523
0.3508622113412486
0.3508622113412486
0.46624682672586404
0.9595449547358199
0.9595449547358199
0.9279351695386393
0.9279351695386393
0.9279351695386393
1.0048582464617162
1.0048582464617162
1.1264843103143463
1.5618517120382145
1.7973328221002787
1.7973328221002787
1.0070016345386716
1.0070016345386716
1.0454631730002102
1.0454631730002102
1.1314657875194327
1.0614788601155463
1.0614788601155463
1.0614788601155463
1.1384019370386231
1.1384019370386231
1.1384019370386231
1.1768634755001617
1.1768634755001617
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.33270313614895713
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.2557800592258802
0.34178267374510285
0.4187057506681798
0.4187057506681798
0.4187057506681798
0.4187057506681798
0.4187057506681798
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.5799110473255219
0.5115601184517604
0.6701411040524397
0.7086026425139781
0.7086026425139781
0.8297217513460825
0.7821806752883983
0.7821806752883983
0.7821806752883983
0.8681832898076209
0.8681832898076209
0.8681832898076209
0.4368912924275942
0.4753528308891327
0.4753528308891327
0.4753528308891327
0.5138143693506712
0.6653202202230131
0.6653202202230131
0.6653202202230131
0.6653202202230131
0.6653202202230131
0.7037817586845515
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.23984876836537652
0.3258513828845992
0.2489283059615223
0.2489283059615223
0.2489283059615223
0.2489283059615223
0.2489283059615223
0.2489283059615223
0.28738984442306076
0.28738984442306076
0.3258513828845992
0.3258513828845992
0.3258513828845992
0.4027744598076761
0.5747796888461215
0.5747796888461215
0.5747796888461215
0.6607823033653442
0.6607823033653442
0.5838592264422673
0.5838592264422673
0.6194826757756746
0.6194826757756746
0.6194826757756746
0.6194826757756746
0.6194826757756746
0.6194826757756746
0.5810211373141361
0.5810211373141361
0.4474774467372292
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.11538461538461539
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.2557800592258802
0.2557800592258802
0.3774061230785102
0.3774061230785102
0.3774061230785102
0.43179895240055227
0.5405846110446365
0.8987143991139863
0.8987143991139863
0.8987143991139863
0.8987143991139863
0.8602528606524478
0.8602528606524478
1.0234313486185742
1.0234313486185742
1.0234313486185742
1.0234313486185742
1.0234313486185742
1.1288677837758305
0.8834831826337362
0.8962282769473283
0.8962282769473283
1.3188784894322718
0.20712172335132706
0.24558326181286552
0.24558326181286552
0.3225063387359425
0.3225063387359425
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.0
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.0
0.0
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.1472471971056227
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.2557800592258802
0.2557800592258802
0.39445510828218744
0.48045772280141014
0.48045772280141014
0.48045772280141014
0.634303876647564
0.634303876647564
0.634303876647564
0.5029879704024449
0.5029879704024449
0.7272553509734181
0.7272553509734181
0.7108166705660841
0.7652094998881261
0.7652094998881261
0.7652094998881261
0.7652094998881261
0.6498248845035108
0.6498248845035108
0.9084056026274905
1.0300316664801206
1.0300316664801206
1.068493204941659
1.068493204941659
1.2223393587878129
1.2992624357108897
1.2992624357108897
1.4378404832959397
1.4190055132168073
1.4190055132168073
1.457467051678346
1.457467051678346
1.1519181320629936
0.5153209860641603
0.5697138153862025
0.5697138153862025
0.6466368923092795
0.6466368923092795
0.6636858775129567
0.6636858775129567
0.6636858775129567
0.6252243390514183
0.5098397236668029
0.13131590624511905
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.34579633788132963
0.21448043163621056
0.21448043163621056
0.21448043163621056
0.21448043163621056
0.4105965667743946
0.4105965667743946
0.44905810523593304
0.44905810523593304
0.4875196436974715
0.4875196436974715
0.6316759551511363
0.6316759551511363
0.6316759551511363
0.8201367277715275
0.8201367277715275
0.7009436695564203
0.786946284075643
0.8820284361910115
0.9204899746525499
0.9204899746525499
0.9204899746525499
0.9204899746525499
0.9204899746525499
0.9204899746525499
0.6964057526987515
0.6964057526987515
0.6964057526987515
0.3824719965384292
0.4978566119230446
0.4978566119230446
0.4978566119230446
0.4978566119230446
0.4978566119230446
0.5334800612564519
0.5334800612564519
0.5719415997179903
0.5719415997179903
0.6104031381795288
0.6104031381795288
0.5787933529823482
0.7174684020386555
0.3309827413639996
0.36944427982553807
0.36944427982553807
0.36944427982553807
0.36944427982553807
0.4126406500416019
0.4986432645608246
0.4986432645608246
0.4986432645608246
0.4986432645608246
0.4986432645608246
0.839465729591627
0.7068822477290205
0.5231467034706437
0.6954243819869885
0.6271114782853013
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.3485483749345596
0.4029412042566017
0.4029412042566017
0.4029412042566017
0.4029412042566017
0.5567873581027556
0.5567873581027556
0.5907109797066251
0.6291725181681637
0.6291725181681637
0.6354139666361782
0.6354139666361782
0.6354139666361782
0.6354139666361782
0.6898067959582204
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.4549395047979304
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.16008760231416844
0.16008760231416844
0.23701067923724536
0.23701067923724536
0.23701067923724536
0.3774061230785102
0.6016735036494832
0.6016735036494832
0.687676118168706
0.687676118168706
0.687676118168706
1.0140330941009585
1.0140330941009585
1.2603071032329913
1.4674288265843183
1.4564232383711753
1.4564232383711753
1.4564232383711753
1.4564232383711753
1.4564232383711753
1.4564232383711753
1.5108160676932174
2.0909615177909364
2.152713489924167
2.152713489924167
2.152713489924167
2.229636566847244
1.6953117980222514
1.73377333648379
1.73377333648379
1.73377333648379
1.73377333648379
1.8902557611671116
2.048836746767791
2.087298285229329
1.8925100120660223
1.8925100120660223
2.0848177043737146
2.120441153707122
2.120441153707122
2.120441153707122
2.120441153707122
2.120441153707122
2.1748339830291643
2.1748339830291643
2.4677483332546992
2.4677483332546992
2.4677483332546992
2.534981567785287
2.534981567785287
2.5734431062468253
2.5734431062468253
2.5734431062468253
2.611904644708364
2.611904644708364
3.0253701326865476
3.1439743151124047
3.1439743151124047
3.034475324242545
3.088868153564587
2.9504145638164445
2.6848391085512686
2.6848391085512686
2.841418639776864
2.8639488873778984
2.70597229267606
2.70597229267606
2.789494326339668
2.7735630354791643
2.8951890993317946
2.776259122617873
2.776259122617873
2.776259122617873
2.737797584156335
2.737797584156335
2.737797584156335
2.737797584156335
2.7152673365553
2.6298399567384814
2.6298399567384814
2.677381032796166
2.624157944663448
2.624157944663448
2.542500035985846
2.7118509681948018
2.676227518861394
2.7209305057909474
2.904158660502494
2.904158660502494
2.826851168981536
2.826851168981536
2.7716117073867403
2.7378850006797273
2.632190227687601
2.632190227687601
2.7029925312063687
2.659909298767554
2.621447760306016
2.520502577798528
2.520502577798528
2.558964116260067
2.248538431188318
2.248538431188318
2.248538431188318
2.248538431188318
2.248538431188318
2.072162029741129
2.1106235682026675
2.1106235682026675
2.0946922773421637
2.0946922773421637
2.0946922773421637
1.9765742845781071
2.1600485005115306
2.018912503962754
1.931610895918311
2.1558782764892843
1.925622243974123
1.925622243974123
1.925622243974123
1.925622243974123
1.925622243974123
1.9507815731930331
1.9667128640535367
1.9667128640535367
1.2360735602446102
1.2360735602446102
1.1728539898502492
1.1728539898502492
1.0305746897578056
0.9825280206524679
1.0553327216906283
0.8762229428639983
0.8762229428639983
0.8859079673044952
0.8480716974312092
0.8865332358927477
0.8865332358927477
0.8865332358927477
0.8865332358927477
0.8865332358927477
0.20138722990383806
0.23984876836537652
0.3258513828845992
0.3258513828845992
0.3258513828845992
0.3643129213461377
0.3643129213461377
0.4730985799902219
0.6269447338363757
0.7129473483555985
0.7129473483555985
0.7129473483555985
0.7514088868171369
0.8730349506697669
0.8730349506697669
1.1422657199005362
1.1807272583620745
1.1807272583620745
1.1807272583620745
1.1807272583620745
1.1807272583620745
1.1807272583620745
1.092860518856846
1.092860518856846
1.0612507336596657
1.0612507336596657
1.099712272121204
1.099712272121204
1.099712272121204
1.099712272121204
1.099712272121204
1.1629318425155653
1.2013933809771036
1.2013933809771036
1.4092058516475978
1.3261103304816915
1.2044842666290616
1.2429458050906
1.3177254939367216
1.3177254939367216
0.3953888418954045
0.5673940709338499
0.5673940709338499
0.5673940709338499
0.5673940709338499
0.5673940709338499
0.5673940709338499
0.5673940709338499
0.48350597956124475
0.48350597956124475
0.5219675180227832
0.5604290564843217
0.5988905949458602
0.48350597956124475
0.48350597956124475
0.48350597956124475
0.48350597956124475
0.48350597956124475
0.48350597956124475
0.34996228898433784
0.40435511830638
0.40435511830638
0.4587479476284221
0.4587479476284221
0.4972094860899606
0.6125941014745759
0.6125941014745759
0.6125941014745759
0.6285253923350796
0.6285253923350796
0.5516023154120027
0.5900638538735411
0.5900638538735411
0.5900638538735411
0.5900638538735411
0.6444566831955832
0.6444566831955832
0.6444566831955832
0.6829182216571217
0.6829182216571217
0.6829182216571217
0.5411949158409798
0.6565795312255952
0.6565795312255952
0.7109723605476373
0.7494338990091758
0.7494338990091758
0.5093323341199725
0.5093323341199725
0.5953349486391952
0.5953349486391952
0.5953349486391952
0.5953349486391952
0.6813375631584179
0.6813375631584179
0.6813375631584179
0.6813375631584179
0.7197991016199563
0.7197991016199563
0.7197991016199563
0.7197991016199563
0.8584741506762636
0.8584741506762636
0.8584741506762636
0.8584741506762636
0.8946049895565013
0.8946049895565013
0.826001264158913
0.7046279968301098
0.8766332258685551
0.8766332258685551
1.1198853535738151
1.2410044624059196
1.2885455384636038
1.1583468920353535
1.1583468920353535
1.196808430496892
1.196808430496892
1.2512012598189342
1.2512012598189342
1.3343657852100257
1.3343657852100257
1.3343657852100257
1.3502970760705293
1.3950000630000823
1.3950000630000823
1.3950000630000823
1.3107178432658173
1.3107178432658173
1.3107178432658173
1.7139622623902921
1.7999648769095147
1.7999648769095147
1.938639925965822
2.1149187407018926
2.1693115700239347
2.1693115700239347
2.1693115700239347
2.160232032427789
2.045900393664743
2.0843619321262814
2.0843619321262814
2.0843619321262814
2.405291836182294
2.405291836182294
2.437804351297845
2.1932444101836066
2.231705948645145
2.4624751794143758
2.4624751794143758
2.2939107399458454
2.2939107399458454
2.0868549361403046
2.0868549361403046
2.0241690619625423
2.195457348335447
2.109454733816224
1.2209494136035184
1.2209494136035184
1.0804166403731754
0.9802031297784066
0.9802031297784066
0.9802031297784066
0.9892826673745523
0.9892826673745523
1.0662057442976292
1.1046672827591677
1.140290732092575
1.140290732092575
1.140290732092575
1.1787522705541136
1.3325984244002673
1.3325984244002673
1.1853512272946447
1.1853512272946447
0.3614748322180065
0.3614748322180065
0.3614748322180065
0.3614748322180065
0.3614748322180065
0.3614748322180065
0.3614748322180065
0.5118129149755871
0.15858098560067926
0.19704252406221773
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.24558326181286552
0.29997609113490764
0.29997609113490764
0.29997609113490764
0.29997609113490764
0.33843762959644613
0.33843762959644613
0.33843762959644613
0.4788330734377109
0.4788330734377109
0.4788330734377109
0.533225902759753
0.533225902759753
0.5942176888223263
0.5648356879569336
0.5172946118992494
0.5172946118992494
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.20164002642766482
0.25603285574970697
0.3420354702689296
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.4092687047995175
0.4092687047995175
0.4092687047995175
0.4477302432610559
0.4477302432610559
0.5337328577802787
0.5337328577802787
0.5337328577802787
0.517801566919775
0.517801566919775
0.517801566919775
0.5018702760592714
0.5018702760592714
0.5018702760592714
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.20164002642766482
0.20164002642766482
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.30582818270630197
0.44450323176260925
0.6368109240703015
0.6368109240703015
0.6912037533923436
0.6912037533923436
0.6912037533923436
0.6912037533923436
0.6912037533923436
0.8902602837148809
0.9287218221764194
0.9287218221764194
1.1210295144841116
1.1754223438061537
1.1754223438061537
1.1754223438061537
1.4859077060420016
1.4756273782261458
1.620905566276887
1.923875977897559
0.9549395047979304
0.6947882731633069
0.6563267347017685
0.5634723669181879
0.5250108284566494
0.5794036577786915
0.5794036577786915
0.5794036577786915
0.61786519624023
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.2557800592258802
0.2557800592258802
0.36456571786996445
0.396175503067145
0.396175503067145
0.396175503067145
0.6735256011797596
0.5490614481989984
0.5490614481989984
0.6259845251220754
0.6259845251220754
0.6644460635836138
0.6644460635836138
0.6644460635836138
0.718838892905656
0.9383851980017855
0.9383851980017855
0.9383851980017855
0.976846736463324
0.976846736463324
0.976846736463324
1.0153082749248625
1.0153082749248625
1.0153082749248625
1.0153082749248625
0.9677671988671782
1.0062287373287166
1.0062287373287166
1.2375053576447779
1.269367939365785
1.2000040278975397
1.2000040278975397
1.1140014133783172
1.1140014133783172
1.1777265768203318
1.0643434158108003
1.158578778755801
1.1202908789070947
1.1746837082291366
1.1746837082291366
0.8425428598157599
0.05439282932204212
0.05439282932204212
0.25050896446022614
0.3592946231043104
0.3592946231043104
0.4136874524263525
0.4680802817483946
0.4680802817483946
0.4680802817483946
0.4680802817483946
0.4680802817483946
0.5722684380270318
0.6107299764885702
0.6107299764885702
0.696732591007793
0.696732591007793
0.7351941294693314
0.7351941294693314
0.9071993585077768
0.9071993585077768
0.9071993585077768
1.070377846473903
1.070377846473903
1.3546230166638022
1.134698950091145
1.2207015646103678
0.8305597480720017
0.8305597480720017
0.8690212865335402
0.8690212865335402
0.8374115013363596
0.8374115013363596
0.9145873747832632
0.8533427921968633
0.8533427921968633
0.9621284508409474
1.04813106536017
1.04813106536017
1.04813106536017
1.04813106536017
1.04813106536017
0.45964786998533286
0.45964786998533286
0.45964786998533286
0.45964786998533286
0.45964786998533286
0.4952713193187402
0.4952713193187402
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.27856310335074175
0.3170246418122802
0.3170246418122802
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.4258103004563645
0.48020312977840657
0.4258103004563645
0.4258103004563645
0.48020312977840657
0.48020312977840657
0.48020312977840657
0.48020312977840657
0.48020312977840657
0.5662057442976293
0.5662057442976293
0.5662057442976293
0.5662057442976293
0.5662057442976293
0.5118129149755871
0.5118129149755871
0.7457653199870571
0.8317679345062798
0.8317679345062798
0.8317679345062798
0.8702294729678183
0.8702294729678183
0.9246223022898604
0.9246223022898604
1.170896311421893
1.170896311421893
1.170896311421893
1.170896311421893
1.5149067694987837
1.5399175979554331
1.8500044344284543
1.8500044344284543
1.7865320675102665
1.9781406271702842
1.9240204179982148
1.978413247320257
1.978413247320257
1.978413247320257
1.978413247320257
1.978413247320257
1.978413247320257
1.978413247320257
1.9240204179982148
1.9624819564597533
1.9624819564597533
1.9624819564597533
1.9624819564597533
1.9624819564597533
1.9624819564597533
2.072540009525174
2.0214439016738184
2.098366978596895
2.098366978596895
2.077416774981571
2.077416774981571
2.077416774981571
2.0134388150157294
1.4316235806066084
1.271962490790142
1.2560311999296383
1.2560311999296383
1.1922183725886497
1.1635156807447855
1.1043284341604398
0.9158676615400486
0.8451860330849863
0.7620215076938948
0.7620215076938948
0.6850984307708179
0.6850984307708179
0.6850984307708179
0.6850984307708179
0.6850984307708179
0.6850984307708179
0.73949126009286
0.1760188931746721
0.1760188931746721
0.25294197009774905
0.25294197009774905
0.30733479941979114
0.30733479941979114
0.41966114057863113
0.41966114057863113
0.41966114057863113
0.41966114057863113
0.41966114057863113
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.30733479941979114
0.30733479941979114
0.30733479941979114
0.12162606385262999
0.26030111290893726
0.26030111290893726
0.26030111290893726
0.45260880521662955
0.49107034367816804
0.49107034367816804
0.6243594412320713
0.7397440566166867
0.8613701204693167
0.27547221769878383
0.27547221769878383
0.27547221769878383
0.6040877463648426
0.8002038815030267
0.8002038815030267
0.8002038815030267
0.8002038815030267
1.1250950556733255
1.1418128392742546
1.0633430835400952
1.3330486774164996
1.1978658079045092
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.20164002642766482
0.24010156488920328
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.3554861802738187
0.49416122933012596
0.5801638438493486
0.5801638438493486
0.5801638438493486
0.5801638438493486
0.5801638438493486
0.8575139419619632
0.9119067712840053
0.9888298482070822
0.9888298482070822
1.0272913866686206
1.0272913866686206
1.0272913866686206
1.0657529251301592
1.3377170717403697
1.3377170717403697
1.3377170717403697
1.6150671698529844
1.7537422189092915
1.9608639422606187
1.9608639422606187
2.3768890894295405
2.3768890894295405
2.7314869531715744
3.0486489243729333
3.0486489243729333
3.6700140944269144
3.6700140944269144
3.6700140944269144
4.175896649733295
4.230289479055338
4.268751017516876
4.159965358872792
4.159965358872792
4.159965358872792
4.159965358872792
4.659965358872792
5.219824942953716
5.721302051046228
5.721302051046228
5.721302051046228
5.721302051046228
5.721302051046228
5.9291145217167225
5.87472169239468
5.8587904015341765
5.8587904015341765
5.990106307779295
5.87472169239468
5.993914750609787
5.99200305040569
5.99200305040569
5.99200305040569
5.985761601937675
6.0009327067275215
6.0009327067275215
6.0009327067275215
6.0009327067275215
6.032542491924702
6.032542491924702
6.032542491924702
6.142656012543664
6.142656012543664
6.120125764942629
6.120125764942629
6.120125764942629
6.120125764942629
6.08166422648109
6.544679796112063
6.5238604334646055
6.591093667995193
6.591093667995193
6.591093667995193
6.419088438956748
6.424954911193527
6.501877988116604
6.501877988116604
6.236970374233816
6.236970374233816
6.578563319565119
6.782342129756946
6.588700172417839
6.588700172417839
6.588700172417839
6.333350277164069
6.333350277164069
6.444966419729868
6.444966419729868
6.444966419729868
6.444966419729868
6.444966419729868
6.4385828239207825
6.247163448144875
6.083984960178748
6.083984960178748
5.737407256072565
5.563434519189523
5.630667753720112
5.531238035055796
5.4378621860740335
5.190933001306829
4.746041277763452
4.579652383398267
4.579652383398267
4.416633611729673
4.103126654805728
3.9329833009829303
3.5614713786331773
3.556279883621189
2.825597680651236
2.7239165717953364
2.476981280768744
2.5119347481417096
2.1115617886396962
2.1115617886396962
2.0956304977791924
2.0015238693487736
2.0015238693487736
2.039985407810312
1.0658500325242894
1.0658500325242894
1.104311570985828
1.104311570985828
1.206952887704171
1.2454144261657096
1.2454144261657096
1.304178427896495
1.304178427896495
1.3426399663580335
0.4230769230769231
0.4230769230769231
0.4230769230769231
0.4230769230769231
0.4230769230769231
0.46153846153846156
0.46153846153846156
0.46153846153846156
0.6538461538461539
0.6538461538461539
0.7692307692307693
0.8780164278748535
0.7241702740286996
0.7241702740286996
0.6857087355671612
0.6857087355671612
0.6857087355671612
0.7401015648892033
0.7401015648892033
0.7401015648892033
0.7785631033507417
0.7785631033507417
0.7401015648892033
0.7401015648892033
0.7785631033507417
0.7785631033507417
0.7944943942112455
1.0187617747822184
1.0187617747822184
1.0187617747822184
0.7201490046860566
0.7201490046860566
0.7201490046860566
0.758610543147595
0.7270007579504145
0.7270007579504145
0.765462296411953
0.765462296411953
0.765462296411953
0.8039238348734914
0.8039238348734914
0.8039238348734914
0.8039238348734914
0.8039238348734914
0.8039238348734914
0.8039238348734914
0.8039238348734914
0.617002094068203
0.7481923022520669
0.5260238110511333
0.5644853495126717
0.5644853495126717
0.3309827413639996
0.3309827413639996
0.48482889521015343
0.6434098808108327
0.6434098808108327
0.6434098808108327
0.6434098808108327
0.6434098808108327
0.6434098808108327
0.5047348317545254
0.5431963702160638
0.5431963702160638
0.5431963702160638
0.5816579086776024
0.6585809856006792
0.744583600119902
0.744583600119902
0.744583600119902
0.744583600119902
0.744583600119902
0.744583600119902
0.7830451385814404
0.7830451385814404
0.8167718452884535
0.8552333837499919
0.5115601184517604
0.5115601184517604
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.5024805808556146
0.5024805808556146
0.5409421193171531
0.5794036577786915
0.5794036577786915
0.5794036577786915
0.5794036577786915
0.7364329858670846
0.6472471971056227
0.7241702740286996
0.7241702740286996
0.708238983168196
0.708238983168196
0.708238983168196
0.7241702740286996
0.762631812490238
0.762631812490238
0.762631812490238
1.0179590525486482
1.0179590525486482
1.0179590525486482
0.887348761994826
0.9348898380525102
0.9348898380525102
0.9348898380525102
0.9733513765140487
0.9733513765140487
0.9733513765140487
0.9733513765140487
0.9733513765140487
1.059606787557098
1.059606787557098
1.059606787557098
1.0436754966965944
1.2068539846627209
1.1524611553406787
1.1524611553406787
1.1524611553406787
1.1524611553406787
1.4104689988983468
1.263118886543211
1.263118886543211
1.303825072511149
1.5377774775226192
1.5762390159841575
1.5762390159841575
1.5762390159841575
1.5762390159841575
1.304613717972675
1.304613717972675
1.304613717972675
1.304613717972675
1.359006547294717
1.359006547294717
1.3749378381552206
1.359006547294717
1.7816567597796606
1.447664885763694
1.2885963750372702
0.9544541000180509
0.7876426409468875
0.7876426409468875
0.7876426409468875
0.7876426409468875
0.7876426409468875
1.0880368592509897
1.1424296885730316
1.0582020392181268
1.0582020392181268
1.0582020392181268
1.3301661858283373
1.4517922496809674
1.4517922496809674
1.4902537881425058
1.4902537881425058
0.8237937182985725
0.7512153472171159
1.1093400432663227
1.0029275904639883
1.0029275904639883
0.0
0.0
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.16317848796612636
0.16317848796612636
0.16317848796612636
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.16008760231416844
0.16008760231416844
0.12162606385262999
0.1760188931746721
0.1760188931746721
0.21448043163621056
0.21448043163621056
0.25294197009774905
0.25294197009774905
0.3683265854823644
0.42271941480440656
0.42271941480440656
0.42271941480440656
0.461180953265945
0.461180953265945
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.5765655686505604
0.5765655686505604
0.6881893164227758
0.7741919309419985
0.7741919309419985
0.7741919309419985
0.8895765463266139
0.943969375648656
0.943969375648656
0.943969375648656
0.943969375648656
0.998362204970698
1.0459032810283824
1.0459032810283824
1.1228263579514592
1.1228263579514592
1.2794058891770546
1.2794058891770546
1.4010319530296844
1.3213754987271662
1.2829139602656277
1.2829139602656277
1.2829139602656277
1.2829139602656277
1.3213754987271662
1.3598370371887045
1.3598370371887045
1.3598370371887045
1.3598370371887045
1.3507574995925589
1.3426927410900737
1.3426927410900737
1.3642890866465764
1.3868193342476112
1.3868193342476112
1.5791270265553035
1.5791270265553035
1.5791270265553035
1.5406654880937651
1.5406654880937651
1.6266681026129877
1.756866749041238
1.756866749041238
1.6266681026129877
1.5594348680824
1.5594348680824
1.5594348680824
1.196205730055108
0.8802442122066413
0.9187057506681798
0.9187057506681798
0.896175503067145
1.3252329808134338
1.3252329808134338
1.2896965112105225
1.328158049672061
1.328158049672061
1.3286382240650274
0.510118129391123
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.2557800592258802
0.2557800592258802
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.13131590624511905
0.2699909553014263
0.2699909553014263
0.2699909553014263
0.2699909553014263
0.3084524937629648
0.3084524937629648
0.3084524937629648
0.3084524937629648
0.2699909553014263
0.34691403222450323
0.25405966444092265
0.25405966444092265
0.25405966444092265
0.25405966444092265
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.29252120290246114
0.25405966444092265
0.25405966444092265
0.25405966444092265
0.5003336735729553
0.5772567504960322
0.5772567504960322
0.7695644428037245
0.7695644428037245
0.7695644428037245
0.7695644428037245
0.9618721351114168
1.3796176770652961
1.3796176770652961
1.2426630227939464
1.2426630227939464
1.3195860997170235
1.4197996103117922
1.4197996103117922
1.4197996103117922
1.4197996103117922
1.4807913963743655
1.4807913963743655
1.4807913963743655
1.5895770550184496
1.7434232088646036
1.8223194770964648
1.8607810155580031
1.8607810155580031
1.8607810155580031
1.8607810155580031
2.0193620011586826
2.0193620011586826
2.0193620011586826
1.8561835131925561
2.0241529507631775
2.0241529507631775
2.088144388856114
2.088144388856114
2.0329864271374465
2.012203040888492
1.8010995020250422
1.8010995020250422
1.6415174927585272
1.6574487836190308
1.6574487836190308
1.5577426625710924
1.5577426625710924
1.5016294384640927
1.5560222677861348
1.5560222677861348
1.6946973168424422
1.751317930496272
1.751317930496272
1.751317930496272
1.751317930496272
1.7672492213567759
1.7672492213567759
1.6829670016225107
1.6829670016225107
2.0420861530013665
2.0420861530013665
2.0420861530013665
2.0736959381985467
2.128232056057599
2.128232056057599
2.128232056057599
2.128232056057599
2.128232056057599
2.1666935945191375
2.1666935945191375
1.8665588156798394
1.7206154123451858
1.8248035686238229
1.8564133538210035
1.534285416852733
1.6202880313719557
1.6202880313719557
1.6202880313719557
1.4924205190513111
1.5784231335705337
1.4630385181859185
1.4630385181859185
1.4946483033830988
1.3792636879984836
1.3792636879984836
1.3792636879984836
1.7912740644528053
1.788214111254693
1.8426069405767351
1.7450405821640445
1.7450405821640445
1.913700767053833
1.880313832574946
1.880313832574946
2.0721950123849364
2.039685398411912
2.039685398411912
2.0082756358583747
2.0082756358583747
1.9607345598006907
1.9607345598006907
1.7147942242416132
1.6145807136468444
1.6145807136468444
1.6145807136468444
1.6145807136468444
1.6145807136468444
1.4459205287570558
1.2540393489470654


==> data/static_policy/static_rate_rebal_iter_greedy-params-300_95_10_120_60-60_26_1-1_5_5_FULL_3_MONTHS-resp_times.csv <==
resp_time
169.705627
268.328157
0.0
120.0
494.772675
120.0
699.714227
169.705627
169.705627
120.0
0.0
0.0
379.473319
0.0
0.0
240.0
0.0
379.473319
169.705627
611.882342
268.328157
169.705627
120.0
268.328157
120.0
240.0
120.0
268.328157
169.705627
611.882342
169.705627
240.0
169.705627
720.0
169.705627
360.0
379.473319
432.666153
120.0
120.0
120.0
268.328157
0.0
120.0
169.705627
699.714227
120.0
169.705627
169.705627
0.0
120.0
120.0
120.0
379.473319
0.0
120.0
169.705627
600.0
0.0
120.0
169.705627
494.772675
432.666153
913.892773
536.656315
480.0
169.705627
120.0
989.54535
120.0
240.0
169.705627
0.0
480.0
240.0
169.705627
0.0
169.705627
169.705627
0.0
169.705627
120.0
240.0
0.0
169.705627
0.0
169.705627
379.473319
339.411255
169.705627
120.0
379.473319
240.0
432.666153
169.705627
379.473319
0.0
169.705627
0.0
699.714227
268.328157
169.705627
848.528137
611.882342
169.705627
120.0
120.0
268.328157
120.0
120.0
120.0
0.0
432.666153
120.0
268.328157
432.666153
240.0
120.0
379.473319
120.0
240.0
0.0
379.473319
840.0
120.0
0.0
729.931504
268.328157
0.0
169.705627
494.772675
169.705627
600.0
379.473319
120.0
240.0
509.116882
120.0
169.705627
120.0
480.0
360.0
0.0
268.328157
120.0
268.328157
0.0
432.666153
0.0
720.0
169.705627
240.0
120.0
120.0
360.0
240.0
379.473319
169.705627
240.0
611.882342
169.705627
169.705627
432.666153
268.328157
268.328157
120.0
0.0
600.0
0.0
268.328157
169.705627
120.0
0.0
120.0
268.328157
600.0
873.613187
120.0
509.116882
268.328157
0.0
804.984472
120.0
379.473319
379.473319
0.0
120.0
169.705627
240.0
768.374908
240.0
0.0
699.714227
120.0
0.0
169.705627
0.0
169.705627
240.0
0.0
240.0
169.705627
268.328157
268.328157
169.705627
169.705627
268.328157
240.0
268.328157
120.0
480.0
268.328157
120.0
509.116882
678.82251
240.0
120.0
120.0
432.666153
120.0
169.705627
360.0
432.666153
120.0
169.705627
169.705627
268.328157
1181.862936
120.0
120.0
169.705627
536.656315
169.705627
120.0
268.328157
169.705627
120.0
536.656315
536.656315
0.0
913.892773
120.0
120.0
169.705627
432.666153
240.0
480.0
120.0
0.0
360.0
240.0
0.0
379.473319
120.0
169.705627
120.0
120.0
120.0
169.705627
120.0
120.0
432.666153
120.0
379.473319
120.0
494.772675
120.0
600.0
120.0
169.705627
240.0
240.0
120.0
120.0
268.328157
120.0
339.411255
0.0
169.705627
536.656315
120.0
360.0
169.705627
120.0
0.0
268.328157
600.0
120.0
120.0
120.0
600.0
339.411255
120.0
169.705627
268.328157
169.705627
480.0
611.882342
379.473319
432.666153
0.0
120.0
169.705627
120.0
120.0
169.705627
0.0
268.328157
240.0
120.0
268.328157
169.705627
120.0
339.411255
120.0
169.705627
240.0
432.666153
611.882342
339.411255
120.0
120.0
169.705627
120.0
169.705627
169.705627
0.0
339.411255
169.705627
120.0
120.0
120.0
360.0
169.705627
611.882342
120.0
120.0
120.0
169.705627
268.328157
536.656315
120.0
169.705627
240.0
0.0
699.714227
169.705627
120.0
268.328157
120.0
0.0
0.0
0.0
720.0
494.772675
120.0
0.0
611.882342
0.0
169.705627
494.772675
379.473319
379.473319
120.0
360.0
120.0
0.0
169.705627
169.705627
0.0
120.0
120.0
240.0
120.0
120.0
120.0
0.0
120.0
169.705627
268.328157
432.666153
120.0
360.0
120.0
120.0
120.0
120.0
120.0
509.116882
120.0
120.0
169.705627
0.0
379.473319
268.328157
120.0
240.0
169.705627
120.0
494.772675
1025.280449
120.0
169.705627
120.0
169.705627
120.0
0.0
536.656315
0.0
848.528137
120.0
240.0
120.0
120.0
169.705627
120.0
432.666153
0.0
268.328157
120.0
0.0
120.0
120.0
120.0
120.0
169.705627
379.473319
268.328157
169.705627
0.0
120.0
379.473319
913.892773
120.0
169.705627
0.0
848.528137
169.705627
120.0
120.0
120.0
169.705627
268.328157
494.772675
169.705627
120.0
120.0
804.984472
0.0
169.705627
432.666153
120.0
169.705627
240.0
611.882342
120.0
169.705627
169.705627
379.473319
169.705627
379.473319
611.882342
169.705627
120.0
169.705627
432.666153
699.714227
0.0
0.0
120.0
268.328157
120.0
913.892773
120.0
120.0
169.705627
169.705627
339.411255
379.473319
120.0
339.411255
379.473319
379.473319
120.0
360.0
699.714227
240.0
913.892773
646.219777
432.666153
339.411255
120.0
120.0
169.705627
494.772675
729.931504
678.82251
509.116882
379.473319
240.0
120.0
169.705627
240.0
268.328157
120.0
494.772675
120.0
169.705627
169.705627
169.705627
848.528137
729.931504
432.666153
268.328157
0.0
169.705627
339.411255
0.0
509.116882
0.0
120.0
120.0
120.0
339.411255
120.0
169.705627
720.0
120.0
169.705627
600.0
0.0
120.0
120.0
169.705627
120.0
268.328157
169.705627
120.0
120.0
600.0
268.328157
120.0
480.0
432.666153
120.0
120.0
0.0
268.328157
169.705627
1200.0
0.0
120.0
268.328157
0.0
268.328157
0.0
169.705627
169.705627
120.0
120.0
169.705627
0.0
268.328157
0.0
480.0
379.473319
169.705627
120.0
494.772675
0.0
120.0
120.0
169.705627
432.666153
169.705627
169.705627
268.328157
494.772675
768.374908
268.328157
169.705627
536.656315
240.0
120.0
120.0
120.0
120.0
120.0
169.705627
120.0
0.0
432.666153
0.0
804.984472
360.0
937.229961
169.705627
268.328157
120.0
120.0
120.0
0.0
0.0
120.0
169.705627
169.705627
169.705627
268.328157
0.0
840.0
169.705627
240.0
536.656315
120.0
169.705627
379.473319
480.0
268.328157
379.473319
169.705627
120.0
169.705627
432.666153
268.328157
240.0
432.666153
0.0
720.0
120.0
0.0
0.0
169.705627
120.0
0.0
120.0
379.473319
120.0
169.705627
0.0
379.473319
120.0
120.0
0.0
967.47093
699.714227
169.705627
120.0
120.0
169.705627
268.328157
120.0
120.0
169.705627
169.705627
120.0
169.705627
120.0
0.0
268.328157
937.229961
120.0
169.705627
169.705627
120.0
480.0
360.0
432.666153
120.0
169.705627
339.411255
120.0
169.705627
840.0
339.411255
169.705627
120.0
120.0
120.0
120.0
379.473319
120.0
120.0
0.0
120.0
600.0
646.219777
120.0
169.705627
480.0
120.0
240.0
678.82251
0.0
240.0
240.0
240.0
494.772675
120.0
0.0
169.705627
0.0
379.473319
432.666153
360.0
268.328157
169.705627
0.0
268.328157
0.0
432.666153
169.705627
0.0
120.0
0.0
0.0
169.705627
268.328157
120.0
169.705627
0.0
646.219777
432.666153
1341.640786
120.0
0.0
0.0
169.705627
169.705627
120.0
480.0
0.0
379.473319
120.0
120.0
120.0
169.705627
240.0
268.328157
169.705627
169.705627
0.0
120.0
120.0
0.0
432.666153
120.0
240.0
865.332306
120.0
0.0
0.0
360.0
0.0
268.328157
120.0
536.656315
240.0
169.705627
494.772675
678.82251
268.328157
1025.280449
120.0
120.0
169.705627
480.0
169.705627
432.666153
268.328157
120.0
120.0
169.705627
169.705627
0.0
120.0
120.0
169.705627
0.0
268.328157
120.0
120.0
169.705627
169.705627
339.411255
240.0
0.0
120.0
120.0
268.328157
120.0
169.705627
379.473319
120.0
379.473319
240.0
120.0
120.0
169.705627
0.0
169.705627
0.0
120.0
120.0
0.0
169.705627
120.0
240.0
169.705627
169.705627
120.0
120.0
0.0
240.0
536.656315
268.328157
120.0
379.473319
120.0
268.328157
120.0
120.0
120.0
699.714227
169.705627
600.0
120.0
600.0
0.0
0.0
120.0
120.0
240.0
120.0
120.0
169.705627
169.705627
120.0
240.0
536.656315
268.328157
120.0
379.473319
913.892773
169.705627
1018.233765
360.0
536.656315
379.473319
989.54535
268.328157
600.0
494.772675
120.0
0.0
0.0
120.0
0.0
120.0
120.0
169.705627
120.0
169.705627
120.0
120.0
120.0
169.705627
120.0
268.328157
339.411255
0.0
120.0
432.666153
0.0
268.328157
0.0
0.0
379.473319
169.705627
536.656315
120.0
339.411255
120.0
379.473319
646.219777
120.0
268.328157
169.705627
611.882342
120.0
268.328157
600.0
268.328157
240.0
169.705627
536.656315
989.54535
169.705627
120.0
169.705627
120.0
169.705627
0.0
268.328157
169.705627
240.0
240.0
0.0
600.0
432.666153
360.0
240.0
120.0
169.705627
0.0
360.0
169.705627
120.0
120.0
120.0
240.0
169.705627
120.0
169.705627
240.0
120.0
169.705627
268.328157
536.656315
0.0
240.0
600.0
169.705627
120.0
120.0
120.0
169.705627
268.328157
432.666153
600.0
379.473319
758.946638
120.0
240.0
536.656315
169.705627
120.0
169.705627
480.0
169.705627
120.0
379.473319
169.705627
120.0
169.705627
120.0
120.0
120.0
240.0
240.0
120.0
120.0
268.328157
169.705627
432.666153
120.0
120.0
379.473319
600.0
120.0
699.714227
169.705627
758.946638
120.0
120.0
120.0
169.705627
240.0
360.0
699.714227
120.0
120.0
379.473319
169.705627
169.705627
169.705627
0.0
0.0
758.946638
169.705627
339.411255
120.0
240.0
169.705627
360.0
120.0
120.0
120.0
169.705627
432.666153
432.666153
480.0
169.705627
169.705627
169.705627
768.374908
268.328157
120.0
169.705627
379.473319
120.0
169.705627
699.714227
268.328157
379.473319
120.0
120.0
120.0
120.0
120.0
169.705627
865.332306
169.705627
0.0
169.705627
120.0
0.0
339.411255
0.0
0.0
600.0
240.0
0.0
240.0
432.666153
120.0
120.0
339.411255
0.0
509.116882
169.705627
379.473319
360.0
0.0
611.882342
1032.279032
169.705627
169.705627
0.0
600.0
120.0
536.656315
339.411255
240.0
169.705627
720.0
494.772675
699.714227
536.656315
600.0
611.882342
169.705627
120.0
169.705627
360.0
120.0
0.0
169.705627
120.0
536.656315
611.882342
646.219777
169.705627
240.0
240.0
120.0
240.0
120.0
120.0
268.328157
0.0
169.705627
120.0
240.0
120.0
169.705627
0.0
600.0
0.0
120.0
804.984472
169.705627
268.328157
169.705627
120.0
169.705627
0.0
339.411255
169.705627
379.473319
120.0
169.705627
169.705627
120.0
120.0
120.0
169.705627
0.0
0.0
268.328157
169.705627
432.666153
120.0
120.0
268.328157
120.0
432.666153
120.0
169.705627
120.0
989.54535
0.0
0.0
600.0
120.0
494.772675
699.714227
268.328157
120.0
0.0
1025.280449
120.0
169.705627
379.473319
536.656315
0.0
169.705627
120.0
0.0
0.0
169.705627
611.882342
432.666153
169.705627
120.0
611.882342
729.931504
600.0
536.656315
768.374908
268.328157
432.666153
536.656315
169.705627
848.528137
268.328157
0.0
268.328157
840.0
1181.862936
1205.985075
480.0
268.328157
1132.077736
120.0
1325.443322
240.0
120.0
268.328157
120.0
0.0
0.0
120.0
120.0
720.0
268.328157
494.772675
0.0
169.705627
120.0
120.0
120.0
0.0
169.705627
379.473319
169.705627
494.772675
120.0
120.0
729.931504
720.0
768.374908
0.0
0.0
379.473319
169.705627
120.0
169.705627
169.705627
120.0
169.705627
120.0
120.0
432.666153
536.656315
509.116882
120.0
494.772675
120.0
120.0
360.0
120.0
0.0
379.473319
0.0
120.0
120.0
169.705627
240.0
268.328157
268.328157
120.0
120.0
120.0
720.0
169.705627
120.0
848.528137
432.666153
1025.280449
240.0
120.0
268.328157
120.0
768.374908
120.0
848.528137
169.705627
339.411255
646.219777
339.411255
240.0
268.328157
494.772675
699.714227
379.473319
268.328157
120.0
600.0
494.772675
169.705627
169.705627
0.0
268.328157
120.0
0.0
120.0
268.328157
169.705627
169.705627
0.0
169.705627
865.332306
0.0
240.0
536.656315
120.0
268.328157
169.705627
120.0
169.705627
0.0
240.0
0.0
0.0
432.666153
169.705627
240.0
0.0
379.473319
0.0
865.332306
169.705627
600.0
268.328157
0.0
0.0
339.411255
0.0
646.219777
268.328157
169.705627
600.0
379.473319
509.116882
268.328157
360.0
240.0
169.705627
120.0
379.473319
268.328157
169.705627
268.328157
169.705627
120.0
536.656315
169.705627
120.0
120.0
0.0
120.0
120.0
120.0
240.0
268.328157
699.714227
169.705627
120.0
600.0
0.0
240.0
268.328157
169.705627
120.0
1200.0
268.328157
120.0
379.473319
240.0
804.984472
120.0
360.0
432.666153
360.0
120.0
0.0
536.656315
169.705627
720.0
240.0
268.328157
865.332306
967.47093
432.666153
360.0
268.328157
120.0
169.705627
360.0
0.0
120.0
379.473319
169.705627
0.0
120.0
240.0
0.0
720.0
120.0
120.0
0.0
720.0
169.705627
120.0
169.705627
240.0
120.0
432.666153
0.0
240.0
120.0
0.0
268.328157
120.0
120.0
360.0
169.705627
169.705627
120.0
169.705627
379.473319
120.0
432.666153
169.705627
268.328157
0.0
169.705627
240.0
120.0
120.0
432.666153
268.328157
379.473319
360.0
120.0
0.0
169.705627
0.0
379.473319
120.0
480.0
120.0
169.705627
536.656315
120.0
120.0
120.0
268.328157
240.0
0.0
120.0
0.0
169.705627
240.0
379.473319
494.772675
120.0
169.705627
169.705627
268.328157
169.705627
120.0
120.0
169.705627
120.0
268.328157
432.666153
169.705627
169.705627
720.0
0.0
120.0
169.705627
339.411255
120.0
120.0
120.0
720.0
120.0
0.0
169.705627
0.0
600.0
240.0
169.705627
379.473319
600.0
169.705627
169.705627
848.528137
120.0
120.0
120.0
120.0
600.0
268.328157
120.0
120.0
509.116882
120.0
169.705627
120.0
268.328157
120.0
120.0
120.0
120.0
240.0
169.705627
120.0
120.0
120.0
720.0
268.328157
240.0
0.0
120.0
480.0
0.0
611.882342
432.666153
0.0
379.473319
339.411255
120.0
360.0
169.705627
240.0
646.219777
268.328157
0.0
169.705627
480.0
120.0
169.705627
600.0
240.0
0.0
720.0
0.0
169.705627
169.705627
0.0
0.0
240.0
1368.21051
169.705627
120.0
169.705627
268.328157
339.411255
432.666153
646.219777
804.984472
611.882342
169.705627
1073.312629
169.705627
240.0
169.705627
494.772675
0.0
120.0
967.47093
1252.836781
480.0
169.705627
989.54535
339.411255
1187.939392
379.473319
600.0
120.0
0.0
120.0
268.328157
120.0
240.0
509.116882
120.0
268.328157
0.0
0.0
120.0
120.0
0.0
240.0
600.0
268.328157
494.772675
169.705627
848.528137
0.0
0.0
600.0
120.0
120.0
169.705627
120.0
0.0
536.656315
0.0
0.0
268.328157
0.0
120.0
268.328157
169.705627
169.705627
768.374908
600.0
120.0
432.666153
120.0
432.666153
432.666153
169.705627
268.328157
432.666153
169.705627
0.0
120.0
120.0
120.0
432.666153
480.0
379.473319
169.705627
432.666153
339.411255
379.473319
0.0
432.666153
0.0
120.0
509.116882
379.473319
120.0
611.882342
268.328157
169.705627
611.882342
268.328157
120.0
120.0
678.82251
169.705627
120.0
0.0
120.0
169.705627
120.0
169.705627
120.0
379.473319
120.0
240.0
494.772675
600.0
432.666153
169.705627
360.0
268.328157
494.772675
169.705627
432.666153
169.705627
169.705627
432.666153
169.705627
0.0
120.0
169.705627
120.0
379.473319
169.705627
169.705627
0.0
432.666153
379.473319
268.328157
120.0
432.666153
169.705627
240.0
169.705627
120.0
120.0
120.0
768.374908
169.705627
268.328157
268.328157
120.0
120.0
720.0
169.705627
0.0
120.0
169.705627
0.0
268.328157
0.0
240.0
120.0
268.328157
120.0
432.666153
120.0
729.931504
379.473319
169.705627
120.0
268.328157
432.666153
120.0
120.0
120.0
268.328157
268.328157
169.705627
494.772675
848.528137
120.0
848.528137
1025.280449
720.0
432.666153
240.0
240.0
120.0
120.0
120.0
169.705627
339.411255
600.0
120.0
120.0
268.328157
120.0
600.0
120.0
240.0
169.705627
0.0
120.0
268.328157
268.328157
1073.312629
268.328157
120.0
0.0
646.219777
169.705627
0.0
120.0
611.882342
0.0
600.0
120.0
494.772675
379.473319
268.328157
678.82251
120.0
240.0
240.0
240.0
432.666153
169.705627
0.0
120.0
120.0
120.0
360.0
600.0
240.0
120.0
120.0
120.0
699.714227
432.666153
967.47093
120.0
169.705627
268.328157
120.0
120.0
268.328157
432.666153
240.0
699.714227
804.984472
360.0
169.705627
268.328157
120.0
339.411255
240.0
120.0
240.0
120.0
0.0
360.0
169.705627
240.0
913.892773
120.0
0.0
169.705627
169.705627
120.0
0.0
1223.764683
169.705627
432.666153
268.328157
169.705627
169.705627
360.0
0.0
120.0
268.328157
268.328157
989.54535
240.0
240.0
120.0
509.116882
360.0
169.705627
169.705627
339.411255
432.666153
120.0
268.328157
120.0
169.705627
169.705627
339.411255
169.705627
120.0
360.0
169.705627
169.705627
600.0
600.0
432.666153
699.714227
600.0
120.0
268.328157
509.116882
268.328157
848.528137
611.882342
169.705627
268.328157
240.0
268.328157
432.666153
913.892773
169.705627
169.705627
169.705627
360.0
120.0
120.0
120.0
169.705627
169.705627
120.0
120.0
120.0
0.0
379.473319
646.219777
169.705627
120.0
0.0
0.0
268.328157
169.705627
0.0
432.666153
120.0
169.705627
120.0
0.0
169.705627
120.0
169.705627
240.0
169.705627
379.473319
169.705627
120.0
268.328157
120.0
1275.617498
865.332306
536.656315
339.411255
240.0
120.0
360.0
0.0
169.705627
169.705627
268.328157
120.0
379.473319
169.705627
169.705627
120.0
268.328157
120.0
268.328157
0.0
611.882342
120.0
169.705627
120.0
169.705627
268.328157
611.882342
720.0
0.0
120.0
268.328157
379.473319
600.0
268.328157
120.0
0.0
494.772675
768.374908
169.705627
268.328157
729.931504
509.116882
873.613187
0.0
678.82251
699.714227
120.0
0.0
240.0
169.705627
120.0
494.772675
268.328157
240.0
240.0
169.705627
339.411255
120.0
120.0
432.666153
120.0
120.0
169.705627
494.772675
240.0
169.705627
169.705627
339.411255
120.0
169.705627
120.0
169.705627
120.0
169.705627
120.0
120.0
169.705627
120.0
268.328157
494.772675
0.0
169.705627
268.328157
120.0
169.705627
120.0
0.0
120.0
120.0
379.473319
169.705627
768.374908
379.473319
240.0
379.473319
120.0
120.0
169.705627
268.328157
646.219777
0.0
1181.862936
268.328157
379.473319
1181.862936
432.666153
169.705627
494.772675
120.0
494.772675
120.0
120.0
120.0
0.0
0.0
120.0
240.0
120.0
536.656315
432.666153
0.0
339.411255
0.0
1073.312629
169.705627
0.0
804.984472
120.0
169.705627
240.0
379.473319
120.0
268.328157
240.0
120.0
169.705627
120.0
0.0
268.328157
268.328157
240.0
120.0
120.0
494.772675
268.328157
120.0
0.0
120.0
120.0
0.0
268.328157
120.0
120.0
240.0
536.656315
268.328157
0.0
0.0
120.0
268.328157
120.0
0.0
169.705627
379.473319
169.705627
339.411255
120.0
509.116882
120.0
240.0
0.0
0.0
169.705627
169.705627
120.0
120.0
120.0
169.705627
169.705627
120.0
169.705627
120.0
268.328157
432.666153
480.0
699.714227
169.705627
120.0
379.473319
120.0
240.0
480.0
120.0
169.705627
240.0
169.705627
120.0
379.473319
611.882342
120.0
120.0
0.0
0.0
120.0
268.328157
536.656315
268.328157
360.0
120.0
120.0
120.0
432.666153
494.772675
268.328157
120.0
169.705627
967.47093
120.0
379.473319
169.705627
120.0
0.0
379.473319
240.0
699.714227
268.328157
1018.233765
768.374908
611.882342
169.705627
432.666153
120.0
240.0
120.0
494.772675
0.0
379.473319
169.705627
120.0
379.473319
913.892773
120.0
240.0
120.0
848.528137
600.0
379.473319
169.705627
268.328157
379.473319
768.374908
120.0
0.0
1292.439554
169.705627
120.0
699.714227
120.0
169.705627
120.0
120.0
120.0
268.328157
120.0
339.411255
268.328157
120.0
120.0
379.473319
840.0
120.0
0.0
120.0
120.0
536.656315
0.0
120.0
120.0
611.882342
169.705627
169.705627
120.0
169.705627
120.0
169.705627
169.705627
268.328157
268.328157
120.0
432.666153
536.656315
268.328157
758.946638
169.705627
379.473319
169.705627
120.0
379.473319
268.328157
432.666153
169.705627
120.0
240.0
720.0
339.411255
240.0
120.0
379.473319
0.0
169.705627
0.0
120.0
646.219777
169.705627
120.0
169.705627
268.328157
379.473319
120.0
169.705627
0.0
120.0
339.411255
169.705627
432.666153
494.772675
600.0
120.0
169.705627
169.705627
120.0
0.0
120.0
268.328157
339.411255
240.0
865.332306
120.0
169.705627
120.0
804.984472
120.0
120.0
0.0
169.705627
339.411255
169.705627
611.882342
120.0
268.328157
120.0
536.656315
268.328157
120.0
169.705627
0.0
268.328157
339.411255
120.0
0.0
0.0
169.705627
120.0
120.0
169.705627
339.411255
169.705627
268.328157
0.0
729.931504
268.328157
339.411255
768.374908
169.705627
0.0
967.47093
1073.312629
268.328157
240.0
379.473319
0.0
169.705627
240.0
169.705627
0.0
379.473319
432.666153
120.0
360.0
379.473319
1025.280449
611.882342
0.0
0.0
0.0
169.705627
120.0
120.0
339.411255
240.0
268.328157
432.666153
169.705627
240.0
120.0
120.0
865.332306
432.666153
848.528137
865.332306
646.219777
989.54535
1106.345335
1297.998459
1578.353573
888.374908
1938.659331
1560.0
494.772675
1564.608577
1866.761902
611.882342
379.473319
268.328157
360.0
379.473319
600.0
1235.475617
379.473319
120.0
240.0
120.0
120.0
720.0
120.0
120.0
600.0
339.411255
169.705627
120.0
0.0
169.705627
699.714227
120.0
120.0
120.0
0.0
120.0
494.772675
120.0
120.0
240.0
268.328157
120.0
120.0
0.0
120.0
120.0
240.0
120.0
169.705627
240.0
268.328157
120.0
120.0
169.705627
509.116882
120.0
804.984472
729.931504
120.0
169.705627
0.0
169.705627
937.229961
848.528137
120.0
169.705627
169.705627
339.411255
120.0
0.0
379.473319
169.705627
120.0
120.0
169.705627
120.0
120.0
240.0
268.328157
169.705627
480.0
169.705627
0.0
379.473319
240.0
600.0
120.0
268.328157
120.0
169.705627
120.0
0.0
0.0
120.0
0.0
169.705627
0.0
432.666153
120.0
240.0
120.0
0.0
432.666153
768.374908
0.0
240.0
600.0
600.0
240.0
0.0
360.0
339.411255
120.0
480.0
494.772675
169.705627
169.705627
169.705627
169.705627
120.0
432.666153
169.705627
169.705627
0.0
268.328157
120.0
268.328157
268.328157
268.328157
0.0
646.219777
768.374908
120.0


==> data/static_policy/static_rate_rebal_iter_greedy-params-300_95_10_120_60-60_26_1-2_5_5_FULL_3_MONTHS-compu_times.csv <==
compu_time
0.17599964141845703
0.0009996891021728516
0.0
0.0010001659393310547
0.0
0.0009996891021728516
0.0
0.000997304916381836
0.0
0.19199633598327637
0.0009992122650146484
0.001001119613647461
0.0009868144989013672
0.0
0.0
0.0
0.16498780250549316
0.0020029544830322266
0.0
0.0
0.0009925365447998047
0.0
0.0010004043579101562
0.0
0.0009996891021728516
0.0
0.0010001659393310547
0.0
0.0
0.16499853134155273
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.1899857521057129
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0010037422180175781
0.0009999275207519531
0.0
0.0
0.18199777603149414
0.0
0.00099945068359375
0.0010166168212890625
0.0
0.0
0.0
0.0010044574737548828
0.0
0.0
0.001001119613647461
0.19000029563903809
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0010020732879638672
0.0
0.0009968280792236328
0.18500256538391113
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.002000093460083008
0.0
0.0
0.1750011444091797
0.0
0.0
0.0
0.0
0.0
0.0
0.001008749008178711
0.18599724769592285
0.0
0.001001596450805664
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.21899867057800293
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0009999275207519531
0.1820049285888672
0.0
0.0
0.0009987354278564453
0.0
0.0009975433349609375
0.1660020351409912
0.0010037422180175781
0.0
0.0
0.0
0.16201019287109375
0.0
0.13299822807312012
0.1789991855621338
0.0010149478912353516
0.1699995994567871
0.0
0.19400238990783691
0.0
0.0010025501251220703
0.20201563835144043
0.0
0.001003265380859375
0.0
0.2030012607574463
0.0
0.0009992122650146484
0.0
0.0
0.17999982833862305
0.0
0.001001596450805664
0.0009999275207519531
0.0
0.0
0.0009992122650146484
0.0
0.18400001525878906
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.16199874877929688
0.0009970664978027344
0.0
0.0010013580322265625
0.0
0.1699984073638916
0.0
0.0
0.0
0.0010004043579101562
0.0
0.2499985694885254
0.0009846687316894531
0.0
0.0009996891021728516
0.001001119613647461
0.0
0.0
0.0
0.0
0.20701122283935547
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009996891021728516
0.0
0.0009999275207519531
0.0
0.22499752044677734
0.0009996891021728516
0.0
0.0
0.0
0.0
0.00099945068359375
0.22899937629699707
0.0
0.0009989738464355469
0.20199894905090332
0.0
0.0009968280792236328
0.0
0.19700050354003906
0.00099945068359375
0.0
0.0
0.0009987354278564453
0.0009989738464355469
0.00099945068359375
0.18799948692321777
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.19700098037719727
0.0
0.0
0.0
0.0
0.1549968719482422
0.17599773406982422
0.19100093841552734
0.0009984970092773438
0.0
0.19099998474121094
0.0
0.1879870891571045
0.0009989738464355469
0.0
0.0010006427764892578
0.0
0.0009996891021728516
0.0
0.0009980201721191406
0.00099945068359375
0.0
0.21298575401306152
0.0
0.0010018348693847656
0.0009987354278564453
0.0
0.0
0.0020024776458740234
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0009965896606445312
0.0
0.0
0.0
0.1810002326965332
0.0
0.0
0.0
0.0
0.0
0.0
0.16699934005737305
0.001003265380859375
0.0
0.001004934310913086
0.1609973907470703
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0020058155059814453
0.0
0.0
0.0
0.1900005340576172
0.0
0.0
0.0
0.0
0.0
0.0010039806365966797
0.0
0.0009999275207519531
0.0
0.0
0.0009891986846923828
0.0010004043579101562
0.22699856758117676
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.20000267028808594
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0009903907775878906
0.0
0.0
0.0
0.001001596450805664
0.0
0.19398236274719238
0.0
0.0010006427764892578
0.0
0.0009984970092773438
0.0
0.0009965896606445312
0.0
0.0
0.0010018348693847656
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0009937286376953125
0.15999674797058105
0.0010013580322265625
0.0
0.0
0.0
0.0010039806365966797
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0010001659393310547
0.0
0.0
0.00098419189453125
0.0010006427764892578
0.0
0.0009963512420654297
0.0
0.17800021171569824
0.0
0.0009999275207519531
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009996891021728516
0.0
0.0009851455688476562
0.0
0.0
0.0009989738464355469
0.000997781753540039
0.0
0.0
0.19900035858154297
0.0
0.0010046958923339844
0.0
0.0010006427764892578
0.0
0.0
0.0009982585906982422
0.0
0.0009987354278564453
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
0.003000497817993164
0.0
0.0
0.0
0.0010008811950683594
0.0010006427764892578
0.0009980201721191406
0.0
0.0
0.0
0.0009984970092773438
0.0009944438934326172
0.0009987354278564453
0.0
0.0
0.0
0.0019996166229248047
0.0
0.0010025501251220703
0.17299938201904297
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0009944438934326172
0.0
0.0
0.0009968280792236328
0.0
0.001001119613647461
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0009992122650146484
0.16899895668029785
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1940011978149414
0.0
0.0
0.0010018348693847656
0.0
0.0009999275207519531
0.0
0.0009951591491699219
0.0
0.20999717712402344
0.000997781753540039
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.15900063514709473
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0009989738464355469
0.0009992122650146484
0.0
0.0
0.0010035037994384766
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0009999275207519531
0.16099953651428223
0.0
0.0
0.001004934310913086
0.0
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0009963512420654297
0.000997304916381836
0.18100214004516602
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0009984970092773438
0.0
0.20799875259399414
0.0
0.0009975433349609375
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009989738464355469
0.0
0.0
0.1920008659362793
0.0
0.0
0.17999958992004395
0.16199946403503418
0.0010001659393310547
0.15399861335754395
0.0
0.0
0.0
0.1659996509552002
0.001001119613647461
0.0
0.0
0.0010004043579101562
0.0
0.0009996891021728516
0.0
0.0
0.0010082721710205078
0.19899940490722656
0.0
0.0009999275207519531
0.0009987354278564453
0.0
0.0009989738464355469
0.0009999275207519531
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009982585906982422
0.0
0.0
0.00099945068359375
0.178999662399292
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.18199777603149414
0.0
0.0
0.0
0.002000093460083008
0.0009961128234863281
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0009989738464355469
0.18699932098388672
0.0
0.0009987354278564453
0.0
0.0010006427764892578
0.0
0.0
0.00099945068359375
0.0
0.16299796104431152
0.001001119613647461
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0010001659393310547
0.0
0.0009968280792236328
0.0009992122650146484
0.19100022315979004
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0010001659393310547
0.0
0.0
0.0
0.20499801635742188
0.0
0.0
0.0019998550415039062
0.0
0.0
0.0010020732879638672
0.0
0.0009996891021728516
0.0009992122650146484
0.0
0.000989675521850586
0.0
0.0009996891021728516
0.0
0.0009984970092773438
0.0009987354278564453
0.0
0.0010006427764892578
0.0009946823120117188
0.1790013313293457
0.0
0.0
0.0
0.000986337661743164
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0010142326354980469
0.0
0.0
0.0009999275207519531
0.0
0.0009992122650146484
0.0009984970092773438
0.0
0.0
0.0010008811950683594
0.0
0.0
0.18200016021728516
0.0
0.0
0.0010027885437011719
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.1889972686767578
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.001003265380859375
0.0
0.0009982585906982422
0.000995635986328125
0.0
0.0010001659393310547
0.0
0.0
0.001001119613647461
0.0
0.000997781753540039
0.1729884147644043
0.0
0.0
0.0
0.000997781753540039
0.00099945068359375
0.0
0.0
0.0010001659393310547
0.0010006427764892578
0.0
0.0
0.0
0.0
0.001008749008178711
0.0
0.0
0.0009918212890625
0.0
0.0010039806365966797
0.0
0.0
0.0010020732879638672
0.0
0.1810007095336914
0.0
0.0
0.0009992122650146484
0.0
0.0009980201721191406
0.0010001659393310547
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000993967056274414
0.0
0.0
0.0
0.0
0.0009984970092773438
0.18400216102600098
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010006427764892578
0.000997304916381836
0.0
0.0
0.0
0.0010006427764892578
0.0
0.1830000877380371
0.0
0.0
0.0
0.0
0.0
0.20900249481201172
0.0009949207305908203
0.0
0.19400811195373535
0.0009982585906982422
0.0
0.0
0.0009996891021728516
0.0009930133819580078
0.1679997444152832
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0010006427764892578
0.0010037422180175781
0.0009992122650146484
0.0
0.16099929809570312
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.1939983367919922
0.0
0.0009996891021728516
0.0
0.0010004043579101562
0.0
0.0
0.0
0.2059943675994873
0.00099945068359375
0.0
0.21200060844421387
0.0009963512420654297
0.00099945068359375
0.0
0.17400026321411133
0.0
0.0
0.0
0.0009999275207519531
0.1680004596710205
0.0
0.0
0.0010182857513427734
0.0
0.0010173320770263672
0.0
0.0010004043579101562
0.0
0.0
0.18199634552001953
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.17800045013427734
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0010001659393310547
0.0
0.0009980201721191406
0.0
0.17800116539001465
0.0009989738464355469
0.0
0.0009980201721191406
0.0
0.0010142326354980469
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.19301295280456543
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0020003318786621094
0.0
0.0
0.0
0.0
0.0009992122650146484
0.20999646186828613
0.0009975433349609375
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0010008811950683594
0.0
0.0
0.00099945068359375
0.0010001659393310547
0.0
0.0
0.0009984970092773438
0.0
0.0
0.1660022735595703
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0009996891021728516
0.0009982585906982422
0.0010004043579101562
0.0
0.0
0.18299365043640137
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009987354278564453
0.0
0.0010004043579101562
0.0009951591491699219
0.0009992122650146484
0.0
0.0020132064819335938
0.001997232437133789
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.18899893760681152
0.0
0.0
0.0
0.0009987354278564453
0.0009982585906982422
0.0
0.0010042190551757812
0.0
0.0
0.0010004043579101562
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0010037422180175781
0.0
0.22300100326538086
0.0010004043579101562
0.0
0.00099945068359375
0.0009999275207519531
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0009965896606445312
0.0009992122650146484
0.0
0.0
0.0
0.0
0.00099945068359375
0.1589970588684082
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.000995635986328125
0.0
0.0
0.0
0.0
0.0
0.0010089874267578125
0.0010042190551757812
0.0
0.0009996891021728516
0.0010030269622802734
0.2099905014038086
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.00099945068359375
0.0
0.0
0.0
0.0
0.1979992389678955
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.002004384994506836
0.0
0.0
0.00099945068359375
0.0
0.0010013580322265625
0.0010023117065429688
0.001001119613647461
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009958744049072266
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009996891021728516
0.0
0.001001119613647461
0.0
0.0009982585906982422
0.0009989738464355469
0.0
0.0009996891021728516
0.18198895454406738
0.0
0.0
0.0010004043579101562
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009877681732177734
0.0
0.0
0.0
0.0009958744049072266
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0020020008087158203
0.20199966430664062
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.1810014247894287
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010004043579101562
0.0
0.0009996891021728516
0.0009992122650146484
0.1700000762939453
0.0
0.001008749008178711
0.0
0.0
0.0
0.0010006427764892578
0.0009996891021728516
0.0
0.0
0.18599915504455566
0.0
0.0009920597076416016
0.0
0.0
0.0
0.0
0.1979968547821045
0.0
0.001001119613647461
0.0
0.0010013580322265625
0.0010006427764892578
0.0
0.0
0.0020084381103515625
0.0
0.001007080078125
0.0010013580322265625
0.0
0.0
0.00099945068359375
0.0019996166229248047
0.0010006427764892578
0.0010008811950683594
0.0
0.0009992122650146484
0.0009975433349609375
0.0009987354278564453
0.0019981861114501953
0.20599889755249023
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1940011978149414
0.0
0.0
0.0
0.0
0.0
0.0
0.0009918212890625
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009996891021728516
0.0
0.17999768257141113
0.0
0.0
0.0
0.0
0.0009958744049072266
0.0010004043579101562
0.0
0.0
0.18900012969970703
0.001001596450805664
0.0
0.00099945068359375
0.0
0.0009996891021728516
0.0
0.0
0.001995086669921875
0.0
0.20899653434753418
0.000997304916381836
0.0
0.0
0.0
0.0
0.2109987735748291
0.0
0.0009989738464355469
0.0
0.18800044059753418
0.0
0.19199872016906738
0.0
0.0
0.1779930591583252
0.0009987354278564453
0.0
0.002001523971557617
0.0
0.0009953975677490234
0.0
0.0010008811950683594
0.0
0.0
0.0009980201721191406
0.0
0.19100022315979004
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0020029544830322266
0.1690046787261963
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.1699986457824707
0.0
0.0
0.0
0.0019981861114501953
0.0009996891021728516
0.0
0.0
0.0
0.00099945068359375
0.0
0.21100187301635742
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0010025501251220703
0.0010037422180175781
0.0
0.0010004043579101562
0.2160024642944336
0.0
0.0
0.00099945068359375
0.0
0.0009999275207519531
0.0
0.0
0.0010006427764892578
0.0
0.0
0.18699979782104492
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010027885437011719
0.0
0.1999974250793457
0.0009996891021728516
0.00099945068359375
0.0
0.0
0.001003265380859375
0.0
0.0010018348693847656
0.0
0.0010004043579101562
0.0
0.0010020732879638672
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010004043579101562
0.1979994773864746
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.00099945068359375
0.0
0.18300318717956543
0.0
0.0
0.0
0.0010013580322265625
0.0
0.000988006591796875
0.0
0.0
0.00101470947265625
0.0009930133819580078
0.0
0.002002239227294922
0.0
0.0
0.2581660747528076
0.0
0.0009982585906982422
0.0
0.0009922981262207031
0.002001047134399414
0.0010175704956054688
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0010004043579101562
0.0
0.16899418830871582
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0
0.0
0.0009949207305908203
0.17598438262939453
0.0
0.0
0.0
0.0
0.0
0.0
0.17100048065185547
0.0
0.0010066032409667969
0.0
0.0
0.0
0.001003265380859375
0.0
0.21599984169006348
0.0
0.00099945068359375
0.0
0.001996755599975586
0.0
0.0
0.0010006427764892578
0.21001386642456055
0.0010027885437011719
0.0
0.0
0.0010004043579101562
0.0
0.0010061264038085938
0.0
0.0
0.0010027885437011719
0.0
0.0
0.18899989128112793
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0010044574737548828
0.0
0.0
0.0010001659393310547
0.0
0.0009970664978027344
0.0
0.20600223541259766
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.20300078392028809
0.0
0.1809983253479004
0.0009922981262207031
0.17900443077087402
0.0
0.0010018348693847656
0.0
0.16800475120544434
0.0
0.0010001659393310547
0.0
0.0
0.20599985122680664
0.0
0.21200108528137207
0.25500059127807617
0.0009989738464355469
0.25600266456604004
0.0
0.0010044574737548828
0.0
0.0009982585906982422
0.0
0.19899749755859375
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.1880044937133789
0.0
0.0009951591491699219
0.0
0.0
0.0010001659393310547
0.20499849319458008
0.0
0.0
0.0010075569152832031
0.0009958744049072266
0.0010006427764892578
0.0010004043579101562
0.2160017490386963
0.0
0.0
0.0
0.001001596450805664
0.0
0.001005411148071289
0.0
0.0
0.18899822235107422
0.001001596450805664
0.0
0.0
0.0009989738464355469
0.0
0.0010039806365966797
0.0
0.0009989738464355469
0.0
0.0
0.00099945068359375
0.0
0.19200372695922852
0.0
0.0
0.0
0.0
0.22799992561340332
0.0010030269622802734
0.0
0.001001119613647461
0.0
0.000997304916381836
0.0
0.0010001659393310547
0.0
0.18900060653686523
0.001001119613647461
0.0
0.0
0.001001119613647461
0.0
0.0010077953338623047
0.0
0.0
0.0
0.0
0.0
0.0010035037994384766
0.0009982585906982422
0.0
0.0009987354278564453
0.0010044574737548828
0.17799711227416992
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.22499775886535645
0.0
0.0
0.0020148754119873047
0.0
0.0
0.21100068092346191
0.0
0.0
0.0
0.18599796295166016
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.18800067901611328
0.0
0.0
0.0
0.21300029754638672
0.0009987354278564453
0.0
0.0009937286376953125
0.0009992122650146484
0.0009958744049072266
0.1939997673034668
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.17801117897033691
0.0
0.0
0.0
0.0
0.1679999828338623
0.16399884223937988
0.0010006427764892578
0.0
0.0
0.17699980735778809
0.0
0.002000093460083008
0.0
0.0
0.20499944686889648
0.0
0.0010004043579101562
0.0
0.0009961128234863281
0.0
0.0
0.2030012607574463
0.0010061264038085938
0.0
0.0
0.0009946823120117188
0.000997781753540039
0.0009980201721191406
0.0
0.0
0.0
0.0020020008087158203
0.0
0.0
0.0
0.0
0.18797850608825684
0.0010008811950683594
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.1920006275177002
0.0010061264038085938
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
0.17899870872497559
0.0020003318786621094
0.0
0.0
0.0
0.0
0.0
0.0
0.001013040542602539
0.0010027885437011719
0.0
0.0
0.0009999275207519531
0.0
0.0009865760803222656
0.0
0.0
0.18600177764892578
0.0
0.000993967056274414
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.20799946784973145
0.0
0.0
0.0010004043579101562
0.002001047134399414
0.0
0.0
0.0019989013671875
0.0
0.0010080337524414062
0.0
0.0010023117065429688
0.0009992122650146484
0.1799917221069336
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0010056495666503906
0.0010006427764892578
0.0
0.0
0.0009984970092773438
0.0
0.0
0.19000554084777832
0.0
0.0
0.0
0.00099945068359375
0.0
0.00099945068359375
0.0
0.0009963512420654297
0.0
0.0010008811950683594
0.0
0.0010166168212890625
0.0
0.0010004043579101562
0.0
0.0
0.18900036811828613
0.0
0.0
0.0009942054748535156
0.0010004043579101562
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0010106563568115234
0.21399807929992676
0.0
0.0009987354278564453
0.0
0.0010035037994384766
0.0
0.0
0.0
0.19600272178649902
0.0
0.0009987354278564453
0.0
0.0
0.001001596450805664
0.0
0.0009989738464355469
0.0
0.0009989738464355469
0.0
0.0
0.0010006427764892578
0.28200244903564453
0.0
0.0009996891021728516
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0009911060333251953
0.0
0.0009992122650146484
0.0
0.001001119613647461
0.002015352249145508
0.0
0.0010008811950683594
0.0009958744049072266
0.0
0.0019991397857666016
0.00099945068359375
0.0
0.0010001659393310547
0.0
0.0
0.000997781753540039
0.0
0.0010056495666503906
0.0010001659393310547
0.19800496101379395
0.0
0.0010068416595458984
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0010020732879638672
0.0009996891021728516
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009953975677490234
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.0009906291961669922
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0
0.18700504302978516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.1919994354248047
0.0
0.0
0.0
0.0
0.21900248527526855
0.0
0.21599984169006348
0.2249910831451416
0.0010025501251220703
0.0009999275207519531
0.0009987354278564453
0.0009989738464355469
0.00099945068359375
0.0010004043579101562
0.001001119613647461
0.0020024776458740234
0.0009999275207519531
0.18600177764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0009996891021728516
0.0
0.1900017261505127
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.17398881912231445
0.0
0.0
0.21299958229064941
0.0
0.21599960327148438
0.0010023117065429688
0.0
0.21399927139282227
0.0010006427764892578
0.0
0.0
0.0
0.19900012016296387
0.0
0.0
0.0
0.0009992122650146484
0.0009992122650146484
0.0
0.0
0.0
0.0009996891021728516
0.17000508308410645
0.0
0.0
0.0
0.0
0.0020008087158203125
0.0009996891021728516
0.0
0.0009942054748535156
0.0
0.0
0.0009961128234863281
0.0
0.0
0.0010020732879638672
0.0019998550415039062
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010004043579101562
0.0009942054748535156
0.0
0.21600127220153809
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0010046958923339844
0.0
0.0010066032409667969
0.0
0.001001596450805664
0.0
0.0009884834289550781
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0
0.2109994888305664
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.18100214004516602
0.0
0.0
0.0
0.0
0.17299985885620117
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0009999275207519531
0.0010006427764892578
0.0
0.0
0.0
0.20099854469299316
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0010030269622802734
0.0
0.0010018348693847656
0.0009999275207519531
0.19899988174438477
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.196000337600708
0.0
0.0
0.0
0.0010001659393310547
0.0010128021240234375
0.0
0.0
0.0009999275207519531
0.0
0.0019989013671875
0.0
0.00099945068359375
0.19600176811218262
0.0010001659393310547
0.0009999275207519531
0.0
0.0
0.0
0.0009887218475341797
0.0010006427764892578
0.0
0.0
0.0010001659393310547
0.0
0.0009989738464355469
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0009894371032714844
0.0
0.0
0.0009884834289550781
0.1919994354248047
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.002004384994506836
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0009968280792236328
0.0009992122650146484
0.0009963512420654297
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.18200063705444336
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0010035037994384766
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0010001659393310547
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0010004043579101562
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.002000093460083008
0.0
0.2240002155303955
0.0009996891021728516
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009975433349609375
0.0010004043579101562
0.0
0.0009846687316894531
0.0
0.0010008811950683594
0.0
0.0009999275207519531
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0010004043579101562
0.0009992122650146484
0.0010001659393310547
0.19498515129089355
0.0
0.0
0.0
0.0
0.0009965896606445312
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0009894371032714844
0.0
0.0
0.0
0.0
0.21100139617919922
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.23099422454833984
0.0009999275207519531
0.0
0.0009975433349609375
0.0
0.2689990997314453
0.0
0.0010013580322265625
0.0
0.0
0.18000364303588867
0.0
0.0010004043579101562
0.0
0.0010142326354980469
0.18699908256530762
0.0
0.0
0.0
0.0010001659393310547
0.0009968280792236328
0.0
0.0
0.0009992122650146484
0.0
0.18200945854187012
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0010008811950683594
0.0
0.0
0.21700239181518555
0.0
0.22999882698059082
0.20201897621154785
0.21199893951416016
0.000997781753540039
0.0
0.0009996891021728516
0.0
0.0010004043579101562
0.0
0.19600915908813477
0.0010004043579101562
0.0
0.0
0.0010037422180175781
0.0
0.0
0.0
0.0010030269622802734
0.0
0.001001596450805664
0.0
0.0009989738464355469
0.23900127410888672
0.0
0.0
0.0009984970092773438
0.0
0.001001119613647461
0.0
0.0
0.0009963512420654297
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0009987354278564453
0.20999741554260254
0.0010013580322265625
0.0
0.0
0.0
0.0009996891021728516
0.0
0.002000570297241211
0.001001119613647461
0.0
0.0
0.0010001659393310547
0.0
0.0009989738464355469
0.002000093460083008
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0009982585906982422
0.0010004043579101562
0.001003265380859375
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0010013580322265625
0.18701386451721191
0.0
0.0
0.0
0.001001119613647461
0.0
0.0010035037994384766
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0009899139404296875
0.0
0.0
0.0
0.0009884834289550781
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.18499970436096191
0.0
0.0
0.0010023117065429688
0.0009946823120117188
0.0010082721710205078
0.0
0.0
0.0009987354278564453
0.0
0.0009996891021728516
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.21899986267089844
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.22699880599975586
0.00099945068359375
0.0
0.0009970664978027344
0.0
0.0010004043579101562
0.0
0.0009984970092773438
0.0
0.0010001659393310547
0.0
0.001001119613647461
0.0
0.1550140380859375
0.0
0.0010001659393310547
0.0
0.0010001659393310547
0.0
0.0009996891021728516
0.0
0.0
0.0
0.00099945068359375
0.0
0.001001119613647461
0.0009875297546386719
0.0009996891021728516
0.0
0.0
0.0
0.0009999275207519531
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.2270045280456543
0.0
0.0
0.0
0.0
0.0019981861114501953
0.0020012855529785156
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.000978231430053711
0.0
0.0010006427764892578
0.0010008811950683594
0.0
0.00099945068359375
0.0
0.0
0.22900080680847168
0.0009987354278564453
0.0009891986846923828
0.0
0.0
0.0009992122650146484
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0010001659393310547
0.0
0.0
0.1679973602294922
0.0
0.0
0.0009992122650146484
0.0009989738464355469
0.0010013580322265625
0.000993967056274414
0.0
0.0
0.001001119613647461
0.001001119613647461
0.0009963512420654297
0.0
0.0
0.0
0.0010008811950683594
0.0009920597076416016
0.0
0.0
0.001003265380859375
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.19899845123291016
0.0
0.0010001659393310547
0.0010004043579101562
0.0
0.0
0.0009996891021728516
0.0010008811950683594
0.0009982585906982422
0.0010006427764892578
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0009851455688476562
0.0
0.0
0.0
0.001998424530029297
0.0
0.0009965896606445312
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0009987354278564453
0.16499924659729004
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.00099945068359375
0.0010178089141845703
0.0
0.0
0.0
0.001995563507080078
0.0
0.00099945068359375
0.0
0.20800209045410156
0.0
0.0
0.0
0.0010004043579101562
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.19399714469909668
0.001001119613647461
0.0
0.0
0.0010004043579101562
0.0010001659393310547
0.0009996891021728516
0.0
0.0
0.0
0.1909940242767334
0.0
0.0
0.0
0.18398618698120117
0.0010004043579101562
0.0
0.0009987354278564453
0.0
0.17099928855895996
0.0
0.0
0.0
0.0
0.0
0.0009963512420654297
0.0010008811950683594
0.19199705123901367
0.0
0.0
0.0
0.0
0.23200178146362305
0.0
0.0
0.0
0.000997781753540039
0.0
0.2149975299835205
0.0
0.18199539184570312
0.2010023593902588
0.18799901008605957
0.0009999275207519531
0.0
0.0
0.0
0.1949930191040039
0.0009984970092773438
0.0
0.00099945068359375
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.1889963150024414
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.21300077438354492
0.0
0.0009951591491699219
0.0009918212890625
0.0009908676147460938
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.001001596450805664
0.0
0.00099945068359375
0.0
0.0010006427764892578
0.0
0.0
0.0009942054748535156
0.0
0.0010023117065429688
0.188004732131958
0.0
0.0
0.0009989738464355469
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.18999910354614258
0.0
0.0
0.0
0.000995635986328125
0.0
0.0
0.0
0.0
0.18501758575439453
0.0
0.001001119613647461
0.0
0.0010013580322265625
0.00099945068359375
0.0
0.0
0.0010066032409667969
0.0010001659393310547
0.21999573707580566
0.0009937286376953125
0.0
0.0
0.0
0.0010004043579101562
0.001001596450805664
0.0
0.0
0.001009225845336914
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
0.0
0.19699931144714355
0.0009987354278564453
0.0
0.0
0.001004934310913086
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0010039806365966797
0.0
0.0
0.0
0.19000029563903809
0.0
0.0
0.001018524169921875
0.0
0.0
0.0
0.0020058155059814453
0.0
0.0
0.0010025501251220703
0.001001596450805664
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0020041465759277344
0.2220003604888916
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0009992122650146484
0.0
0.0010001659393310547
0.0009958744049072266
0.001001119613647461
0.0
0.0010089874267578125
0.0010006427764892578
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001998424530029297
0.002000093460083008
0.0
0.0
0.0010001659393310547
0.21200180053710938
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0009953975677490234
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0010025501251220703
0.0020024776458740234
0.0009992122650146484
0.0009992122650146484
0.20200061798095703
0.0
0.0
0.0
0.0010008811950683594
0.0010042190551757812
0.0
0.0
0.0
0.001001596450805664
0.0019960403442382812
0.0
0.0
0.0
0.001001596450805664
0.0
0.0010004043579101562
0.0
0.0
0.0010013580322265625
0.0009989738464355469
0.0
0.0009925365447998047
0.0
0.000997304916381836
0.0
0.0009996891021728516
0.0
0.0
0.0009999275207519531
0.001001596450805664
0.0
0.0
0.0010068416595458984
0.0
0.0
0.0009968280792236328
0.0
0.0
0.001005411148071289
0.0
0.0
0.18799805641174316
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0010066032409667969
0.0010001659393310547
0.0009868144989013672
0.0
0.0
0.0
0.0010030269622802734
0.0
0.0010023117065429688
0.0
0.00099945068359375
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009944438934326172
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.20399951934814453
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0009982585906982422
0.0
0.0
0.0
0.0009868144989013672
0.0
0.0010030269622802734
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0
0.23200130462646484
0.0019981861114501953
0.0
0.0
0.0
0.0
0.0
0.0
0.18599748611450195
0.0010001659393310547
0.0
0.0
0.0010004043579101562
0.0
0.18599677085876465
0.0
0.0
0.17299532890319824
0.0009882450103759766
0.0009984970092773438
0.0009963512420654297
0.0010004043579101562
0.1900007724761963
0.0
0.0
0.0
0.0
0.0019974708557128906
0.0
0.20100069046020508
0.0
0.0
0.0
0.0
0.0
0.19099664688110352
0.18599820137023926
0.21300077438354492
0.0
0.0
0.0010008811950683594
0.0
0.21500086784362793
0.0
0.0
0.21500039100646973
0.0009853839874267578
0.0009980201721191406
0.0
0.0
0.0009992122650146484
0.1809999942779541
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0020122528076171875
0.0
0.002002239227294922
0.0010013580322265625
0.18099689483642578
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0010006427764892578
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0009999275207519531
0.0
0.0009992122650146484
0.0019958019256591797
0.001001119613647461
0.2019970417022705
0.0
0.0
0.0
0.0
0.001007080078125
0.0010008811950683594
0.0
0.001003265380859375
0.0
0.0
0.0009925365447998047
0.0
0.0009989738464355469
0.0
0.23999834060668945
0.0
0.0
0.0
0.0
0.0009970664978027344
0.0
0.0
0.0
0.0
0.000993967056274414
0.0
0.0009999275207519531
0.0
0.0
0.0009996891021728516
0.20000529289245605
0.0
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0009999275207519531
0.0
0.0009992122650146484
0.0
0.0
0.0
0.21300530433654785
0.0
0.0010051727294921875
0.0
0.0009989738464355469
0.0
0.0010042190551757812
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0009865760803222656
0.00099945068359375
0.0
0.0
0.0
0.0020012855529785156
0.0020003318786621094
0.18999791145324707
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.000997304916381836
0.0009963512420654297
0.0
0.0
0.0020012855529785156
0.29799675941467285
0.0
0.0019979476928710938
0.0
0.0
0.0
0.00099945068359375
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0
0.0009958744049072266
0.0
0.0
0.0
0.0
0.0
0.0
0.20400166511535645
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0
0.0
0.0029954910278320312
0.0
0.0
0.0010001659393310547
0.0
0.0019998550415039062
0.0
0.24599981307983398
0.0
0.0009996891021728516
0.0
0.0009992122650146484
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009996891021728516
0.0
0.17099690437316895
0.0010023117065429688
0.00099945068359375
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0009999275207519531
0.0
0.0
0.000985860824584961
0.0
0.0
0.0009984970092773438
0.0
0.002001047134399414
0.0
0.0
0.0010006427764892578
0.0010066032409667969
0.0
0.0010001659393310547
0.0010035037994384766
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0010008811950683594
0.001999378204345703
0.0
0.0
0.0
0.19800043106079102
0.0
0.0
0.0009968280792236328
0.0
0.0009992122650146484
0.0
0.0009987354278564453
0.0
0.0
0.0
0.001018524169921875
0.0
0.0
0.0
0.002000093460083008
0.0
0.0
0.0009980201721191406
0.001005411148071289
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.17600607872009277
0.0
0.0009996891021728516
0.0
0.001004934310913086
0.0009944438934326172
0.0
0.0009808540344238281
0.0
0.0
0.0
0.0
0.3269944190979004
0.0010001659393310547
0.0
0.0
0.0009989738464355469
0.0
0.19299912452697754
0.0
0.0009944438934326172
0.0
0.0
0.266998291015625
0.0
0.194000244140625
0.0009987354278564453
0.0
0.0009996891021728516
0.0
0.0009992122650146484
0.0009996891021728516
0.00099945068359375
0.22799944877624512
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0009944438934326172
0.0
0.0
0.0
0.2520010471343994
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0010008811950683594
0.0
0.0009984970092773438
0.0
0.2059946060180664
0.0
0.0
0.0
0.23099899291992188
0.00099945068359375
0.0
0.0009882450103759766
0.0
0.0
0.0
0.26800012588500977
0.0
0.0
0.0
0.2880074977874756
0.2349987030029297
0.0010008811950683594
0.0
0.0009996891021728516
0.0
0.17699980735778809
0.0
0.0
0.20399785041809082
0.0010035037994384766
0.0
0.20999956130981445
0.0009999275207519531
0.0
0.0
0.0010001659393310547
0.0
0.0010004043579101562
0.0
0.0009989738464355469
0.16599750518798828
0.0
0.0010020732879638672
0.0
0.0
0.0
0.0
0.20900487899780273
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0009996891021728516
0.0
0.0
0.001001119613647461
0.0
0.20299506187438965
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009996891021728516
0.0
0.002002716064453125
0.0
0.0
0.0
0.0
0.19201087951660156
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.000995635986328125
0.18199896812438965
0.0
0.0
0.0010006427764892578
0.0
0.0009989738464355469
0.0
0.0009989738464355469
0.001003265380859375
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009999275207519531
0.22300243377685547
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.00099945068359375
0.0
0.0
0.001001119613647461
0.0
0.0009999275207519531
0.0009992122650146484
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0009958744049072266
0.15600061416625977
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009999275207519531
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.19300007820129395
0.0
0.00099945068359375
0.0
0.0
0.0009999275207519531
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.001001596450805664
0.20299839973449707
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010008811950683594
0.0009996891021728516
0.0009965896606445312
0.0
0.0
0.0
0.0
0.0
0.0
0.0010056495666503906
0.0009958744049072266
0.0
0.0
0.0
0.0
0.0010020732879638672
0.0
0.0010027885437011719
0.0
0.18300271034240723
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.0009965896606445312
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.2220015525817871
0.0
0.0009982585906982422
0.0
0.000990152359008789
0.0
0.0
0.0
0.0
0.0010042190551757812
0.0
0.000995635986328125
0.0
0.17799973487854004
0.0
0.0
0.0
0.0009989738464355469
0.0010008811950683594
0.0
0.0
0.0010001659393310547
0.0
0.0009999275207519531
0.0
0.0
0.0009996891021728516
0.16699862480163574
0.0
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.2050004005432129
0.0
0.001001596450805664
0.0
0.0
0.0
0.0010001659393310547
0.0009996891021728516
0.0009999275207519531
0.0010004043579101562
0.0010013580322265625
0.1809985637664795
0.0
0.0
0.0
0.0
0.0
0.0
0.000993490219116211
0.0
0.0009999275207519531
0.0
0.1660008430480957
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.1940009593963623
0.000993967056274414
0.001001119613647461
0.0
0.0
0.0009963512420654297
0.0010001659393310547
0.19800090789794922
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.1920013427734375
0.0
0.0
0.23099970817565918
0.0020017623901367188
0.0
0.0009984970092773438
0.0
0.18600010871887207
0.0
0.0
0.17600107192993164
0.001007080078125
0.0
0.17300057411193848
0.0
0.00099945068359375
0.0
0.0010001659393310547
0.0
0.17699885368347168
0.00098419189453125
0.0
0.0
0.0009996891021728516
0.0
0.19800114631652832
0.0
0.0020008087158203125
0.0
0.0010023117065429688
0.0
0.0
0.0010023117065429688
0.0
0.20799994468688965
0.0009996891021728516
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.1549990177154541
0.0
0.0009999275207519531
0.0
0.0
0.0
0.14699578285217285
0.0009987354278564453
0.0009999275207519531
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009961128234863281
0.0
0.0010137557983398438
0.0
0.0009992122650146484
0.19499826431274414
0.0
0.0
0.0
0.0010030269622802734
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.20399785041809082
0.0010001659393310547
0.0010073184967041016
0.0
0.0009877681732177734
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.20399880409240723
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.17100214958190918
0.0
0.0
0.0
0.16300058364868164
0.00099945068359375
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009982585906982422
0.0
0.0009889602661132812
0.18400192260742188
0.0
0.0009961128234863281
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0010018348693847656
0.0009992122650146484
0.0
0.0
0.002000093460083008
0.0
0.0
0.18300080299377441
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010008811950683594
0.0
0.0010008811950683594
0.16699981689453125
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.16800165176391602
0.0010013580322265625
0.0010020732879638672
0.0
0.0
0.0
0.20998454093933105
0.0
0.0010008811950683594
0.0010004043579101562
0.0009996891021728516
0.001001119613647461
0.001998424530029297
0.19499993324279785
0.0
0.0
0.0
0.0
0.0
0.001998424530029297
0.0
0.17599868774414062
0.0
0.0
0.0010061264038085938
0.0
0.0
0.0
0.16701459884643555
0.15899920463562012
0.0
0.0
0.0010027885437011719
0.0
0.0010039806365966797
0.0
0.18001174926757812
0.0
0.0
0.0
0.20499944686889648
0.001001596450805664
0.0
0.0009849071502685547
0.0
0.18700289726257324
0.0009987354278564453
0.0
0.0
0.0009996891021728516
0.0
0.0
0.18799901008605957
0.001001119613647461
0.0010035037994384766
0.0
0.0
0.0
0.001016855239868164
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0010001659393310547
0.0
0.0
0.0009989738464355469
0.0009992122650146484
0.16199541091918945
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010004043579101562
0.0
0.00101470947265625
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.20200085639953613
0.00099945068359375
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010001659393310547
0.19699811935424805
0.0
0.0
0.0
0.0009989738464355469
0.0
0.18099761009216309
0.0
0.0010006427764892578
0.0
0.0
0.0010001659393310547
0.0
0.17500066757202148
0.000997781753540039
0.0
0.0
0.0
0.15999841690063477
0.0010008811950683594
0.0
0.0
0.0009996891021728516
0.0
0.0009965896606445312
0.0
0.0
0.0
0.0009906291961669922
0.0
0.18399977684020996
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.000988006591796875
0.0
0.18599677085876465
0.0009996891021728516
0.0010008811950683594
0.0
0.0
0.0009992122650146484
0.0
0.0010023117065429688
0.0
0.0
0.001008749008178711
0.0
0.0009992122650146484
0.0
0.0
0.18300104141235352
0.00099945068359375
0.0
0.0010006427764892578
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.001001119613647461
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009987354278564453
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.00099945068359375
0.0
0.0010001659393310547
0.0
0.0
0.1679987907409668
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.20999813079833984
0.001999378204345703
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0009999275207519531
0.0
0.0
0.00099945068359375
0.15599918365478516
0.0
0.0
0.0010020732879638672
0.0
0.0
0.0010144710540771484
0.0
0.0
0.0009996891021728516
0.002000093460083008
0.0
0.0
0.0
0.0009946823120117188
0.0
0.0009882450103759766
0.20400118827819824
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.19700169563293457
0.0
0.0009984970092773438
0.0
0.0
0.19899749755859375
0.0
0.21599650382995605
0.000997304916381836
0.0
0.002000570297241211
0.18199682235717773
0.0
0.0009944438934326172
0.15999698638916016
0.0
0.1679987907409668
0.0010004043579101562
0.0
0.1939992904663086
0.0
0.19800114631652832
0.0009999275207519531
0.0
0.18799924850463867
0.0
0.17499876022338867
0.0020012855529785156
0.0
0.0010128021240234375
0.0
0.0009992122650146484
0.0
0.0
0.0
0.00099945068359375
0.0
0.3279995918273926
0.0
0.0019931793212890625
0.0
0.0
0.0010008811950683594
0.0
0.0010023117065429688
0.0
0.0
0.0010004043579101562
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009992122650146484
0.0009999275207519531
0.1679995059967041
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.001001119613647461
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0
0.2235116958618164
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.20499610900878906
0.0
0.0010137557983398438
0.0
0.0010006427764892578
0.0
0.0009970664978027344
0.0
0.0010001659393310547
0.0
0.001001119613647461
0.19300079345703125
0.0010006427764892578
0.0
0.0
0.0009958744049072266
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.16899991035461426
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0010001659393310547
0.0
0.000997304916381836
0.0
0.0
0.0010004043579101562
0.0
0.2739982604980469
0.002999544143676758
0.0
0.0
0.0009958744049072266
0.0009984970092773438
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0009992122650146484
0.0
0.0
0.000997304916381836
0.0
0.186995267868042
0.0009996891021728516
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.001997709274291992
0.0009970664978027344
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.16399908065795898
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0009992122650146484
0.18399620056152344
0.0
0.0010004043579101562
0.0
0.0009999275207519531
0.0009870529174804688
0.0
0.0009996891021728516
0.0
0.0
0.0010004043579101562
0.0
0.0020051002502441406
0.0
0.0019989013671875
0.0
0.0010008811950683594
0.0
0.0009999275207519531
0.0010063648223876953
0.003000974655151367
0.0
0.0
0.0
0.0
0.0009992122650146484
0.3749980926513672
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009949207305908203
0.0
0.0
0.0009999275207519531
0.0009992122650146484
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009946823120117188
0.0
0.0010020732879638672
0.0
0.0
0.0010013580322265625
0.0
0.0
0.20599722862243652
0.0
0.0
0.0
0.0
0.0
0.0009953975677490234
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.2089986801147461
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009968280792236328
0.0020046234130859375
0.0
0.0
0.0009989738464355469
0.17499804496765137
0.0
0.0
0.0010020732879638672
0.0
0.0
0.000995635986328125
0.0
0.0
0.0009958744049072266
0.0010001659393310547
0.16999554634094238
0.0
0.0
0.0
0.0
0.0010004043579101562
0.17999792098999023
0.0
0.0
0.0010001659393310547
0.0
0.0010004043579101562
0.0010006427764892578
0.0
0.0
0.0009992122650146484
0.0
0.0009999275207519531
0.20099806785583496
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0009989738464355469
0.0010004043579101562
0.0010004043579101562
0.1809983253479004
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.15999746322631836
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0009996891021728516
0.0
0.0010006427764892578
0.0
0.19700002670288086
0.0
0.0
0.0
0.2200007438659668
0.24900007247924805
0.20999860763549805
0.2709932327270508
0.0010001659393310547
0.0
0.0
0.0
0.0009999275207519531
0.0
0.002002239227294922
0.0
0.0009989738464355469
0.0
0.0010025501251220703
0.0
0.1750023365020752
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0009992122650146484
0.0
0.0009992122650146484
0.0
0.0
0.0010008811950683594
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0010025501251220703
0.0009968280792236328
0.003998994827270508
0.0
0.0020008087158203125
0.0010020732879638672
0.0
0.0
0.0010051727294921875
0.1900017261505127
0.0
0.0
0.0
0.0010001659393310547
0.0009949207305908203
0.0
0.0
0.0010025501251220703
0.0009887218475341797
0.0009987354278564453
0.0
0.0
0.0
0.0
0.002001523971557617
0.002001523971557617
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0069980621337890625
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0009996891021728516
0.0009982585906982422
0.1869983673095703
0.0
0.0
0.0
0.0
0.0
0.0020008087158203125
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0009987354278564453
0.001001596450805664
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.20799970626831055
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1829981803894043
0.0010001659393310547
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0009987354278564453
0.1999959945678711
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0019998550415039062
0.0
0.0
0.22700071334838867
0.0
0.00099945068359375
0.0
0.0
0.00099945068359375
0.0
0.0020003318786621094
0.0
0.0
0.18399953842163086
0.0
0.001012563705444336
0.0010004043579101562
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.16799712181091309
0.0009987354278564453
0.0
0.0010039806365966797
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0009992122650146484
0.0
0.0009989738464355469
0.0
0.0
0.0009980201721191406
0.21100306510925293
0.0009942054748535156
0.0
0.0
0.001001596450805664
0.0010006427764892578
0.0
0.0010123252868652344
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0
0.0
0.17200016975402832
0.0
0.0
0.0010001659393310547
0.0010018348693847656
0.0
0.0
0.00099945068359375
0.0
0.0
0.00099945068359375
0.0009968280792236328
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0019996166229248047
0.0
0.0009989738464355469
0.0
0.000997781753540039
0.0010027885437011719
0.0
0.20299816131591797
0.0
0.0
0.0
0.0
0.0
0.0010030269622802734
0.0009987354278564453
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.18200063705444336
0.0
0.0009999275207519531
0.0
0.0
0.0009989738464355469
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0009996891021728516
0.00099945068359375
0.19099974632263184
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0010030269622802734
0.20499968528747559
0.0
0.0
0.0010008811950683594
0.0
0.19199728965759277
0.0
0.0
0.001001119613647461
0.0009961128234863281
0.0
0.0
0.1849958896636963
0.0010008811950683594
0.0
0.0009984970092773438
0.0
0.0009982585906982422
0.0
0.0
0.0010006427764892578
0.0
0.0009980201721191406
0.15999960899353027
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.18599796295166016
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.20800065994262695
0.0
0.17800331115722656
0.00099945068359375
0.0
0.19600319862365723
0.0
0.19099831581115723
0.0009987354278564453
0.17999768257141113
0.0
0.0
0.0
0.0009987354278564453
0.001001596450805664
0.0
0.0
0.0020029544830322266
0.0
0.0010008811950683594
0.0010004043579101562
0.0
0.0
0.001998424530029297
0.0020003318786621094
0.18999814987182617
0.0
0.0
0.0
0.0
0.0019981861114501953
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0009984970092773438
0.0019996166229248047
0.0010001659393310547
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0010004043579101562
0.0010001659393310547
0.0
0.0
0.0
0.0009856224060058594
0.0
0.0
0.0010008811950683594
0.18399906158447266
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0009999275207519531
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.2369987964630127
0.0
0.0
0.0
0.0
0.0009970664978027344
0.0
0.002001047134399414
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
0.1550004482269287
0.0
0.0009982585906982422
0.0
0.00099945068359375
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009944438934326172
0.0
0.2370014190673828
0.0
0.0009982585906982422
0.0
0.0
0.0010004043579101562
0.0
0.0010006427764892578
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.17899680137634277
0.000997781753540039
0.0
0.0010013580322265625
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0010008811950683594
0.18300533294677734
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.000997304916381836
0.0
0.0
0.0009996891021728516
0.0
0.18999934196472168
0.0
0.0010018348693847656
0.0
0.0
0.0019989013671875
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009992122650146484
0.0009996891021728516
0.0
0.18999719619750977
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009996891021728516
0.00099945068359375
0.0
0.0010018348693847656
0.0
0.0009980201721191406
0.0
0.18000292778015137
0.0009996891021728516
0.0
0.001001119613647461
0.0
0.0009984970092773438
0.001001119613647461
0.0
0.0
0.0010020732879638672
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0019989013671875
0.2109968662261963
0.0019991397857666016
0.0
0.000997781753540039
0.0
0.0
0.0009982585906982422
0.0
0.0
0.00099945068359375
0.001005411148071289
0.0
0.0009987354278564453
0.0009951591491699219
0.0
0.0009996891021728516
0.0
0.0
0.0009996891021728516
0.0
0.0010008811950683594
0.0009980201721191406
0.0
0.0010001659393310547
0.0010142326354980469
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009989738464355469
0.22499966621398926
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.000997781753540039
0.0010004043579101562
0.17099475860595703
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.00099945068359375
0.0019996166229248047
0.0
0.0009996891021728516
0.0
0.21300411224365234
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009992122650146484
0.0
0.0009992122650146484
0.0
0.0
0.18900203704833984
0.0
0.001001596450805664
0.0
0.0009882450103759766
0.0
0.0
0.0
0.0
0.0010051727294921875
0.17600274085998535
0.0
0.0
0.0
0.0009989738464355469
0.0
0.19499874114990234
0.0010013580322265625
0.0
0.0
0.0
0.0009989738464355469
0.0010004043579101562
0.0009980201721191406
0.0010020732879638672
0.0010025501251220703
0.0020062923431396484
0.18599843978881836
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009968280792236328
0.0009999275207519531
0.0
0.0
0.18500399589538574
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0009996891021728516
0.0009984970092773438
0.0
0.0010061264038085938
0.0
0.0009877681732177734
0.0
0.0
0.0
0.18099761009216309
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0020012855529785156
0.0
0.0010004043579101562
0.23200082778930664
0.0
0.0
0.0
0.20399785041809082
0.0
0.0
0.0
0.17699861526489258
0.0010073184967041016
0.00099945068359375
0.0
0.0
0.0
0.17399930953979492
0.0
0.0
0.0009992122650146484
0.0
0.15599775314331055
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0010044574737548828
0.0
0.0
0.0010023117065429688
0.0
0.0020020008087158203
0.0009992122650146484
0.0
0.0009968280792236328
0.0009992122650146484
0.0010006427764892578
0.0
0.0
0.0009992122650146484
0.0009989738464355469
0.0009980201721191406
0.19500088691711426
0.0
0.0
0.0
0.0010001659393310547
0.0009996891021728516
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0009999275207519531
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.17699813842773438
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010056495666503906
0.001001596450805664
0.001001119613647461
0.00099945068359375
0.18099761009216309
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0009951591491699219
0.0
0.0009980201721191406
0.0
0.20499920845031738
0.0
0.0010018348693847656
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.17600369453430176
0.0010008811950683594
0.0
0.001001596450805664
0.0
0.00099945068359375
0.0
0.0010023117065429688
0.0
0.0009925365447998047
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0010006427764892578
0.0009999275207519531
0.20399785041809082
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010030269622802734
0.0
0.0009989738464355469
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.1900019645690918
0.0
0.0
0.0
0.0009865760803222656
0.0
0.0010004043579101562
0.0010001659393310547
0.0
0.0
0.0
0.001999378204345703
0.0
0.0009980201721191406
0.0
0.0010008811950683594
0.0
0.0010113716125488281
0.0
0.0
0.0009980201721191406
0.0009987354278564453
0.0
0.0
0.0009996891021728516
0.18900132179260254
0.0010046958923339844
0.0
0.0
0.0009918212890625
0.0
0.0
0.0009980201721191406
0.0
0.000993967056274414
0.0010004043579101562
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.19499874114990234
0.0
0.0
0.0010039806365966797
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009996891021728516
0.0009987354278564453
0.0
0.0
0.0009999275207519531
0.16499876976013184
0.0
0.0010006427764892578
0.00099945068359375
0.0009984970092773438
0.0
0.0010142326354980469
0.0
0.0
0.0
0.0010001659393310547
0.0
0.001996755599975586
0.0
0.001001119613647461
0.0
0.0
0.002004384994506836
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0010001659393310547
0.17200040817260742
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.00099945068359375
0.0
0.0009975433349609375
0.0
0.0010004043579101562
0.0
0.0
0.0010001659393310547
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.001999378204345703
0.0
0.1869983673095703
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.17500042915344238
0.0
0.0
0.0009975433349609375
0.0
0.1699976921081543
0.0
0.0009937286376953125
0.0
0.0
0.0010004043579101562
0.0
0.1799938678741455
0.0010004043579101562
0.0
0.0
0.0010159015655517578
0.0
0.0009996891021728516
0.0
0.0010008811950683594
0.0
0.0
0.20099973678588867
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.00099945068359375
0.0020029544830322266
0.0009987354278564453
0.0
0.0009999275207519531
0.0020020008087158203
0.0010139942169189453
0.15200185775756836
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.17600345611572266
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.21199750900268555
0.0
0.0
0.0
0.18699932098388672
0.0010018348693847656
0.0
0.0010018348693847656
0.0
0.00099945068359375
0.0009992122650146484
0.0
0.0
0.0010001659393310547
0.001001119613647461
0.0
0.0
0.0
0.16900062561035156
0.0010001659393310547
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0009992122650146484
0.0010006427764892578
0.0
0.0009953975677490234
0.19100022315979004
0.0
0.0
0.0
0.0010037422180175781
0.0
0.0010001659393310547
0.0009982585906982422
0.0
0.0
0.0
0.0009992122650146484
0.0
0.18300127983093262
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0009989738464355469
0.0009980201721191406
0.0
0.0
0.00099945068359375
0.1909933090209961
0.0
0.0
0.001001119613647461
0.0
0.001001596450805664
0.0
0.0
0.0010008811950683594
0.0
0.1669933795928955
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.180999755859375
0.0010058879852294922
0.0
0.0019850730895996094
0.0
0.0
0.001993417739868164
0.0
0.0010001659393310547
0.0020003318786621094
0.0
0.0
0.0009996891021728516
0.0009975433349609375
0.2149972915649414
0.0
0.0
0.0010123252868652344
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0010025501251220703
0.0
0.0009992122650146484
0.0
0.0010004043579101562
0.16600251197814941
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0010030269622802734
0.0
0.0010123252868652344
0.00099945068359375
0.0
0.0
0.21399974822998047
0.0
0.0
0.0009951591491699219
0.0009968280792236328
0.0
0.0
0.0010025501251220703
0.0
0.0010004043579101562
0.0
0.0009961128234863281
0.0
0.0009989738464355469
0.0009961128234863281
0.0009999275207519531
0.0
0.0010046958923339844
0.0
0.001999378204345703
0.0
0.0
0.0010001659393310547
0.19699835777282715
0.0
0.0009992122650146484
0.0
0.0
0.0010106563568115234
0.0010042190551757812
0.0009925365447998047
0.0
0.0
0.0
0.0009891986846923828
0.0010008811950683594
0.0
0.0
0.0
0.0009996891021728516
0.000997304916381836
0.0
0.0
0.0
0.0
0.0
0.0
0.18800139427185059
0.0010051727294921875
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.19800090789794922
0.0
0.0009996891021728516
0.0009987354278564453
0.0009968280792236328
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.002000093460083008
0.19000005722045898
0.0
0.000997304916381836
0.0009996891021728516
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.001001596450805664
0.0
0.0010008811950683594
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010051727294921875
0.0
0.0
0.18899846076965332
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009989738464355469
0.0010004043579101562
0.0
0.0
0.0
0.0010037422180175781
0.0
0.0
0.0
0.0
0.00099945068359375
0.002001523971557617
0.0010006427764892578
0.1840054988861084
0.0
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0009996891021728516
0.0
0.0009992122650146484
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.001997232437133789
0.0
0.0010044574737548828
0.0
0.0
0.0010058879852294922
0.0020012855529785156
0.0
0.002000570297241211
0.1979975700378418
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.003000020980834961
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0009953975677490234
0.0009984970092773438
0.00099945068359375
0.3030059337615967
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010037422180175781
0.0
0.0
0.0
0.001001596450805664
0.0
0.0009961128234863281
0.20800089836120605
0.0009996891021728516
0.0
0.0
0.0
0.0010037422180175781
0.0
0.0
0.0
0.0
0.001005411148071289
0.0
0.18999958038330078
0.0
0.0
0.0009989738464355469
0.0
0.0010020732879638672
0.0009996891021728516
0.0
0.001995563507080078
0.18899822235107422
0.0009982585906982422
0.0
0.0009999275207519531
0.0
0.0
0.0
0.001004934310913086
0.0
0.0
0.0010004043579101562
0.0
0.0010006427764892578
0.0009992122650146484
0.0009999275207519531
0.0010025501251220703
0.0010008811950683594
0.0010001659393310547
0.0010013580322265625
0.0009865760803222656
0.0009992122650146484
0.0010001659393310547
0.21500158309936523
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.18300127983093262
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0010006427764892578
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.18199992179870605
0.00099945068359375
0.0
0.0009999275207519531
0.0
0.0009999275207519531
0.0
0.0
0.1919994354248047
0.0010020732879638672
0.0
0.0
0.0
0.0
0.21200013160705566
0.0
0.00099945068359375
0.0
0.194000244140625
0.0
0.37200379371643066
0.0010006427764892578
0.0
0.0019991397857666016
0.0
0.20999979972839355
0.0
0.0009984970092773438
0.0
0.0
0.0009992122650146484
0.0010008811950683594
0.17600059509277344
0.0
0.0
0.0
0.0
0.001003265380859375
0.0010008811950683594
0.0
0.0
0.0
0.18799924850463867
0.0009980201721191406
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.22099971771240234
0.0
0.0010135173797607422
0.0009963512420654297
0.0
0.0
0.001001119613647461
0.0
0.18400144577026367
0.001001596450805664
0.0
0.00099945068359375
0.0
0.0
0.0
0.20300078392028809
0.0
0.0
0.000997781753540039
0.1880035400390625
0.0
0.0010066032409667969
0.0
0.0009961128234863281
0.0
0.0010013580322265625
0.0
0.0
0.0
0.19800090789794922
0.0
0.0010035037994384766
0.0
0.0
0.002000570297241211
0.0
0.001001596450805664
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.2050011157989502
0.000997304916381836
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0010001659393310547
0.0
0.1849987506866455
0.0
0.0009996891021728516
0.0
0.0
0.0
0.16300082206726074
0.0
0.0010013580322265625
0.0
0.0010004043579101562
0.0010046958923339844
0.0
0.0009992122650146484
0.0
0.0
0.19800066947937012
0.0009975433349609375
0.0
0.001007080078125
0.0
0.0
0.0
0.0
0.0
0.21201014518737793
0.0
0.0
0.2089979648590088
0.0010013580322265625
0.0010001659393310547
0.0
0.0
0.0010001659393310547
0.0
0.0010068416595458984
0.0
0.17799878120422363
0.0
0.0
0.0
0.0009882450103759766
0.0
0.0
0.0
0.0
0.1649935245513916
0.0010006427764892578
0.0
0.0
0.0
0.0009987354278564453
0.21499943733215332
0.0
0.0
0.001996278762817383
0.0
0.0010020732879638672
0.0
0.0009999275207519531
0.18601179122924805
0.0
0.0
0.0
0.0
0.22499728202819824
0.0
0.17000079154968262
0.001001596450805664
0.0
0.001001596450805664
0.0
0.18099737167358398
0.0
0.0010023117065429688
0.0
0.0
0.18499994277954102
0.0009996891021728516
0.1829972267150879
0.17499828338623047
0.0010006427764892578
0.0
0.1979961395263672
0.00099945068359375
0.0
0.0010004043579101562
0.0009992122650146484
0.18200039863586426
0.0
0.0
0.001001596450805664
0.0
0.24799585342407227
0.0
0.0019989013671875
0.0
0.0
0.45751953125
0.0
0.0009989738464355469
0.5779993534088135
0.0
0.000997304916381836
0.0019998550415039062
0.0
0.0
0.0
0.0
0.0
0.16299986839294434
0.0
0.0
0.0
0.00099945068359375
0.0009949207305908203
0.0
0.0009989738464355469
0.0
0.0
0.0010051727294921875
0.0
0.000997304916381836
0.0
0.0
0.2250051498413086
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0009913444519042969
0.0
0.0009984970092773438
0.0
0.0009984970092773438
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0010018348693847656
0.18499398231506348
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0009951591491699219
0.0010008811950683594
0.0
0.0
0.0
0.0
0.14999938011169434
0.0
0.0
0.0
0.0
0.0010042190551757812
0.0
0.0010013580322265625
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0010025501251220703
0.0
0.1999955177307129
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1939983367919922
0.0
0.0009992122650146484
0.0
0.0009927749633789062
0.0
0.0
0.0
0.0009987354278564453
0.0009942054748535156
0.0
0.0
0.0009992122650146484
0.0
0.17300748825073242
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009982585906982422
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.22800254821777344
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.1849987506866455
0.0
0.0
0.0
0.0
0.17800140380859375
0.000997781753540039
0.0
0.0
0.19299840927124023
0.0
0.0009996891021728516
0.0
0.17998838424682617
0.0010018348693847656
0.0
0.0
0.000997781753540039
0.0010004043579101562
0.0010006427764892578
0.0
0.17099952697753906
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.21599960327148438
0.0
0.0
0.0
0.001001596450805664
0.0
0.0009992122650146484
0.0
0.18399906158447266
0.0
0.19199919700622559
0.17899823188781738
0.18400001525878906
0.0
0.0
0.1829996109008789
0.00099945068359375
0.0
0.0010006427764892578
0.00099945068359375
0.0
0.0
0.000997304916381836
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0010035037994384766
0.16899919509887695
0.0
0.0
0.0009920597076416016
0.0
0.0
0.0010101795196533203
0.0010001659393310547
0.001001119613647461
0.0
0.0
0.0
0.0
0.0010044574737548828
0.001001119613647461
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0019922256469726562
0.0010001659393310547
0.0
0.0
0.0
0.0009996891021728516
0.0010004043579101562
0.0
0.0
0.0
0.001996755599975586
0.0019996166229248047
0.0010008811950683594
0.0
0.0
0.000997304916381836
0.0
0.0
0.18599557876586914
0.0010020732879638672
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0010039806365966797
0.0
0.0
0.0
0.0010020732879638672
0.0
0.0
0.0010142326354980469
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0010008811950683594
0.0
0.21100711822509766
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009925365447998047
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.20099377632141113
0.001001596450805664
0.0
0.0
0.0010037422180175781
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.00099945068359375
0.0
0.21899867057800293
0.0
0.0009965896606445312
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0
0.0
0.17000031471252441
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.20600199699401855
0.0
0.0009958744049072266
0.0
0.0009992122650146484
0.0
0.0
0.21500444412231445
0.0009996891021728516
0.0
0.0
0.0010006427764892578
0.0
0.1820049285888672
0.0010082721710205078
0.0
0.000989675521850586
0.0
0.0009989738464355469
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010042190551757812
0.0
0.0
0.0009970664978027344
0.00099945068359375
0.0
0.0
0.1889936923980713
0.0009849071502685547
0.0
0.0
0.0010030269622802734
0.0
0.0
0.0009884834289550781
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.000997781753540039
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.001001119613647461
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.18199992179870605
0.0
0.0
0.000997781753540039
0.0
0.000995635986328125
0.0
0.0
0.0009992122650146484
0.0
0.0
0.001001119613647461
0.0
0.0
0.00099945068359375
0.0009963512420654297
0.0
0.0
0.0010001659393310547
0.0020003318786621094
0.0
0.0
0.0
0.0
0.0
0.19200563430786133
0.0
0.001001119613647461
0.0009982585906982422
0.0009961128234863281
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.20199847221374512
0.0009989738464355469
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.2590043544769287
0.001999378204345703
0.0
0.00099945068359375
0.0
0.0
0.0
0.23299264907836914
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010004043579101562
0.3129994869232178
0.0
0.0
0.0
0.2739994525909424
0.0
0.0009992122650146484
0.0
0.00099945068359375
0.0010042190551757812
0.28400111198425293
0.0
0.0
0.0010001659393310547
0.0
0.0
0.20799589157104492
0.0
0.0
0.0
0.25099992752075195
0.0010025501251220703
0.2050013542175293
0.0
0.1920006275177002
0.0
0.17600107192993164
0.0009996891021728516
0.0
0.00099945068359375
0.0
0.1849968433380127
0.0009984970092773438
0.0
0.0
0.0010001659393310547
0.0
0.0010001659393310547
0.0
0.0
0.17899847030639648
0.0010018348693847656
0.0
0.0010030269622802734
0.0
0.0009999275207519531
0.0
0.0009996891021728516
0.0
0.0009996891021728516
0.0
0.0010023117065429688
0.0
0.0010106563568115234
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0010025501251220703
0.00099945068359375
0.21600103378295898
0.0
0.0
0.002000093460083008
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0010013580322265625
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.002000093460083008
0.0
0.0009992122650146484
0.0009996891021728516
0.0
0.0009930133819580078
0.0009984970092773438
0.0
0.0009987354278564453
0.0
0.0009996891021728516
0.0010006427764892578
0.0010006427764892578
0.0
0.0
0.0
0.0009920597076416016
0.20700287818908691
0.0
0.0
0.0
0.0
0.0010020732879638672
0.0
0.0010004043579101562
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.2610018253326416
0.0
0.0
0.000997304916381836
0.0019989013671875
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0009834766387939453
0.000997304916381836
0.18799924850463867
0.0
0.0
0.0
0.0010027885437011719
0.0
0.001001119613647461
0.0
0.001001119613647461
0.0
0.00099945068359375
0.0
0.0
0.15899920463562012
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0010037422180175781
0.0010025501251220703
0.0
0.001001596450805664
0.0
0.0
0.0
0.0009996891021728516
0.0
0.000995635986328125
0.0
0.0010030269622802734
0.0010004043579101562
0.0
0.0
0.0010001659393310547
0.0
0.18200016021728516
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0010039806365966797
0.0010077953338623047
0.2230067253112793
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0009992122650146484
0.0
0.0009984970092773438
0.0010004043579101562
0.0
0.0
0.0
0.0009992122650146484
0.0010027885437011719
0.0
0.0
0.0010035037994384766
0.0010004043579101562
0.17599892616271973
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010006427764892578
0.0010030269622802734
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0010004043579101562
0.0
0.0
0.162001371383667
0.0
0.0
0.0009927749633789062
0.0
0.0
0.0010006427764892578
0.0
0.002000570297241211
0.0
0.0009961128234863281
0.0
0.0009999275207519531
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009996891021728516
0.0
0.1770017147064209
0.0010001659393310547
0.0
0.0010013580322265625
0.00099945068359375
0.0
0.0
0.0
0.0010001659393310547
0.002002239227294922
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009961128234863281
0.0010001659393310547
0.0
0.0
0.0009982585906982422
0.0010008811950683594
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.19599533081054688
0.0009851455688476562
0.0009999275207519531
0.0009963512420654297
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010077953338623047
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0009944438934326172
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0009970664978027344
0.0
0.0010018348693847656
0.0
0.0
0.1960010528564453
0.0
0.0009970664978027344
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009958744049072266
0.0
0.0
0.002002239227294922
0.0
0.001001596450805664
0.0010018348693847656
0.18499970436096191
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.16699862480163574
0.0
0.0
0.0
0.0
0.17999911308288574
0.0009992122650146484
0.0
0.00099945068359375
0.0
0.0009965896606445312
0.0
0.00099945068359375
0.20799636840820312
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.001001596450805664
0.23899602890014648
0.0
0.0
0.0
0.0
0.16499733924865723
0.0
0.0
0.001993894577026367
0.0
0.1990044116973877
0.0
0.20099949836730957
0.0019998550415039062
0.00099945068359375
0.0
0.0
0.20699453353881836
0.0
0.0
0.21099162101745605
0.0009944438934326172
0.0
0.0009968280792236328
0.0
0.20199823379516602
0.0010004043579101562
0.0
0.002000570297241211
0.0
0.0
0.0009987354278564453
0.0019986629486083984
0.0
0.0
0.0009989738464355469
0.0009982585906982422
0.0
0.0009958744049072266
0.0
0.0
0.0
0.0
0.0
0.20199894905090332
0.0010046958923339844
0.0009996891021728516
0.0
0.001001596450805664
0.0
0.0
0.0
0.0020029544830322266
0.0009992122650146484
0.0
0.0009982585906982422
0.0
0.0
0.0
0.003000974655151367
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0009992122650146484
0.16000008583068848
0.0009987354278564453
0.0009999275207519531
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0010006427764892578
0.0
0.0
0.0
0.18900132179260254
0.0
0.0
0.0009937286376953125
0.000997781753540039
0.0
0.0
0.000995635986328125
0.19700026512145996
0.0
0.0009999275207519531
0.0
0.0009999275207519531
0.0
0.0010013580322265625
0.0
0.0
0.0009999275207519531
0.0
0.17099928855895996
0.0
0.0
0.0009958744049072266
0.0
0.0
0.0
0.0020003318786621094
0.0010013580322265625
0.0
0.0
0.0
0.0009999275207519531
0.20999693870544434
0.0010006427764892578
0.0
0.0
0.0009932518005371094
0.0
0.0
0.0009925365447998047
0.0
0.0010004043579101562
0.0
0.0019867420196533203
0.0
0.0
0.0
0.0009970664978027344
0.0
0.20201396942138672
0.000997304916381836
0.0
0.0010123252868652344
0.001003265380859375
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0010004043579101562
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.17299461364746094
0.0
0.0010051727294921875
0.0010042190551757812
0.0
0.0
0.0
0.0
0.0
0.0020003318786621094
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0020003318786621094
0.0020003318786621094
0.0
0.0
0.0
0.21199870109558105
0.0009968280792236328
0.0
0.0010001659393310547
0.0010006427764892578
0.0
0.0009996891021728516
0.0
0.0
0.0009982585906982422
0.0009992122650146484
0.0
0.0
0.0
0.0009877681732177734
0.0
0.0
0.0
0.0010004043579101562
0.0
0.17799949645996094
0.0010004043579101562
0.0009984970092773438
0.0
0.0
0.0
0.000997304916381836
0.0
0.0009996891021728516
0.0009987354278564453
0.0
0.0010001659393310547
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0010068416595458984
0.0
0.0010008811950683594
0.0
0.0
0.001997709274291992
0.0009984970092773438
0.18199992179870605
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0010073184967041016
0.0
0.0
0.0009987354278564453
0.0010013580322265625
0.0
0.0
0.0
0.000986337661743164
0.001999378204345703
0.0
0.0010027885437011719
0.0
0.0
0.0009984970092773438
0.0
0.0010001659393310547
0.16299939155578613
0.0
0.0
0.0009980201721191406
0.0
0.000993967056274414
0.0
0.0
0.0
0.0009932518005371094
0.001001119613647461
0.0
0.0
0.000993490219116211
0.0010006427764892578
0.0
0.0
0.0010001659393310547
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009999275207519531
0.1810011863708496
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.2369999885559082
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.17199301719665527
0.0010020732879638672
0.0
0.0010042190551757812
0.0
0.0010006427764892578
0.0
0.0
0.16899919509887695
0.001001596450805664
0.0
0.0
0.1819913387298584
0.00099945068359375
0.0
0.0010001659393310547
0.0
0.0009946823120117188
0.0010004043579101562
0.0
0.0009999275207519531
0.0009980201721191406
0.176008939743042
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0010004043579101562
0.22499847412109375
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.36099910736083984
0.0
0.0009937286376953125
0.2259972095489502
0.0
0.0009999275207519531
0.0
0.0009982585906982422
0.0
0.3789951801300049
0.0
0.002001523971557617
0.0
0.0009989738464355469
0.0
0.0
0.0
0.2090003490447998
0.0010056495666503906
0.0
0.0
0.0
0.19499802589416504
0.0
0.0009975433349609375
0.0019996166229248047
0.0009992122650146484
0.0
0.0
0.0
0.0009868144989013672
0.0
0.0010013580322265625
0.0
0.0
0.19400382041931152
0.0
0.0009953975677490234
0.0010020732879638672
0.0010001659393310547
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0010046958923339844
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0010020732879638672
0.0009987354278564453
0.0
0.0
0.001999378204345703
0.0009992122650146484
0.0010013580322265625
0.1939985752105713
0.0
0.0
0.0
0.0
0.002001047134399414
0.001001596450805664
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010035037994384766
0.0
0.0
0.0
0.0
0.0009987354278564453
0.17099976539611816
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0009942054748535156
0.0
0.0
0.001001119613647461
0.0
0.0
0.0010013580322265625
0.0
0.18099761009216309
0.0009915828704833984
0.0009996891021728516
0.0010030269622802734
0.0
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0010020732879638672
0.2149951457977295
0.0
0.0009970664978027344
0.0
0.0
0.0
0.00099945068359375
0.0009992122650146484
0.0
0.00099945068359375
0.0
0.0
0.0
0.16199994087219238
0.0
0.0
0.0009987354278564453
0.0009989738464355469
0.0009999275207519531
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0010013580322265625
0.002004384994506836
0.0
0.0
0.0010004043579101562
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0009963512420654297
0.0009996891021728516
0.0
0.31699657440185547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.16199755668640137
0.0010013580322265625
0.0
0.0009989738464355469
0.0
0.0010004043579101562
0.0009999275207519531
0.0
0.0
0.0
0.22499918937683105
0.0010008811950683594
0.0
0.0010006427764892578
0.0010066032409667969
0.0009989738464355469
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.001007080078125
0.0
0.0
0.0
0.0
0.18399977684020996
0.001007080078125
0.0
0.0019998550415039062
0.0
0.0
0.0
0.0
0.0010025501251220703
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0010004043579101562
0.0
0.23199963569641113
0.000997781753540039
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0020017623901367188
0.0
0.0010008811950683594
0.0
0.0020017623901367188
0.0
0.0020012855529785156
0.0
0.0009996891021728516
0.0
0.0010030269622802734
0.0
0.0
0.001995086669921875
0.0010008811950683594
0.0
0.0
0.0010001659393310547
0.0
0.002008199691772461
0.0
0.0
0.0
0.001007080078125
0.0010004043579101562
0.16499996185302734
0.0
0.0
0.0010006427764892578
0.0009999275207519531
0.0009961128234863281
0.0
0.0009984970092773438
0.0
0.0009987354278564453
0.0009970664978027344
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0009942054748535156
0.0
0.0009987354278564453
0.0009963512420654297
0.0
0.0020008087158203125
0.0
0.0
0.0
0.0
0.20100188255310059
0.0009970664978027344
0.0009982585906982422
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010001659393310547
0.0009992122650146484
0.22699856758117676
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.24699926376342773
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.17799949645996094
0.0
0.0
0.19099998474121094
0.0019974708557128906
0.0
0.0009987354278564453
0.0
0.000997304916381836
0.0010001659393310547
0.2110002040863037
0.0
0.0
0.0010023117065429688
0.0
0.0
0.0
0.21999907493591309
0.0
0.0
0.0
0.1809978485107422
0.0010020732879638672
0.0
0.1809978485107422
0.0010004043579101562
0.0
0.0009999275207519531
0.0
0.0
0.17600035667419434
0.0
0.0
0.18800091743469238
0.0
0.0009953975677490234
0.0
0.0
0.20899486541748047
0.0
0.0
0.001001119613647461
0.0
0.0019996166229248047
0.0
0.0009984970092773438
0.0
0.16699600219726562
0.00099945068359375
0.0009984970092773438
0.0
0.0
0.0
0.0
0.18300414085388184
0.0
0.0
0.000985860824584961
0.0
0.0
0.0
0.2250041961669922
0.0009989738464355469
0.0
0.000995635986328125
0.0
0.0
0.17899537086486816
0.0
0.0010128021240234375
0.0
0.0010008811950683594
0.0
0.001001119613647461
0.0
0.0020024776458740234
0.0
0.17800211906433105
0.0010001659393310547
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.16399860382080078
0.0010006427764892578
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0010001659393310547
0.0009987354278564453
0.2019972801208496
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0010056495666503906
0.0
0.0010018348693847656
0.17599773406982422
0.0
0.0
0.0
0.000997781753540039
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.16799616813659668
0.0
0.001001119613647461
0.0010008811950683594
0.0
0.0
0.001001119613647461
0.0
0.0
0.0009961128234863281
0.0
0.0
0.20499825477600098
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009984970092773438
0.0
0.0
0.0009987354278564453
0.19499969482421875
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0019996166229248047
0.0010001659393310547
0.1979997158050537
0.0009970664978027344
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0009989738464355469
0.0
0.0
0.00099945068359375
0.001001119613647461
0.0
0.0
0.0010006427764892578
0.0
0.18100476264953613
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.2350006103515625
0.002003192901611328
0.0
0.002007722854614258
0.0
0.0
0.19499802589416504
0.00099945068359375
0.0
0.0010006427764892578
0.0019998550415039062
0.21199989318847656
0.0
0.0
0.0009999275207519531
0.0
0.17751240730285645
0.0
0.0
0.000995635986328125
0.0
0.0009946823120117188
0.0
0.0020046234130859375
0.0010001659393310547
0.0
0.0
0.0
0.0010013580322265625
0.0020003318786621094
0.18199896812438965
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009989738464355469
0.0
0.0010061264038085938
0.0
0.0
0.19598841667175293
0.0009987354278564453
0.0
0.0
0.0
0.17699885368347168
0.0010006427764892578
0.0
0.0009984970092773438
0.0
0.1849958896636963
0.0009953975677490234
0.0
0.0
0.00099945068359375
0.0
0.0
0.000997781753540039
0.0
0.1549999713897705
0.0
0.0
0.0
0.17299866676330566
0.001003265380859375
0.0
0.0010004043579101562
0.0
0.21399879455566406
0.0
0.0
0.22600054740905762
0.0020024776458740234
0.0
0.0010006427764892578
0.0
0.21699976921081543
0.0010023117065429688
0.0
0.0
0.002000570297241211
0.0
0.0
0.0009999275207519531
0.15999841690063477
0.0
0.0
0.0
0.18899798393249512
0.0
0.0010151863098144531
0.0
0.0020024776458740234
0.0
0.0009989738464355469
0.0
0.0009996891021728516
0.19300055503845215
0.0
0.0
0.0
0.0010004043579101562
0.0019996166229248047
0.0
0.0
0.0
0.0
0.0
0.18400239944458008
0.0
0.0010137557983398438
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0009975433349609375
0.1999986171722412
0.0
0.0009999275207519531
0.0
0.0009877681732177734
0.0
0.0019996166229248047
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0009996891021728516
0.0
0.20299625396728516
0.0
0.0009996891021728516
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0
0.0
0.17999911308288574
0.0010008811950683594
0.0010056495666503906
0.0
0.0
0.0
0.0
0.0010035037994384766
0.17999720573425293
0.0
0.0
0.0
0.0009999275207519531
0.0
0.000997781753540039
0.0
0.00099945068359375
0.0
0.17599701881408691
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0019986629486083984
0.0
0.0
0.0
0.0
0.0
0.0
0.0009870529174804688
0.0
0.0
0.21050691604614258
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0009860992431640625
0.19099950790405273
0.0
0.0
0.0
0.0
0.0010020732879638672
0.0
0.0010008811950683594
0.0
0.0
0.0
0.18599700927734375
0.001003265380859375
0.0009992122650146484
0.0
0.0
0.16999101638793945
0.0009996891021728516
0.0
0.20100665092468262
0.0010035037994384766
0.0010044574737548828
0.0
0.0
0.0
0.2330024242401123
0.0009989738464355469
0.0
0.0009989738464355469
0.0
0.0010004043579101562
0.0
0.0009996891021728516
0.00099945068359375
0.0009989738464355469
0.1810002326965332
0.0
0.0
0.0
0.000997781753540039
0.0
0.16599726676940918
0.0
0.0
0.0010004043579101562
0.19499993324279785
0.21799826622009277
0.17699861526489258
0.17699837684631348
0.0009999275207519531
0.0
0.0
0.0
0.0010008811950683594
0.0010044574737548828
0.0
0.0009992122650146484
0.0
0.0
0.2519986629486084
0.0010008811950683594
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0010001659393310547
0.1940016746520996
0.0009999275207519531
0.0
0.0
0.0
0.001001119613647461
0.0010001659393310547
0.0010018348693847656
0.0
0.0
0.0
0.0009951591491699219
0.0009996891021728516
0.0
0.0
0.0
0.0010004043579101562
0.000985860824584961
0.0
0.0
0.0009987354278564453
0.0
0.0009860992431640625
0.001003265380859375
0.0010004043579101562
0.0010175704956054688
0.0
0.0
0.0020017623901367188
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0019960403442382812
0.3509995937347412
0.0
0.002001047134399414
0.0009963512420654297
0.0
0.0
0.0
0.0009980201721191406
0.0010001659393310547
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009937286376953125
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0010013580322265625
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0010006427764892578
0.17600011825561523
0.0010013580322265625
0.0
0.0
0.0019974708557128906
0.0
0.0020003318786621094
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0019998550415039062
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.18799757957458496
0.0
0.0
0.000997781753540039
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010018348693847656
0.00099945068359375
0.0
0.0
0.0
0.1849992275238037
0.00099945068359375
0.0009984970092773438
0.0009868144989013672
0.0
0.0010035037994384766
0.0
0.0009996891021728516
0.0
0.0010001659393310547
0.0
0.0
0.000995635986328125
0.0009999275207519531
0.0
0.0009999275207519531
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.18600082397460938
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0010030269622802734
0.0
0.0
0.0009894371032714844
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.17299842834472656
0.000989675521850586
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0010006427764892578
0.0010001659393310547
0.000997781753540039
0.1869981288909912
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.001001596450805664
0.0
0.0009999275207519531
0.18300175666809082
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0009980201721191406
0.0
0.0
0.000997781753540039
0.0
0.0
0.0009996891021728516
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0009996891021728516
0.0009984970092773438
0.0
0.2070016860961914
0.0
0.0009989738464355469
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0009984970092773438
0.16199994087219238
0.0
0.0
0.0009970664978027344
0.0
0.0009965896606445312
0.0
0.0009958744049072266
0.0
0.0
0.0
0.001001119613647461
0.0010082721710205078
0.0
0.0009996891021728516
0.0
0.0
0.0010008811950683594
0.0009984970092773438
0.0
0.0010035037994384766
0.0
0.0
0.0
0.16700124740600586
0.0
0.0
0.0
0.001998424530029297
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0009999275207519531
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0010116100311279297
0.18900060653686523
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010001659393310547
0.0009999275207519531
0.0010004043579101562
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.15199780464172363
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.1809990406036377
0.0009996891021728516
0.0010001659393310547
0.0
0.0
0.0
0.0009987354278564453
0.0009987354278564453
0.0
0.0
0.0019919872283935547
0.0
0.0019989013671875
0.0
0.17699360847473145
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.1600043773651123
0.0010120868682861328
0.0
0.0
0.0010008811950683594
0.0009984970092773438
0.0009915828704833984
0.0010006427764892578
0.0020003318786621094
0.0010027885437011719
0.21299982070922852
0.0
0.0
0.0
0.0
0.0
0.0
0.0020003318786621094
0.000993967056274414
0.0
0.0019979476928710938
0.0
0.16599512100219727
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.1809983253479004
0.19499874114990234
0.0009999275207519531
0.2030014991760254
0.0
0.1849992275238037
0.0
0.000997781753540039
0.0
0.0009989738464355469
0.0
0.0010020732879638672
0.0
0.18200135231018066
0.0
0.0
0.0020029544830322266
0.0009949207305908203
0.0009865760803222656
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.1589972972869873
0.0010004043579101562
0.0
0.0009999275207519531
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.1890089511871338
0.0
0.0
0.0
0.000997781753540039
0.00099945068359375
0.0
0.0
0.0010001659393310547
0.1830003261566162
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0009951591491699219
0.0
0.0
0.0
0.0009984970092773438
0.17000317573547363
0.0
0.0010008811950683594
0.0
0.0
0.00099945068359375
0.0
0.0010004043579101562
0.000997781753540039
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.001003265380859375
0.0
0.0009984970092773438
0.001001119613647461
0.0009996891021728516
0.0
0.17699551582336426
0.0009958744049072266
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.16899704933166504
0.0
0.0010013580322265625
0.0010001659393310547
0.0
0.0010004043579101562
0.0
0.001003265380859375
0.001001119613647461
0.0
0.0
0.18399930000305176
0.0009984970092773438
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0019867420196533203
0.0
0.0
0.0
0.0
0.0
0.17799687385559082
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0020074844360351562
0.0009996891021728516
0.0
0.0
0.0
0.20099949836730957
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.17400050163269043
0.0009987354278564453
0.0
0.0009982585906982422
0.0
0.0010006427764892578
0.0009989738464355469
0.00099945068359375
0.0
0.0
0.0
0.0009989738464355469
0.0010001659393310547
0.0
0.0010118484497070312
0.0
0.0
0.0009999275207519531
0.0010039806365966797
0.180999755859375
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0009844303131103516
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009944438934326172
0.0
0.0009999275207519531
0.0
0.0010025501251220703
0.0
0.0009980201721191406
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0
0.00099945068359375
0.1719989776611328
0.00099945068359375
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0009999275207519531
0.0
0.0
0.001005411148071289
0.0
0.0
0.0
0.0
0.0009987354278564453
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.18400168418884277
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0010035037994384766
0.0
0.0
0.0
0.1790015697479248
0.0
0.0010018348693847656
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.16099882125854492
0.0
0.0
0.0
0.000997304916381836
0.0
0.0
0.19999980926513672
0.0009996891021728516
0.0
0.0
0.19599628448486328
0.0010006427764892578
0.0
0.0
0.0010039806365966797
0.0009999275207519531
0.16099882125854492
0.0
0.0
0.0009961128234863281
0.0009942054748535156
0.0
0.0
0.0
0.17799997329711914
0.0
0.0009999275207519531
0.0
0.0
0.1799921989440918
0.0010006427764892578
0.0
0.1459970474243164
0.0
0.1829991340637207
0.0
0.0
0.20799851417541504
0.0
0.20199942588806152
0.0020020008087158203
0.0010025501251220703
0.0
0.0
0.0010068416595458984
0.0
0.0009999275207519531
0.0009984970092773438
0.000993490219116211
0.0
0.0
0.00099945068359375
0.0
0.0
0.0010037422180175781
0.0009996891021728516
0.00099945068359375
0.18300366401672363
0.0
0.0
0.0010149478912353516
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0009996891021728516
0.0
0.001001119613647461
0.0009989738464355469
0.0
0.0009992122650146484
0.0
0.0
0.0019991397857666016
0.001001596450805664
0.0009996891021728516
0.0
0.0
0.0009996891021728516
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010001659393310547
0.002001047134399414
0.0010013580322265625
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.18899917602539062
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.001001596450805664
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0009944438934326172
0.0009999275207519531
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.17499923706054688
0.0
0.0
0.0010056495666503906
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0010027885437011719
0.16499948501586914
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009992122650146484
0.1960005760192871
0.0
0.0
0.0
0.0
0.0
0.0
0.0009949207305908203
0.0
0.0010008811950683594
0.0
0.0010001659393310547
0.20999789237976074
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.002002239227294922
0.0
0.0010008811950683594
0.0
0.0009968280792236328
0.0009992122650146484
0.0009999275207519531
0.0
0.0009987354278564453
0.0
0.0
0.14500117301940918
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009999275207519531
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009965896606445312
0.0
0.209000825881958
0.0
0.0010018348693847656
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010018348693847656
0.0
0.0010008811950683594
0.0
0.0
0.1719985008239746
0.0019943714141845703
0.0
0.0
0.0010018348693847656
0.0010006427764892578
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009980201721191406
0.17699956893920898
0.0
0.0
0.0020024776458740234
0.0
0.0009944438934326172
0.0010063648223876953
0.0010030269622802734
0.0
0.0
0.0
0.0
0.0
0.0
0.002000570297241211
0.0
0.0010066032409667969
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0010004043579101562
0.1479959487915039
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009992122650146484
0.17100000381469727
0.0
0.0
0.0010004043579101562
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.19299912452697754
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.16301202774047852
0.0009865760803222656
0.0
0.0
0.0
0.0
0.0
0.0
0.1699981689453125
0.0
0.0
0.0009992122650146484
0.15199828147888184
0.16499662399291992
0.0
0.0
0.0009951591491699219
0.0009984970092773438
0.1770000457763672
0.0
0.0
0.0
0.16899943351745605
0.0
0.0
0.1920003890991211
0.22499585151672363
0.15599870681762695
0.1569962501525879
0.00099945068359375
0.0
0.1569995880126953
0.0
0.0009996891021728516
0.0
0.0010120868682861328
0.0
0.16099929809570312
0.0010061264038085938
0.0
0.0009989738464355469
0.0
0.000993490219116211
0.0
0.0010030269622802734
0.0010037422180175781
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0009999275207519531
0.18200087547302246
0.0
0.0
0.0
0.0009984970092773438
0.0009992122650146484
0.0009992122650146484
0.0
0.0
0.0
0.0010132789611816406
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0009982585906982422
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0009996891021728516
0.0010018348693847656
0.0
0.0
0.0009925365447998047
0.17499685287475586
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009982585906982422
0.001007080078125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.14899396896362305
0.0
0.0009992122650146484
0.0
0.0
0.0010008811950683594
0.0
0.0009999275207519531
0.0
0.0
0.0
0.1979978084564209
0.0
0.0009999275207519531
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009996891021728516
0.0
0.1419992446899414
0.0010004043579101562
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.18500947952270508
0.0010013580322265625
0.0009875297546386719
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.1849985122680664
0.0
0.0
0.0
0.0
0.0
0.0
0.000993490219116211
0.0009999275207519531
0.0
0.0
0.00099945068359375
0.0
0.0009996891021728516
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0010001659393310547
0.0
0.1589975357055664
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0009980201721191406
0.0009982585906982422
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.15000081062316895
0.0009982585906982422
0.0
0.00099945068359375
0.0
0.002001047134399414
0.0
0.0
0.0
0.00099945068359375
0.0
0.0019974708557128906
0.0
0.0
0.000997781753540039
0.0009982585906982422
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009992122650146484
0.15599942207336426
0.0009987354278564453
0.0009982585906982422
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0


==> data/static_policy/static_rate_rebal_iter_greedy-params-300_95_10_120_60-60_26_1-2_5_5_FULL_3_MONTHS-dist_moved.csv <==
Distance_moved_per_agent
2.84840590536083
2.8959469814185144
2.8959469814185144
2.7101411393090795
2.7101411393090795
2.777984678636011
2.777984678636011
2.701061601712934
2.701061601712934
0.5181590751922915
0.55662061365383
0.55662061365383
0.55662061365383
0.55662061365383
0.6490484689397088
0.6490484689397088
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.25405966444092265
0.25405966444092265
0.2699909553014263
0.2699909553014263
0.4086660043577336
0.44712754281927203
0.44712754281927203
0.5331301573384948
0.5331301573384948
0.5331301573384948
0.5331301573384948
0.5331301573384948
0.5331301573384948
0.5331301573384948
0.5331301573384948
0.5483012621283413
0.6636858775129567
0.6636858775129567
0.6636858775129567
0.6636858775129567
0.547690957331998
0.49588162411508346
0.3870959654709992
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.4187057506681798
0.4187057506681798
0.4956288275912567
0.6172548914438867
0.6979864111974553
0.6979864111974553
0.4768594476026219
0.4768594476026219
0.5537825245256989
0.6397851390449215
0.6397851390449215
0.6397851390449215
0.6397851390449215
0.7551697544295369
0.7076286783718526
0.7076286783718526
0.7076286783718526
0.5922440629872373
0.5922440629872373
0.7493184318744274
0.8037112611964695
0.8037112611964695
0.5409421193171531
0.5250108284566494
0.5634723669181879
0.5634723669181879
0.6019339053797264
0.6019339053797264
0.687936519898949
0.4956288275912567
0.4956288275912567
0.4956288275912567
0.4956288275912567
0.46401904239407615
0.46401904239407615
0.5409421193171531
0.5409421193171531
0.6711407657454033
0.5024805808556146
0.5024805808556146
0.5024805808556146
1.1521055486383553
1.0668534846437066
0.8955651982708017
0.8124006728797102
0.8283319637402138
0.7967221785430333
0.7967221785430333
0.7741919309419985
0.10878565864408424
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.20164002642766482
0.20164002642766482
0.25603285574970697
0.25603285574970697
0.25603285574970697
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.25603285574970697
0.31042568507174906
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.24746070770039152
0.24746070770039152
0.4545824310517186
0.4545824310517186
0.4545824310517186
0.4545824310517186
0.4545824310517186
0.4545824310517186
0.20712172335132706
0.20712172335132706
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.1629256914422996
0.1629256914422996
0.12446415298076115
0.21046676749998383
0.21046676749998383
0.264859596822026
0.31925242614406807
0.31925242614406807
0.31925242614406807
0.31925242614406807
0.31925242614406807
0.2332498116248454
0.2332498116248454
0.37192486068115266
0.37192486068115266
0.41038639914269115
0.41038639914269115
0.41038639914269115
0.39445510828218744
0.43291664674372593
0.43291664674372593
0.25405966444092265
0.29252120290246114
0.29252120290246114
0.29252120290246114
0.29252120290246114
0.29252120290246114
0.2155981259793842
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.17885698230280328
0.21731852076434172
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.2332498116248454
0.2332498116248454
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.22417027402869963
0.22417027402869963
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.1629256914422996
0.1629256914422996
0.40617781914755957
0.444639357609098
0.444639357609098
0.5534250162531823
0.5534250162531823
0.7072711700993362
0.9248424873875046
0.9248424873875046
0.9248424873875046
0.9314414441280358
1.2600569727940947
1.2600569727940947
1.2600569727940947
1.2759882636545983
1.2759882636545983
1.2759882636545983
1.2759882636545983
1.2759882636545983
1.2759882636545983
1.4294769092282356
1.5691723127892965
1.4833044683385255
1.0168048450888347
0.9546957992093925
0.8692001397106954
0.7313592200717167
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.18570873556716117
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.3170246418122802
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3554861802738187
0.40987900959586077
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.25603285574970697
0.25603285574970697
0.25603285574970697
0.25603285574970697
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.19478827316330694
0.19478827316330694
0.3035739318073912
0.3035739318073912
0.3420354702689296
0.3420354702689296
0.41895854719200654
0.41895854719200654
0.4733513765140487
0.4961344206389102
0.44174159131686813
0.44834054805739926
0.5027333773794413
0.5027333773794413
0.5571262067014835
0.5571262067014835
0.5571262067014835
0.6958012557577907
0.6958012557577907
0.7501940850798329
0.7501940850798329
0.794897072009386
0.794897072009386
0.916523135862016
0.5163339686586442
0.5707267979806864
0.5707267979806864
0.5707267979806864
0.6476498749037632
0.6861114133653017
0.6861114133653017
0.6861114133653017
0.7086416609663365
0.6701801225047981
0.6701801225047981
0.791806186357428
0.791806186357428
0.791806186357428
0.791806186357428
0.791806186357428
0.7533446478958896
0.7533446478958896
0.7692759387563932
0.7692759387563932
0.8302677248189665
0.8302677248189665
0.9689427738752737
0.9017095393446859
0.9242397869457207
0.9242397869457207
0.8473167100226437
0.8473167100226437
0.9017095393446859
0.9017095393446859
0.9017095393446859
0.9017095393446859
0.8789264952198244
0.8789264952198244
1.074462402568553
0.997539325645476
0.997539325645476
1.0200695732465108
0.9484908638580177
0.9484908638580177
0.9869524023195563
1.1446069989962018
1.038658994953944
1.038658994953944
0.7603486881270289
0.7603486881270289
0.8147415174490711
0.8147415174490711
0.8691343467711132
0.8691343467711132
0.8691343467711132
0.9075958852326517
1.086082807377703
1.1245443458392415
1.1245443458392415
1.050634502343143
1.0890960408046813
1.0890960408046813
1.0890960408046813
0.9002367424214635
0.9002367424214635
0.9002367424214635
0.9386982808830019
0.9386982808830019
0.9705608626040092
1.0249536919260513
1.0249536919260513
1.0249536919260513
1.0249536919260513
1.0249536919260513
1.1018767688491282
1.054335692791444
1.054335692791444
1.054335692791444
1.054335692791444
1.054335692791444
1.2263409218298895
1.2263409218298895
1.2263409218298895
1.1397280025143235
1.1397280025143235
1.1397280025143235
1.1397280025143235
1.0652379312287694
1.2031527942144196
1.2031527942144196
1.0455457727558657
1.0205349442992164
1.0205349442992164
1.0205349442992164
1.0680760203569006
1.0680760203569006
1.0840073112174042
1.3015786285055728
1.3015786285055728
1.3015786285055728
1.3015786285055728
1.363330600638803
1.4108716766964873
1.4108716766964873
1.4108716766964873
1.2702234363313958
1.2702234363313958
1.2702234363313958
1.2702234363313958
1.2702234363313958
1.2226823602737116
1.1682895309516694
1.1682895309516694
1.1682895309516694
1.1682895309516694
1.1616905742111383
1.1616905742111383
1.1616905742111383
1.184220821812173
1.3306049175976258
1.2270535326824548
1.2270535326824548
1.3209015175622336
1.2480506970028775
1.1711276200798006
1.098575715565467
1.3587269472000905
1.3587269472000905
1.1504879640318944
1.108935539918398
0.8933374139390138
0.8548758754774753
0.8548758754774753
0.9024169515351596
0.32301329375646803
0.24670052162973444
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.4483405480573992
0.4483405480573992
0.16317848796612633
0.38744586853709945
0.4643689454601764
0.4643689454601764
0.4643689454601764
0.4643689454601764
0.4643689454601764
0.5187617747822185
0.5187617747822185
0.5187617747822185
0.5187617747822185
0.557223313243757
0.557223313243757
0.557223313243757
0.6116161425657991
0.6022838084458266
0.6022838084458266
0.6022838084458266
0.6022838084458266
0.5253607315227496
0.5253607315227496
0.5797535608447918
0.7335997146909456
0.7335997146909456
0.7335997146909456
0.7335997146909456
0.7335997146909456
0.6309583979726024
0.669419936434141
0.669419936434141
0.669419936434141
0.669419936434141
0.7463430133572179
0.6087856586440843
0.6087856586440843
0.5703241201825457
0.5703241201825457
0.5703241201825457
0.5606342777900567
0.5606342777900567
0.5606342777900567
0.5155737825879871
0.592496859511064
0.5315050734484907
0.6157872931827559
0.7544623422390632
0.4086660043577336
0.5174516630018179
0.5174516630018179
0.5174516630018179
0.5174516630018179
0.5174516630018179
0.5174516630018179
0.5174516630018179
0.6561267120581251
0.6561267120581251
0.6561267120581251
0.6561267120581251
0.7805908650388863
0.6945882505196636
0.6401954211976214
0.7342627942193293
0.7342627942193293
0.8202654087385519
0.8202654087385519
0.5409421193171531
0.5409421193171531
0.5409421193171531
0.5409421193171531
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.0
0.0
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.25800784355766804
0.21046676749998383
0.3315858763320882
0.3315858763320882
0.38597870565413034
0.38597870565413034
0.38597870565413034
0.38597870565413034
0.38597870565413034
0.47198132017335304
0.17885698230280328
0.17885698230280328
0.2332498116248454
0.24918110248534905
0.24918110248534905
0.36456571786996445
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4414887947930414
0.4414887947930414
0.4414887947930414
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.5953349486391952
0.6722580255622721
0.6722580255622721
0.6534886455736373
0.5703241201825457
0.6919501840351757
0.6919501840351757
0.6919501840351757
0.7463430133572179
0.8325984244002673
0.8325984244002673
0.7078814748956794
0.7078814748956794
0.7463430133572179
0.7463430133572179
0.7463430133572179
0.7463430133572179
0.8792763991377814
0.7328923033523288
0.9595502832742149
0.6972688540189216
0.7516616833409636
0.7516616833409636
0.7516616833409636
0.7516616833409636
0.8060545126630058
0.8060545126630058
0.8060545126630058
1.0919768638959522
1.1779794784151747
0.31925242614406807
0.31925242614406807
0.31925242614406807
0.31925242614406807
0.35771396460560656
0.580671233396179
0.580671233396179
0.5104428586348915
0.3774061230785102
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.23076923076923078
0.23076923076923078
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.264859596822026
0.264859596822026
0.264859596822026
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.27171135008638386
0.27171135008638386
0.3486344270094608
0.43463704152868343
0.43463704152868343
0.4255575039325377
0.4255575039325377
0.5841384895332169
0.5841384895332169
0.7764461818409093
0.9396246698070356
0.9396246698070356
1.131932362114728
1.18632519143677
1.525880080850085
1.525880080850085
1.525880080850085
1.525880080850085
1.448957003927008
1.448957003927008
1.448957003927008
1.4874185423885466
1.4874185423885466
1.4874185423885466
1.6028031577731618
1.6028031577731618
1.6028031577731618
1.5643416193116235
1.5868718669126582
1.5868718669126582
1.4667524197735176
1.4826837106340212
1.4826837106340212
1.568686325153244
1.623079154475286
1.623079154475286
1.623079154475286
1.5236258299511742
1.5236258299511742
1.825179879430993
1.4989804511446487
1.4989804511446487
1.3705304544480188
1.3705304544480188
1.4089919929095573
1.0554884116721817
1.0554884116721817
1.0211452490955597
1.0211452490955597
0.9858668848762604
0.9480306150029745
1.0090224010655477
1.0090224010655477
1.1476974501218549
1.1476974501218549
1.1476974501218549
1.1476974501218549
1.343813585260039
1.343813585260039
1.343813585260039
1.343813585260039
1.0696584753547813
1.0696584753547813
1.0696584753547813
1.0696584753547813
1.1081200138163196
1.1081200138163196
1.2619661676624736
1.0848295801446277
1.0848295801446277
1.0848295801446277
1.0848295801446277
1.1392224094666699
1.1392224094666699
1.1392224094666699
1.1392224094666699
1.1392224094666699
1.193615238788712
1.193615238788712
1.2705383157117889
0.5062890236861063
0.6967065662833412
0.6967065662833412
0.3870959654709992
0.4255575039325377
0.43463704152868343
0.43463704152868343
0.43463704152868343
0.45056833238918714
0.5365709469084098
0.5365709469084098
0.5365709469084098
0.5365709469084098
0.5365709469084098
0.6225735614276325
0.6066422705671288
0.6066422705671288
0.6926448850863515
0.6926448850863515
0.6926448850863515
0.6926448850863515
0.6926448850863515
0.7786474996055742
0.7786474996055742
0.6857931318219936
0.6857931318219936
0.6857931318219936
0.7401859611440358
0.7401859611440358
0.8940321149901895
0.9709551919132665
1.0184962679709508
1.0184962679709508
1.1044988824901734
1.1044988824901734
1.0728890972929928
1.0728890972929928
1.0569578064324892
1.0569578064324892
1.1179495924950624
0.9934854395143013
0.9934854395143013
0.9934854395143013
1.0291088888477087
0.9844059019181556
0.9368648258604714
1.022867440379694
0.6676340566297021
0.6200929805720179
0.6200929805720179
0.5884831953748373
0.5884831953748373
0.6269447338363757
0.5206396560479062
0.5206396560479062
0.5206396560479062
0.5206396560479062
0.6066422705671288
0.7154279292112131
0.7154279292112131
0.7154279292112131
0.7154279292112131
0.7154279292112131
0.7154279292112131
0.35771396460560656
0.4437165791248292
0.4437165791248292
0.4437165791248292
0.43463704152868343
0.5115601184517604
0.0
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.2155981259793842
0.2155981259793842
0.2155981259793842
0.3372241898320142
0.2987626513704757
0.40754831001455993
0.40754831001455993
0.40754831001455993
0.40754831001455993
0.2688732609582527
0.30733479941979114
0.25294197009774905
0.30733479941979114
0.5412872044312611
0.6272898189504839
0.6272898189504839
0.6272898189504839
0.7017798902360378
0.6979714474055462
0.6979714474055462
0.6979714474055462
0.6979714474055462
0.6979714474055462
0.6979714474055462
0.774894524328623
0.774894524328623
0.8224356003863073
0.8224356003863073
0.7455125234632304
0.7455125234632304
0.7455125234632304
0.7295812326027267
0.6917449627294407
0.7008245003255865
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.4577325593414705
0.8222122251365338
0.8222122251365338
0.8046465915659737
0.8431081300275122
0.8431081300275122
0.8815696684890507
0.8815696684890507
0.9359624978110928
0.9359624978110928
1.0128855747341696
0.5731171747260859
0.5731171747260859
0.7425637519931885
0.7969565813152305
0.7969565813152305
0.835418119776769
0.835418119776769
0.9214207342959917
0.9214207342959917
0.9214207342959917
0.9214207342959917
0.9214207342959917
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.3101728885479223
0.3101728885479223
0.3486344270094608
0.3486344270094608
0.4030272563315029
0.4030272563315029
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.4289608632724211
0.4289608632724211
0.41302957241191746
0.41302957241191746
0.45149111087345595
0.45149111087345595
0.45149111087345595
0.9313553920531346
1.0173580065723573
0.8995788624070284
0.8995788624070284
1.0083645210511127
1.0083645210511127
1.0083645210511127
1.0943671355703353
1.1712902124934124
1.1712902124934124
1.1712902124934124
1.378218850585061
1.272048542865043
1.34897161978812
0.7582606400814949
0.9121067939276487
0.9121067939276487
0.7810436842063564
0.7810436842063564
0.7810436842063564
0.7810436842063564
0.79697497506686
0.79697497506686
0.79697497506686
0.873898051989937
0.995524115842567
0.995524115842567
0.995524115842567
1.0086173175749393
1.0086173175749393
1.0086173175749393
0.5990958162515951
0.5990958162515951
0.5765655686505604
0.8073347994197911
0.8073347994197911
0.9460098484760984
0.7537021561684061
0.6767790792453292
0.6767790792453292
0.7152406177068676
0.699309326846364
0.699309326846364
0.699309326846364
0.699309326846364
0.7696334470289098
0.6542488316442944
0.6542488316442944
0.6542488316442944
0.46477922846473324
0.46477922846473324
0.5191720577867753
0.534343162576622
0.5728047010381604
0.5728047010381604
0.5728047010381604
0.6497277779612374
0.6497277779612374
0.7651123933458527
0.8035739318073911
0.8804970087304681
0.8804970087304681
0.9348898380525102
0.9733513765140487
0.9733513765140487
0.9733513765140487
0.9733513765140487
0.9733513765140487
0.9892826673745523
0.9958816241150835
1.034343162576622
0.7241702740286996
0.7241702740286996
0.762631812490238
0.762631812490238
0.7785631033507417
0.7785631033507417
0.7785631033507417
0.826104179408426
0.826104179408426
0.826104179408426
0.8645657178699644
0.8645657178699644
0.9030272563315029
0.8645657178699644
0.8645657178699644
0.7876426409468875
0.7332498116248454
0.6947882731633069
0.6947882731633069
0.7332498116248454
0.7332498116248454
0.278310306826915
0.278310306826915
0.278310306826915
0.3552333837499919
0.39369492221153035
0.39369492221153035
0.39369492221153035
0.47969753673075305
0.47969753673075305
0.47969753673075305
0.4480877515335725
0.4480877515335725
0.5250108284566494
0.5250108284566494
0.5250108284566494
0.5250108284566494
0.5409421193171531
0.5409421193171531
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.4428166567679184
0.4812781952294569
0.6029042590820869
0.6413657975436253
0.6957586268656675
0.8543396124663467
0.8090263207404503
0.8090263207404503
0.8090263207404503
0.8090263207404503
0.8090263207404503
0.7614852446827661
0.7614852446827661
0.7614852446827661
0.7614852446827661
0.7774165355432698
0.8990425993958998
0.8990425993958998
0.8990425993958998
0.8990425993958998
1.037717648452207
1.0695802301732145
1.0695802301732145
1.0695802301732145
1.1171213062308987
1.0695802301732145
1.119738104167063
1.1018003201667383
1.1561931494887803
0.9691565519467421
1.046079628869819
1.046079628869819
1.046079628869819
0.9306950134852037
0.9306950134852037
0.8105755663460629
0.8490371048076013
0.8874986432691397
0.8874986432691397
0.8874986432691397
0.8874986432691397
1.0091247071217697
1.0091247071217697
1.0951273216409925
1.0951273216409925
1.0951273216409925
1.0951273216409925
1.0951273216409925
1.0951273216409925
1.126737106838173
1.126737106838173
1.126737106838173
1.126737106838173
1.2513850521175756
1.289846590579114
1.289846590579114
1.4821542828868064
1.4343604103052954
1.3341468997105266
1.3341468997105266
1.4557729635631567
1.5893166541400636
1.6753192686592862
1.6753192686592862
1.7297120979813283
1.7297120979813283
1.697849516260321
1.697849516260321
1.697849516260321
1.774772593183398
1.774772593183398
1.774772593183398
1.774772593183398
1.774772593183398
1.9379510811495242
2.2009404019122787
2.1624788634507404
2.1308690782535598
2.1308690782535598
2.1308690782535598
2.25249514210619
1.8653991766351907
1.8653991766351907
1.8653991766351907
2.0192453304813447
2.0192453304813447
1.9423222535582676
1.6096191174093104
1.6096191174093104
1.7312451812619405
1.7312451812619405
1.462440924528873
1.462440924528873
1.3470563091442576
1.3085947706827192
1.3085947706827192
1.3085947706827192
1.385517847605796
1.385517847605796
1.4171276328029767
1.4171276328029767
1.4171276328029767
1.4171276328029767
1.4171276328029767
0.35863674308987536
0.35863674308987536
0.32301329375646803
0.3552333837499919
0.3552333837499919
0.3552333837499919
0.3552333837499919
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.4480877515335725
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.2557800592258802
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.1629256914422996
0.1629256914422996
0.32150667704297886
0.32150667704297886
0.32150667704297886
0.32150667704297886
0.32150667704297886
0.4744883675960906
0.4545824310517186
0.5315055079747955
0.5315055079747955
0.6175081224940182
0.6559696609555566
0.6559696609555566
0.6559696609555566
0.7419722754747793
0.7419722754747793
0.827974889994002
0.8664364284555405
0.8664364284555405
0.8664364284555405
0.9048979669170789
0.9048979669170789
0.9177383721256247
1.026524030769709
1.0809168600917511
1.0809168600917511
1.0809168600917511
1.202542923944381
1.2794660008674579
0.9336692284598236
0.9336692284598236
0.9336692284598236
0.9336692284598236
0.9336692284598236
0.9336692284598236
0.9336692284598236
0.9336692284598236
0.9336692284598236
0.9336692284598236
0.972130766921362
0.972130766921362
0.972130766921362
1.0196718429790463
1.0399743062482933
1.0399743062482933
1.0784358447098317
1.1556117181567354
1.0385067079871624
1.0385067079871624
1.0385067079871624
1.0385067079871624
0.8901418165383661
0.8839003680703515
0.8839003680703515
0.8454388296088131
0.7823715461812335
0.7823715461812335
0.6247169495045879
0.7016400264276649
0.7016400264276649
0.7016400264276649
0.7016400264276649
0.11538461538461539
0.25405966444092265
0.3084524937629648
0.3084524937629648
0.3084524937629648
0.3084524937629648
0.28592224616192996
0.28592224616192996
0.28592224616192996
0.24746070770039152
0.3018535370224336
0.3018535370224336
0.3018535370224336
0.30109335095177653
0.37801642787485346
0.37801642787485346
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.038461538461538464
0.038461538461538464
0.1472471971056227
0.1472471971056227
0.19478827316330694
0.278310306826915
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.23701067923724536
0.23701067923724536
0.27547221769878383
0.27547221769878383
0.329865047020826
0.329865047020826
0.329865047020826
0.4158676615400486
0.4158676615400486
0.3774061230785102
0.38648566067465595
0.4234405824227052
0.4234405824227052
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.34178267374510285
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.29252120290246114
0.34691403222450323
0.2699909553014263
0.2699909553014263
0.2699909553014263
0.2699909553014263
0.355993569820649
0.4419961843398717
0.4419961843398717
0.4419961843398717
0.4419961843398717
0.48045772280141014
0.48045772280141014
0.45792747520037536
0.5422096949346406
0.4895372603975559
0.3893237498027871
0.32610417940842595
0.36456571786996445
0.36456571786996445
0.36456571786996445
0.41895854719200654
0.5021230725830981
0.5021230725830981
0.5565159019051402
0.4092687047995175
0.4092687047995175
0.4092687047995175
0.4952713193187402
0.4952713193187402
0.5496641486407823
0.5496641486407823
0.5496641486407823
0.5881256871023207
0.5881256871023207
0.594724643842852
0.43179895240055227
0.43179895240055227
0.43179895240055227
0.43179895240055227
0.5856451062467062
0.5856451062467062
0.5856451062467062
0.5856451062467062
0.5697138153862025
0.5697138153862025
0.43215646067306884
0.5708315097293761
0.5708315097293761
0.5708315097293761
0.5708315097293761
0.5708315097293761
0.5708315097293761
0.6252243390514183
0.6252243390514183
0.6796171683734603
0.6796171683734603
0.6320760923157761
0.7245039476016549
0.7245039476016549
0.7245039476016549
0.7245039476016549
0.7245039476016549
0.8014270245247318
0.3628453230850069
0.4716309817290911
0.4716309817290911
0.4716309817290911
0.4716309817290911
0.4716309817290911
0.4716309817290911
0.41895854719200654
0.4733513765140487
0.5277442058360908
0.5277442058360908
0.5277442058360908
0.5277442058360908
0.5277442058360908
0.5662057442976293
0.5662057442976293
0.6878318081502592
0.6878318081502592
0.6468896888331062
0.6468896888331062
0.8776589196023369
0.80073584267926
0.8391973811407984
0.8391973811407984
0.6853512272946446
0.6853512272946446
0.7078814748956794
0.7078814748956794
0.7463430133572179
0.7463430133572179
0.7463430133572179
0.7463430133572179
0.7463430133572179
0.35239529462186076
0.3167718452884535
0.3167718452884535
0.3167718452884535
0.3167718452884535
0.37116467461049557
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.44834054805739926
0.44834054805739926
0.21757131728816848
0.21757131728816848
0.25603285574970697
0.25603285574970697
0.25603285574970697
0.25603285574970697
0.25603285574970697
0.25603285574970697
0.20164002642766482
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.2626318124902381
0.30109335095177653
0.30109335095177653
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.37116467461049557
0.37116467461049557
0.49279073846312554
0.49279073846312554
0.3908568330833992
0.5628620621218445
0.5628620621218445
0.7551697544295369
0.7551697544295369
0.7711010452900405
0.7582606400814949
0.5206396560479062
0.5206396560479062
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.17713658751784572
0.17713658751784572
0.17713658751784572
0.17713658751784572
0.2155981259793842
0.2155981259793842
0.2155981259793842
0.038461538461538464
0.038461538461538464
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.17885698230280328
0.17885698230280328
0.21731852076434172
0.2332498116248454
0.35487587547747534
0.35487587547747534
0.44087848999669804
0.44087848999669804
0.44087848999669804
0.44087848999669804
0.444639357609098
0.6401752649578265
0.3614748322180065
0.3614748322180065
0.329865047020826
0.45149111087345595
0.16008760231416844
0.16008760231416844
0.35557846886409994
0.44158108338332264
0.4959739127053648
0.4959739127053648
0.5344354511669033
0.30048304615543325
0.30048304615543325
0.30048304615543325
0.30048304615543325
0.6176450173567918
0.6176450173567918
0.6945680942798687
0.6945680942798687
0.6945680942798687
0.6501179038741424
0.6114035688887771
0.5863927404321277
0.7511524648516026
0.8055452941736447
0.8055452941736447
0.8440068326351832
0.8440068326351832
0.8983996619572253
0.8983996619572253
0.6627519754684246
0.701213513929963
0.701213513929963
0.40328005285532964
0.40328005285532964
0.40328005285532964
0.40328005285532964
0.40328005285532964
0.0
0.0
0.0
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.339554889413315
0.4782299384696223
0.4782299384696223
0.4782299384696223
0.564232552988845
0.6026940914503834
0.4169853558832223
0.5029879704024449
0.5029879704024449
0.5029879704024449
0.5029879704024449
0.5029879704024449
0.4645264319409065
0.4645264319409065
0.4645264319409065
0.4474774467372292
0.17885698230280328
0.1629256914422996
0.1629256914422996
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.05439282932204212
0.05439282932204212
0.1930678783783494
0.1930678783783494
0.3785238174216838
0.43291664674372593
0.43291664674372593
0.47137818520526437
0.47137818520526437
0.41038639914269115
0.41038639914269115
0.4348898380525102
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.0
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.11538461538461539
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.0
0.0
0.038461538461538464
0.038461538461538464
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.3811996021170927
0.3811996021170927
0.3811996021170927
0.630127908078615
0.6751884032806845
0.7611910177999073
0.7611910177999073
0.8155838471219494
0.8155838471219494
0.8589815402230939
0.24918110248534905
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.2557800592258802
0.49903218693114015
0.5374937253926786
0.5374937253926786
0.5374937253926786
0.5374937253926786
0.575955263854217
0.575955263854217
0.575955263854217
0.6303480931762592
0.6303480931762592
0.6847409224983013
0.7374133570353859
1.047500193508407
1.047500193508407
1.1335028080276297
1.1335028080276297
0.8778088008766507
0.9344294145304807
1.0078143620452225
1.0622071913672646
1.0622071913672646
0.8043341178780482
0.8043341178780482
0.4895372603975559
0.543930089719598
0.4821781175863677
0.4821781175863677
0.4821781175863677
0.5137879027835482
0.46624682672586404
0.46624682672586404
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.2557800592258802
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.3870959654709992
0.3870959654709992
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.5087220293236292
0.5087220293236292
0.5087220293236292
0.4255575039325377
0.4255575039325377
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.22417027402869963
0.34579633788132963
0.30733479941979114
0.30733479941979114
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.4158676615400486
0.47026049086209076
0.5246533201841329
0.5246533201841329
0.5246533201841329
0.5631148586456713
0.5631148586456713
0.5631148586456713
0.5246533201841329
0.47711224412644865
0.47711224412644865
0.3554861802738187
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.4642718389179029
0.4642718389179029
0.6029468879742101
0.6029468879742101
0.6029468879742101
0.6029468879742101
0.6889495024934329
0.6889495024934329
0.6889495024934329
0.44224898086369846
0.44224898086369846
0.5960951347098523
0.5960951347098523
0.6504879640318945
0.5502744534371256
0.5502744534371256
0.5887359918986641
0.5887359918986641
0.5887359918986641
0.6431288212207061
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.3818248707053452
0.3818248707053452
0.3818248707053452
0.3818248707053452
0.49659918129361724
0.42028640916688365
0.42028640916688365
0.42028640916688365
0.42028640916688365
0.42028640916688365
0.42028640916688365
0.4587479476284221
0.4587479476284221
0.5447505621476448
0.5447505621476448
0.7351681047448796
0.8211707192641023
0.5657001512499757
0.5657001512499757
0.6041616897115142
0.4503155358653604
0.4503155358653604
0.4887770743268988
0.4887770743268988
0.4887770743268988
0.4887770743268988
0.5272386127884373
0.5272386127884373
0.5816314421104795
0.5816314421104795
0.6360242714325215
0.6360242714325215
0.6360242714325215
0.67448580989406
0.67448580989406
0.67448580989406
0.8464910389325053
0.9324936534517281
0.9324936534517281
1.0413764186380858
1.0413764186380858
1.0413764186380858
1.1630024824907157
1.1630024824907157
1.2014640209522542
1.15392294489457
1.2014640209522542
1.1901566990243206
1.2670797759473975
1.2670797759473975
1.2670797759473975
1.2670797759473975
1.1901566990243206
1.1901566990243206
1.1901566990243206
1.1901566990243206
1.3487376846249999
1.3487376846249999
1.3102761461634613
1.3102761461634613
1.3102761461634613
1.3102761461634613
1.3328063937644963
1.3712679322260346
1.3712679322260346
1.3712679322260346
1.3712679322260346
1.4641223000096153
1.4413392558847538
1.4163284274281043
1.4932515043511811
1.4932515043511811
1.4932515043511811
1.4932515043511811
1.5135539676204282
1.4750924291588896
1.3368276631071392
1.413750740030216
0.9590640317561125
0.9590640317561125
0.9590640317561125
1.0617053484744556
1.0617053484744556
0.9981358750139943
0.8602210120283441
0.8602210120283441
0.8602210120283441
0.7401015648892033
0.7401015648892033
0.7241702740286996
0.7241702740286996
0.7241702740286996
0.7688732609582527
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.038461538461538464
0.038461538461538464
0.0
0.0
0.17200522903844537
0.21046676749998383
0.2489283059615223
0.3258513828845992
0.3643129213461377
0.4027744598076761
0.55662061365383
0.633543690576907
0.687936519898949
0.687936519898949
0.687936519898949
0.687936519898949
0.687936519898949
0.687936519898949
0.687936519898949
0.687936519898949
0.687936519898949
0.687936519898949
0.687936519898949
0.8465175054996282
0.8465175054996282
1.0804699105110982
1.0804699105110982
1.0804699105110982
1.1280109865687824
1.1280109865687824
1.1280109865687824
1.1280109865687824
1.1958545258957136
1.2183847734967483
1.2183847734967483
1.019478124448525
1.272294472994205
0.9243959723331565
0.9243959723331565
0.0
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.0
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.17885698230280328
0.09285436778358058
0.09285436778358058
0.1697774447066575
0.1697774447066575
0.2557800592258802
0.42778528826432555
0.42778528826432555
0.42778528826432555
0.42778528826432555
0.5816314421104795
0.5816314421104795
0.5816314421104795
0.6659136618447445
0.704375200306283
0.704375200306283
0.78129827722936
0.9398792628300392
0.9398792628300392
0.9942720921520813
0.9942720921520813
0.9942720921520813
1.080274706671304
1.080274706671304
1.080274706671304
1.314227111682774
1.5065348039904662
1.5065348039904662
1.5065348039904662
1.5540758800481504
1.5540758800481504
1.5540758800481504
1.5540758800481504
1.4205321894712437
1.4205321894712437
1.367859754934159
1.3997223366551663
1.3997223366551663
1.3906427990590207
1.3906427990590207
1.3906427990590207
1.3137197221359436
1.3137197221359436
1.2752581836744052
1.3346983122246923
1.2593268928139014
1.3809529566665315
1.3809529566665315
1.3809529566665315
1.3809529566665315
1.342491418204993
1.342491418204993
1.5007712834698912
1.3487779074718047
1.3116201627812354
1.2640790867235512
1.2529485556973194
1.2529485556973194
1.1358431110014418
0.4386507056649102
0.42271941480440656
0.5443454786570365
0.5443454786570365
0.5443454786570365
0.5443454786570365
0.5443454786570365
0.6445589892518053
0.6830205277133438
0.6830205277133438
0.16008760231416844
0.16008760231416844
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.2898968918457983
0.2898968918457983
0.32835843030733675
0.32835843030733675
0.4499844941599667
0.4884460326215052
0.4884460326215052
0.4884460326215052
0.4884460326215052
0.5744486471407279
0.5744486471407279
0.5744486471407279
0.5903799380012316
0.5903799380012316
0.6493702696887208
0.5704740014568596
0.6564766159760822
0.6564766159760822
0.6564766159760822
0.6886967059696061
0.6886967059696061
0.6886967059696061
0.7430895352916482
0.7430895352916482
0.6428760246968794
0.7288786392161021
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.34178267374510285
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
1.161185086234501
0.9349742343073426
0.8247769319465422
0.8247769319465422
0.8247769319465422
0.8632384704080808
0.8632384704080808
0.8632384704080808
0.9017000088696192
0.9017000088696192
0.9877026233888418
0.9877026233888418
1.1030872387734572
1.2674901640229708
1.305951702484509
1.4275777663371392
1.4275777663371392
1.4275777663371392
1.4275777663371392
1.5363634249812232
1.5748249634427618
1.5748249634427618
1.5748249634427618
1.5748249634427618
1.5748249634427618
1.884911799915783
1.884911799915783
1.884911799915783
1.8533020147186023
1.8533020147186023
1.8533020147186023
1.9076948440406445
1.9076948440406445
1.9076948440406445
2.1678460756752678
1.427237016168218
1.2860110824329658
1.2165650273624993
1.3629527335877167
1.2587645773090796
1.2587645773090796
1.2587645773090796
1.2587645773090796
1.0301387346168043
1.0686002730783426
1.0686002730783426
1.0142074437563005
1.0142074437563005
1.0142074437563005
1.0367376913573354
1.0842787674150196
1.170534178458069
1.170534178458069
1.170534178458069
1.170534178458069
1.170534178458069
1.170534178458069
1.170534178458069
1.170534178458069
1.170534178458069
1.170534178458069
1.170534178458069
1.3961545834152063
1.1688531447292245
1.2232459740512667
1.2232459740512667
1.261707512512805
1.261707512512805
1.338630589435882
1.0125731010462442
1.0125731010462442
0.9892826673745523
0.9892826673745523
1.0436754966965944
1.1296781112158172
1.1296781112158172
1.1296781112158172
1.1002961103504245
1.05275503429274
1.05275503429274
1.1296781112158172
1.206601188138894
1.206601188138894
1.206601188138894
1.206601188138894
1.328227251991524
1.2219221742030544
1.2219221742030544
1.2763150035250965
1.2763150035250965
1.2763150035250965
1.2763150035250965
1.2763150035250965
1.2518115646152774
1.2202017794180968
1.2202017794180968
1.2202017794180968
1.3062043939373196
1.3062043939373196
1.045292976232039
1.166919040084669
1.1193779640269848
1.1193779640269848
1.1353092548874884
1.1353092548874884
1.1353092548874884
1.1353092548874884
1.173770793349027
1.300489197228699
1.300489197228699
1.300489197228699
1.2635342754806496
1.2635342754806496
1.2635342754806496
1.254454737884504
1.254454737884504
1.2929162763460422
1.3819237244423217
1.3819237244423217
1.4679263389615445
1.6066013880178516
1.740743848754885
1.715480223774409
1.715480223774409
1.7764720098369822
1.7764720098369822
1.84370524436757
1.691537335731238
1.691537335731238
1.6530757972696994
1.6530757972696994
1.6530757972696994
1.5429622766507383
1.5745720618479186
1.5905033527084225
1.7443495065545762
1.7487206789633196
1.7487206789633196
1.7487206789633196
1.7487206789633196
1.598057699359405
1.5190691425372624
1.5666102185949466
1.5666102185949466
1.5756897561910923
1.528148680133408
1.6141512946526309
1.6141512946526309
1.5825415094554502
1.611923510320843
1.611923510320843
1.611923510320843
1.7195224703965684
1.8827009583626946
1.7930064804562573
1.7029902018008078
1.693910664204662
1.693910664204662
1.0708280574101305
0.9905502429920398
0.9430091669343555
1.0843643393210762
1.0843643393210762
1.0843643393210762
1.0843643393210762
1.0071884658741725
0.0
0.08600261451922268
0.08600261451922268
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.29646938201920653
0.29646938201920653
0.29646938201920653
0.17200522903844537
0.17200522903844537
0.21046676749998383
0.2489283059615223
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.34615384615384615
0.34615384615384615
0.34615384615384615
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.47087079565843404
0.47087079565843404
0.4324092571968956
0.1472471971056227
0.1472471971056227
0.0
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.12446415298076115
0.12446415298076115
0.17885698230280328
0.17885698230280328
0.264859596822026
0.264859596822026
0.264859596822026
0.264859596822026
0.3033211352835644
0.3033211352835644
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.4187057506681798
0.6200929805720179
0.6585545190335563
0.6585545190335563
0.6585545190335563
0.9187057506681798
0.896175503067145
0.896175503067145
0.9505683323891871
1.1137468203553134
0.9214391280476212
0.9214391280476212
0.9758319573696632
0.9758319573696632
0.9442221721724827
1.053007830816567
1.053007830816567
1.3454049564720525
1.3454049564720525
1.3454049564720525
1.3580119306550573
1.2810888537319802
1.2810888537319802
1.3354816830540224
1.4214842975732451
1.353640758246314
1.2257732459256694
1.2257732459256694
1.2257732459256694
1.2257732459256694
1.264234784387208
1.3117758604448921
1.3117758604448921
1.0261064108067888
1.0261064108067888
1.0261064108067888
1.0261064108067888
1.0420377016672926
1.0420377016672926
1.1092709361978803
1.1092709361978803
1.1092709361978803
1.1477324746594189
1.1477324746594189
1.1477324746594189
1.1477324746594189
1.1793422598565995
1.1793422598565995
1.3172571228422496
1.1925401733376617
1.1925401733376617
1.122216053155116
1.122216053155116
1.1766088824771581
1.1766088824771581
1.1766088824771581
1.1766088824771581
1.1766088824771581
1.1606775916166545
1.1606775916166545
1.5454429625773691
1.4594403480581464
1.4594403480581464
1.4369101004571116
1.4369101004571116
1.3354469664365594
1.337444118976748
1.337444118976748
1.3690539041739287
1.2667298728812972
1.2667298728812972
1.2667298728812972
1.4738515962326244
1.4353900577710859
1.662048037692972
1.662048037692972
1.280037287211443
1.126191133365289
1.126191133365289
0.8613050699761401
0.9043905773702486
0.7505444235240948
0.7505444235240948
0.7189346383269142
0.7360802955465603
0.7904731248686023
0.7904731248686023
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.32610417940842595
0.32610417940842595
0.4030272563315029
0.4030272563315029
0.4414887947930414
0.4414887947930414
0.4414887947930414
0.4414887947930414
0.5184118717161182
0.5184118717161182
0.5953349486391952
0.6813375631584179
0.7582606400814949
0.7582606400814949
0.7582606400814949
0.7582606400814949
0.8798867039341248
1.0870084272854519
1.0870084272854519
1.0870084272854519
1.0870084272854519
1.0870084272854519
1.0870084272854519
1.194930984609366
1.1157801233545013
1.0166843071029061
1.0166843071029061
1.0166843071029061
1.0166843071029061
1.2966885336136953
1.2966885336136953
1.2966885336136953
1.249147457556011
1.3108994296892413
1.3108994296892413
1.2106859190944725
1.249147457556011
1.2016063814983269
1.2016063814983269
1.2016063814983269
1.2175376723588305
1.2175376723588305
1.4399220665830912
1.4874631426407754
1.4874631426407754
1.449001604179237
1.3529060340912231
1.3529060340912231
0.920399670352054
0.9973227472751309
1.0742458241982078
1.0742458241982078
1.0742458241982078
1.12863865352025
1.12863865352025
1.1671001919817885
1.1671001919817885
1.438725489993271
1.3209463458279422
1.2849653882220184
1.300896679082522
1.485624990017678
1.5240865284792164
1.5240865284792164
1.4221994191892946
1.4221994191892946
1.530985077833379
1.4582893380469806
1.3960707913184551
1.4504636206404973
1.4504636206404973
1.4504636206404973
0.6181179927640568
0.5955877451630219
0.5955877451630219
0.5955877451630219
0.6815903596822447
0.7200518981437831
0.7200518981437831
0.7200518981437831
0.7200518981437831
0.6815903596822447
0.665659068821741
0.7041206072832794
0.7041206072832794
0.7041206072832794
0.7041206072832794
0.742582145744818
0.8285847602640406
0.8285847602640406
0.8126534694035369
0.8126534694035369
0.8126534694035369
0.8126534694035369
0.8126534694035369
0.9214391280476212
0.9214391280476212
0.8986560839227596
0.6269447338363757
0.6269447338363757
0.7129473483555985
0.7514088868171369
0.7514088868171369
0.7514088868171369
0.8730349506697669
0.9499580275928439
1.0587436862369282
1.0972052246984665
1.1832078392176892
1.1832078392176892
1.1832078392176892
1.1832078392176892
1.1832078392176892
1.1832078392176892
1.1832078392176892
1.1832078392176892
1.1832078392176892
1.1832078392176892
1.1832078392176892
1.304833903070319
1.2663723646087808
1.2663723646087808
1.2663723646087808
1.2663723646087808
1.3366964847913265
1.3366964847913265
1.3366964847913265
1.3842375608490107
1.3842375608490107
1.3842375608490107
1.3842375608490107
1.3842375608490107
1.4226990993105493
1.5087017138297718
1.7394709445990026
1.785544422395556
1.785544422395556
1.7141026078698367
1.7141026078698367
1.7141026078698367
1.7141026078698367
1.8001052223890595
1.8448082093186124
1.9474495260369555
1.9474495260369555
1.8455156206572292
1.7685925437341523
1.8070540821956906
1.7457123930670173
1.7457123930670173
1.7779324830605412
1.8254735591182254
1.7870120206566869
1.7870120206566869
1.7034899869930789
1.7034899869930789
1.6650284485315403
1.6650284485315403
1.5947043283489946
1.5947043283489946
0.8593314441410511
0.8593314441410511
0.7733288296218284
0.5494113521169556
0.5494113521169556
0.5018702760592714
0.5018702760592714
0.5018702760592714
0.5721943962418171
0.9810461582700729
0.8714432751616606
0.834740156657154
0.834740156657154
0.834740156657154
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.2692307692307692
0.3076923076923077
0.3076923076923077
0.3076923076923077
0.3076923076923077
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.0
0.038461538461538464
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.2692307692307692
0.3076923076923077
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.2692307692307692
0.32362359855281136
0.32362359855281136
0.05439282932204212
0.05439282932204212
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.28592224616192996
0.28592224616192996
0.28592224616192996
0.28592224616192996
0.3403150754839721
0.3403150754839721
0.3403150754839721
0.37877661394551054
0.3947079048060142
0.3947079048060142
0.3947079048060142
0.3947079048060142
0.3947079048060142
0.4716309817290911
0.4716309817290911
0.41723815240704903
0.49416122933012596
0.49416122933012596
0.49416122933012596
0.49416122933012596
0.5093323341199725
0.547793872581511
0.547793872581511
0.547793872581511
0.547793872581511
0.6247169495045879
0.5703241201825457
0.6904435673216865
0.6904435673216865
0.6904435673216865
0.3599682155045173
0.3599682155045173
0.3984297539660558
0.4528225832880979
0.49128412174963637
0.5297456602111749
0.5297456602111749
0.5297456602111749
0.5297456602111749
0.5297456602111749
0.5297456602111749
0.5297456602111749
0.5297456602111749
0.5297456602111749
0.6157482747303975
0.6157482747303975
0.6513717240638048
0.6513717240638048
0.6513717240638048
0.6513717240638048
0.6513717240638048
0.6850984307708179
0.49279073846312554
0.5787933529823482
0.5787933529823482
0.6557164299054251
0.7032575059631094
0.7417190444246479
0.7417190444246479
0.7417190444246479
0.7417190444246479
0.7417190444246479
0.7417190444246479
0.8803940934809551
0.8803940934809551
0.9573171704040321
0.9257073852068515
0.9257073852068515
0.9257073852068515
0.9257073852068515
0.9257073852068515
0.8713145558848093
0.8713145558848093
0.8713145558848093
0.7881500304937178
0.7881500304937178
0.7881500304937178
0.7881500304937178
0.8266115689552563
0.8266115689552563
0.8511150078650753
0.8266115689552563
0.8266115689552563
0.038461538461538464
0.038461538461538464
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.14039544384126482
0.14039544384126482
0.9666496095950209
0.9666496095950209
0.9666496095950209
0.9757291471911667
1.3385745753471898
1.3770361138087284
1.684728421501036
1.684728421501036
1.684728421501036
1.684728421501036
1.684728421501036
1.684728421501036
1.8234034705573432
1.8234034705573432
1.8234034705573432
1.90032654748042
1.90032654748042
1.8618650090188817
2.122016240653505
1.6284652110487063
1.6669267495102447
1.6669267495102447
1.78231136489486
1.6284652110487063
1.6284652110487063
1.6669267495102447
1.6193856734525605
1.6193856734525605
1.497402101327414
1.5379938374096223
1.7588469120839991
1.7588469120839991
1.7588469120839991
1.7588469120839991
1.5660424491096596
1.543512201508625
0.6017601894058513
0.6017601894058513
0.3939477187353571
0.44834054805739926
0.44834054805739926
0.4868020865189377
0.4868020865189377
0.6021867019035531
0.6406482403650916
0.6406482403650916
0.7266508548843142
0.6881893164227758
0.6881893164227758
0.6881893164227758
0.6881893164227758
0.6654062722979143
0.6337964871007337
0.6722580255622721
0.7197991016199563
0.7197991016199563
0.6337964871007337
0.6337964871007337
0.6722580255622721
0.6722580255622721
0.6722580255622721
0.7107195640238105
0.7107195640238105
0.7651123933458527
0.826104179408426
0.826104179408426
0.826104179408426
0.9121067939276487
0.9981094084468713
0.9981094084468713
1.0750324853699482
1.0750324853699482
1.0750324853699482
1.0750324853699482
1.1225735614276324
1.1225735614276324
1.1225735614276324
1.1225735614276324
1.1225735614276324
1.1385048522881362
1.1928976816101782
1.1928976816101782
1.1928976816101782
1.21618811528187
1.2449598113509195
1.3338005149982735
1.2819147330989689
1.2819147330989689
1.2819147330989689
1.2819147330989689
1.2819147330989689
1.336307562421011
1.336307562421011
1.336307562421011
1.336307562421011
1.336307562421011
1.336307562421011
1.336307562421011
1.3181484872287195
1.3181484872287195
1.2412254103056426
1.2412254103056426
1.2412254103056426
1.2412254103056426
1.2956182396276845
1.1802336242430693
1.1802336242430693
1.1802336242430693
1.1802336242430693
1.1802336242430693
1.2865387020315389
1.1664192548923982
1.1504879640318944
1.1730182116329293
0.6320760923157761
0.6320760923157761
0.6320760923157761
0.6320760923157761
0.6705376307773145
0.7565402452965373
0.7565402452965373
0.7565402452965373
0.7565402452965373
0.8334633222196142
0.987309476065768
0.987309476065768
0.9255575039325377
0.9255575039325377
0.8870959654709992
0.8870959654709992
0.8870959654709992
0.8870959654709992
0.8870959654709992
1.0087220293236292
1.1673030149243084
1.1673030149243084
1.3596107072320007
1.3596107072320007
1.5316159362704462
1.5316159362704462
1.6158981560047112
1.6158981560047112
1.6158981560047112
1.8945985887445314
2.2254572528615553
2.2254572528615553
2.2254572528615553
2.3470833167141856
2.3470833167141856
2.3470833167141856
2.3470833167141856
2.3470833167141856
2.3470833167141856
2.3470833167141856
2.3470833167141856
2.3470833167141856
2.86488488363396
2.86488488363396
2.848953592773457
2.788572111507227
2.788572111507227
2.702569496988004
2.6416748174677043
2.6416748174677043
2.65075435506385
2.526700485087646
2.728340616586327
2.728340616586327
2.626189448662315
2.6646509871238533
2.6646509871238533
2.6070378764795543
2.6070378764795543
2.6070378764795543
2.6070378764795543
2.5210352619603316
2.5210352619603316
2.5979583388834087
2.5487233431418503
2.5962644191995343
2.5962644191995343
2.4536147244593587
2.4536147244593587
2.6234892757082897
2.4758845703301504
2.3423408797532437
2.396733709075286
2.4166396456196577
2.4166396456196577
2.48732127407472
2.48732127407472
2.5771323314244343
2.4574444355477327
2.3845936149883764
1.1464666946892514
1.0394014308301247
1.0394014308301247
1.0394014308301247
1.0394014308301247
1.0553327216906283
1.141335336209851
1.1254040453493472
1.1254040453493472
1.1254040453493472
1.1254040453493472
1.1163245077532016
1.1163245077532016
1.077862969291663
1.077862969291663
1.077862969291663
1.1547860462147401
1.1547860462147401
1.1547860462147401
1.0521447294963968
0.3552333837499919
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.12446415298076115
0.1629256914422996
0.1629256914422996
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.13131590624511905
0.0
0.0
0.0
0.08600261451922268
0.08600261451922268
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.0
0.038461538461538464
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.28592224616192996
0.37192486068115266
0.49355092453378263
0.49355092453378263
0.49355092453378263
0.49355092453378263
0.5001498812743138
0.5770729581973907
0.7841946815487177
0.7841946815487177
0.7841946815487177
0.7841946815487177
0.7841946815487177
0.7366536054910335
0.7366536054910335
0.8455363706773913
1.0041173562780705
1.5853912901160334
1.5022267647249419
1.5022267647249419
1.5022267647249419
1.4924346162762308
1.601220274920315
1.6556131042423572
1.678143351843392
1.678143351843392
1.678143351843392
1.678143351843392
1.9089125826126228
1.84822253026484
2.1397923458966637
1.846894668289963
1.7925018389679208
1.7925018389679208
1.8015813765640665
1.840042915025605
1.916965991948682
1.3686826396217302
1.3686826396217302
1.3686826396217302
1.3686826396217302
1.2288710340096858
1.2150704209386964
1.131905895547605
1.131905895547605
0.8579667611294333
0.8420354702689297
1.1573446636222207
1.2048857396799049
1.2048857396799049
0.9280380847881523
0.9280380847881523
0.5950821521153684
0.6041616897115142
0.6041616897115142
0.6244641529807612
0.6244641529807612
0.5090795375961458
0.5090795375961458
0.5634723669181879
0.5634723669181879
0.5634723669181879
0.5794036577786915
0.6087856586440843
0.6472471971056227
0.6472471971056227
0.6472471971056227
0.6857087355671612
0.339554889413315
0.3329559326727839
0.3329559326727839
0.3329559326727839
0.3329559326727839
0.3329559326727839
0.3329559326727839
0.387348761994826
0.387348761994826
0.41723815240704903
0.41723815240704903
0.41723815240704903
0.41723815240704903
0.355993569820649
0.37192486068115266
0.3403150754839721
0.3403150754839721
0.4789901245402794
0.4789901245402794
0.6328362783864332
0.6328362783864332
0.6328362783864332
0.6712978168479716
0.6712978168479716
0.6712978168479716
0.7929238807006017
0.7929238807006017
0.7929238807006017
0.8080949854904482
0.8080949854904482
0.9619411393366021
0.8850180624135252
0.9300785576155948
0.9300785576155948
0.9300785576155948
0.9300785576155948
0.8690867715530215
0.8935902104628406
0.8935902104628406
1.0112026101792437
1.0112026101792437
0.9727410717177053
0.809562583751579
0.809562583751579
0.809562583751579
0.809562583751579
0.7263980583604875
0.7263980583604875
0.7263980583604875
0.6970160574950948
0.7354775959566332
0.7354775959566332
0.7354775959566332
0.821480210475856
0.6676340566297021
0.6767135942258479
0.7151751326873863
0.7151751326873863
0.878003237418568
0.878003237418568
0.9164647758801064
0.9933878528031833
0.9933878528031833
1.079390467322406
1.079390467322406
1.079390467322406
0.7695679620094285
0.8080295004709669
0.8080295004709669
0.8940321149901895
0.8607019350080515
0.8607019350080515
0.8607019350080515
0.8290921498108709
0.4187057506681798
0.45716728912971827
0.45716728912971827
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.4543292000015871
0.3870959654709992
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.4255575039325377
0.4255575039325377
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.3167718452884535
0.3167718452884535
0.23984876836537652
0.4118539974038219
0.4503155358653604
0.4503155358653604
0.4503155358653604
0.4887770743268988
0.5431699036489409
0.5431699036489409
0.5975627329709831
0.5975627329709831
0.5975627329709831
0.6066422705671288
0.7220268859517442
0.7220268859517442
0.7220268859517442
0.7220268859517442
0.7604884244132827
0.7604884244132827
0.7604884244132827
0.8464910389325053
0.9324936534517281
0.9324936534517281
0.9868864827737701
1.0412793120958124
1.0412793120958124
1.0412793120958124
1.0412793120958124
1.0412793120958124
1.127281926615035
1.181674755937077
1.3033008197897071
1.3033008197897071
1.3033008197897071
1.2716910345925265
1.2807705721886722
1.2807705721886722
1.2807705721886722
1.3192321106502107
1.3395345739194577
1.511539802957903
1.511539802957903
1.5500013414194416
1.5500013414194416
1.5500013414194416
1.5725315890204763
1.759026119858788
1.7815563674598227
1.7340152914021385
1.8109383683252156
1.849399906786754
1.849399906786754
1.7884081207241806
1.8109383683252156
1.779328583128035
1.779328583128035
1.779328583128035
1.779328583128035
1.779328583128035
1.779328583128035
1.779328583128035
1.779328583128035
2.0707801087480853
2.0707801087480853
2.0707801087480853
1.9943332674856875
1.9086695015651929
1.4603289535077937
1.692242682190998
1.3214015424539642
1.5142745049734088
1.5527360434349473
1.505019823078416
1.505019823078416
1.505019823078416
1.4280967461553389
1.4280967461553389
1.1102863090719082
1.096835599067019
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.0
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.0
0.0
0.0
0.05439282932204212
0.05439282932204212
0.1930678783783494
0.33174292743465666
0.4405285860787409
0.4405285860787409
0.4405285860787409
0.4405285860787409
0.4405285860787409
0.5265312005979635
0.5265312005979635
0.5649927390595021
0.5649927390595021
0.6034542775210405
0.5875229866605368
0.9748717486553629
0.8979486717322859
0.8879652178644348
0.8879652178644348
0.9406376524015194
0.9247063615410158
0.8404241418067506
0.8404241418067506
0.8788856802682891
0.8788856802682891
0.8788856802682891
0.8788856802682891
0.15384615384615385
0.15384615384615385
0.23701067923724536
0.23701067923724536
0.0
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.0
0.0
0.22426738057097312
0.22426738057097312
0.22426738057097312
0.22426738057097312
0.33305303921505736
0.38074980525429486
0.3427380636555542
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.264859596822026
0.2263980583604875
0.2263980583604875
0.2263980583604875
0.2263980583604875
0.2263980583604875
0.2263980583604875
0.2263980583604875
0.14039544384126482
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.36681996876887524
0.42121279809091733
0.42121279809091733
0.42121279809091733
0.5750589519370712
0.5750589519370712
0.4052815072304137
0.4528225832880979
0.43291664674372593
0.5914976323444052
0.5914976323444052
0.5914976323444052
0.5914976323444052
0.6458904616664473
0.6458904616664473
0.7845655107227546
0.823027049184293
0.823027049184293
0.823027049184293
0.7612750770510627
0.822266863113636
0.822266863113636
0.9410359756255713
0.9794975140871097
0.9794975140871097
0.9794975140871097
0.9794975140871097
1.138078499687789
1.1210295144841116
1.1210295144841116
1.0984992668830769
0.4756056274129595
0.4756056274129595
0.5706877795283279
0.62508060885037
0.62508060885037
0.6794734381724121
0.6794734381724121
0.7179349766339506
0.7563965150954891
0.7563965150954891
0.7563965150954891
0.8107893444175311
0.8107893444175311
0.8267206352780349
0.9036437122011117
0.9036437122011117
0.9580365415231539
0.9580365415231539
0.8854581704416973
0.9398509997637394
0.6815903596822447
0.7157071923021627
0.7157071923021627
0.9619812014341954
0.9619812014341954
0.9619812014341954
0.9619812014341954
0.9619812014341954
0.9619812014341954
1.0163740307562374
1.0163740307562374
1.0163740307562374
0.8962545836170968
0.8962545836170968
0.8962545836170968
0.9506474129391388
0.9506474129391388
1.0366500274583614
1.0910428567804036
1.0910428567804036
1.0910428567804036
1.0525813183188653
1.0525813183188653
1.0525813183188653
1.1385839328380878
1.1385839328380878
1.1545152236985916
0.7671664617037656
0.7671664617037656
0.7671664617037656
0.8440895386268424
0.8440895386268424
0.8440895386268424
0.8440895386268424
1.0120589761974639
1.0505205146590024
1.2428282069666947
1.2428282069666947
1.0625371652755105
0.998362204970698
0.998362204970698
0.998362204970698
0.998362204970698
0.9508211289130138
0.9348898380525102
0.9189585471920065
0.9189585471920065
0.9414887947930414
0.9414887947930414
0.9642718389179029
0.5634723669181879
0.5159312908605037
0.5159312908605037
0.5159312908605037
0.5159312908605037
0.5543928293220421
0.5543928293220421
0.5543928293220421
0.6631784879661263
0.6631784879661263
0.6631784879661263
0.592496859511064
0.592496859511064
0.592496859511064
0.592496859511064
0.6309583979726024
0.6309583979726024
0.6309583979726024
0.7696334470289098
0.32438378462346845
0.32438378462346845
0.32438378462346845
0.3628453230850069
0.4397684000080838
0.4397684000080838
0.44636735674861494
0.4079058182870765
0.44636735674861494
0.3309827413639996
0.3309827413639996
0.3309827413639996
0.3309827413639996
0.3309827413639996
0.3853755706860417
0.3853755706860417
0.46229864760911865
0.5007601860706571
0.5551530153926992
0.5551530153926992
0.5551530153926992
0.5551530153926992
0.6411556299119219
0.6411556299119219
0.8334633222196142
0.8334633222196142
1.0576335962483139
1.0576335962483139
0.9621549174080705
1.1008299664643777
1.1392915049259162
1.1392915049259162
1.1392915049259162
1.1008299664643777
1.1392915049259162
1.1868325809836004
1.1552227957864198
1.202763871844104
1.202763871844104
1.202763871844104
1.1868325809836004
1.1868325809836004
1.1868325809836004
1.1392915049259162
1.2252941194451388
1.2252941194451388
0.6630755727166134
0.5861524957935365
0.8441603393512045
0.8441603393512045
0.8985531686732466
0.8985531686732466
0.8815041834695694
0.8815041834695694
0.9171276328029766
0.8498943982723888
0.8498943982723888
0.8883559367339272
0.8883559367339272
0.49810940844687135
0.49810940844687135
0.49810940844687135
0.4324092571968956
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.5568734101776568
0.5568734101776568
0.6337964871007337
0.6337964871007337
0.6337964871007337
0.7197991016199563
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.46624682672586404
0.46624682672586404
0.46624682672586404
0.46624682672586404
0.17200522903844537
0.17200522903844537
0.17200522903844537
0.17200522903844537
0.17200522903844537
0.17200522903844537
0.2263980583604875
0.2263980583604875
0.3033211352835644
0.34178267374510285
0.4187057506681798
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.4549395047979304
0.4324092571968956
0.0
0.10878565864408424
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.27856310335074175
0.27856310335074175
0.36456571786996445
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.40962621307203406
0.33270313614895713
0.33270313614895713
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.13131590624511905
0.13131590624511905
0.2699909553014263
0.2699909553014263
0.2155981259793842
0.25405966444092265
0.2631392020370684
0.2631392020370684
0.4702609253883955
0.48543203017824205
0.3609678771974809
0.3609678771974809
0.43789095412055784
0.43789095412055784
0.39942941565901935
0.39942941565901935
0.39942941565901935
0.4538222449810615
0.4538222449810615
0.5557561503607878
0.5782863979618227
0.5954320551814687
0.5954320551814687
0.6498248845035108
0.6498248845035108
0.6882864229650493
0.6882864229650493
0.7329894098946024
0.7714509483561408
0.8030607335533213
0.27856310335074175
0.3232660902802948
0.3617276287418333
0.35771396460560656
0.35771396460560656
0.27856310335074175
0.038461538461538464
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.31393375616032226
0.31393375616032226
0.31393375616032226
0.31393375616032226
0.35239529462186076
0.35239529462186076
0.49107034367816804
0.49107034367816804
0.5742348690692596
0.8046465915659737
0.7146303129105244
0.7146303129105244
0.977619633673279
0.7650094780963398
0.8034710165578782
0.8034710165578782
0.8034710165578782
0.8350808017550587
0.8350808017550587
0.7507985820207936
0.45655698433337494
0.5653426429774592
0.6741283016215435
0.6741283016215435
0.7601309161407661
0.7601309161407661
0.7601309161407661
0.7601309161407661
1.002369133804975
1.0792922107280518
1.0792922107280518
0.7035103024869361
0.8188949178715516
0.8188949178715516
0.49588162411508346
0.49588162411508346
0.4414887947930414
0.3870959654709992
0.5087220293236292
0.5087220293236292
0.5087220293236292
0.461180953265945
0.461180953265945
0.582807017118575
0.582807017118575
0.582807017118575
0.28171366616679844
0.28171366616679844
0.28171366616679844
0.28171366616679844
0.08600261451922268
0.20762867837185267
0.34630372742815996
0.34630372742815996
0.34630372742815996
0.40069655675020205
0.40069655675020205
0.43915809521174054
0.43915809521174054
0.49355092453378263
0.49355092453378263
0.49355092453378263
0.49355092453378263
0.49355092453378263
0.49355092453378263
0.4255575039325377
0.5024805808556146
0.3870959654709992
0.3870959654709992
0.4730985799902219
0.4730985799902219
0.4730985799902219
0.4730985799902219
0.527491409312264
0.527491409312264
0.527491409312264
0.35771396460560656
0.35771396460560656
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.4030272563315029
0.4030272563315029
0.457420085653545
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.339554889413315
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.1629256914422996
0.2489283059615223
0.3033211352835644
0.35771396460560656
0.31925242614406807
0.31925242614406807
0.31925242614406807
0.31925242614406807
0.31925242614406807
0.31925242614406807
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.3258513828845992
0.3258513828845992
0.2626318124902381
0.0
0.0
0.08600261451922268
0.08600261451922268
0.14039544384126482
0.14039544384126482
0.19478827316330694
0.19478827316330694
0.28079088768252963
0.3164143370159369
0.3164143370159369
0.3164143370159369
0.0
0.10878565864408424
0.10878565864408424
0.16317848796612636
0.16317848796612636
0.16317848796612636
0.28480455181875636
0.28480455181875636
0.28480455181875636
0.3232660902802948
0.3232660902802948
0.3232660902802948
0.42271941480440656
0.461180953265945
0.5155737825879871
0.5155737825879871
0.5155737825879871
0.44834054805739926
0.37801642787485346
0.4549395047979304
0.4549395047979304
0.4549395047979304
0.4549395047979304
0.4549395047979304
0.4934010432594689
0.4934010432594689
0.4934010432594689
0.547793872581511
0.5862554110430495
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.46401904239407615
0.46401904239407615
0.5856451062467062
0.5856451062467062
0.6241066447082446
0.6241066447082446
0.6241066447082446
0.662568183169783
0.662568183169783
0.662568183169783
0.662568183169783
0.662568183169783
0.662568183169783
0.662568183169783
0.7479604928926624
0.8339631074118852
0.719188796823613
0.6873262151026057
0.7257877535641442
0.7257877535641442
0.7257877535641442
1.0263188167803403
0.7536631377160476
0.67824667750646
0.6426232281730526
0.6426232281730526
0.6810847666345912
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.21731852076434172
0.21731852076434172
0.09285436778358058
0.09285436778358058
0.29997609113490764
0.29997609113490764
0.29997609113490764
0.3543689204569498
0.3543689204569498
0.37030021131745344
0.37030021131745344
0.37030021131745344
0.4732653244391475
0.4732653244391475
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.05439282932204212
0.05439282932204212
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.355993569820649
0.355993569820649
0.41038639914269115
0.41038639914269115
0.41038639914269115
0.5098397236668029
0.6314657875194328
0.6314657875194328
0.7530918513720628
0.7530918513720628
0.7530918513720628
0.7530918513720628
0.7530918513720628
0.7530918513720628
0.7530918513720628
0.7530918513720628
0.7530918513720628
0.7690231422325665
0.8459462191556434
0.8459462191556434
0.9675722830082734
1.1214184368544273
1.3553708418658972
1.3553708418658972
1.3553708418658972
1.3553708418658972
1.3553708418658972
1.3553708418658972
1.3553708418658972
1.3553708418658972
1.4097636711879393
1.4097636711879393
1.794379055803324
2.01854943490304
1.9874469341816734
2.465853165666394
2.465853165666394
2.2832615860132366
2.1106910867630386
2.1106910867630386
2.0631500107053546
2.0618221487304775
2.0618221487304775
2.052742611134332
2.0760330448060236
2.250018590190825
2.064826982307534
2.0488956914470307
1.8922052119573654
1.9081365028178692
1.9081365028178692
1.9311165472817018
0.8260181273335248
0.8260181273335248
0.8260181273335248
0.7852428309043978
0.8237043693659363
0.8237043693659363
0.9006274462890131
0.9006274462890131
0.5733120905849908
0.6117736290465292
0.6117736290465292
0.6117736290465292
0.6502351675080676
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.3620851370143498
0.5007601860706571
0.5007601860706571
0.5007601860706571
0.5007601860706571
0.5392217245321955
0.5392217245321955
0.6252243390514183
0.47137818520526437
0.47137818520526437
0.47137818520526437
0.47137818520526437
0.47137818520526437
0.47137818520526437
0.48654928999511093
0.48654928999511093
0.5250108284566494
0.5250108284566494
0.12446415298076115
0.09285436778358058
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.3614748322180065
0.5537825245256989
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.0
0.0
0.0
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.05439282932204212
0.05439282932204212
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.2851620600912729
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.40962621307203406
0.40962621307203406
0.5634723669181879
0.5634723669181879
0.5634723669181879
0.6403954438412648
0.8124006728797102
0.8124006728797102
0.8124006728797102
0.8124006728797102
0.8124006728797102
0.8667935022017523
0.8667935022017523
0.8667935022017523
0.8667935022017523
0.9437165791248292
1.0823916281811365
0.8741526450129405
0.8741526450129405
0.8832321826090863
0.8832321826090863
0.8832321826090863
0.9601552595321632
1.0145480888542053
1.0145480888542053
1.0145480888542053
1.0145480888542053
0.9760865503926669
1.030479379714709
1.030479379714709
1.1074024566377858
1.1600748911748706
1.1600748911748706
1.1600748911748706
1.1600748911748706
1.1600748911748706
1.1600748911748706
1.1375446435738357
1.0763000609874356
0.9060152267339479
0.9060152267339479
0.950718213663501
0.9122566752019624
0.9122566752019624
0.9122566752019624
0.9122566752019624
0.927427779991809
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.21731852076434172
0.21731852076434172
0.3033211352835644
0.3033211352835644
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.4890298708507256
0.4890298708507256
0.4890298708507256
0.5246533201841329
0.5246533201841329
0.5246533201841329
0.5246533201841329
0.5818842386343062
0.5818842386343062
0.6175076879677135
0.579046149506175
0.6334389788282171
0.5662057442976293
0.5662057442976293
0.48020312977840657
0.48020312977840657
0.48020312977840657
0.48020312977840657
0.48020312977840657
0.5186646682399451
0.5186646682399451
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.36456571786996445
0.36456571786996445
0.36456571786996445
0.4030272563315029
0.4030272563315029
0.2557800592258802
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.43463704152868343
0.4730985799902219
0.4730985799902219
0.4730985799902219
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.31925242614406807
0.31925242614406807
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.4437165791248292
0.4437165791248292
0.49810940844687135
0.49810940844687135
0.49810940844687135
0.49810940844687135
0.6197354722995013
0.6197354722995013
0.6197354722995013
0.705738086818724
0.7917407013379467
0.8461335306599889
0.8461335306599889
0.8461335306599889
0.8461335306599889
0.8461335306599889
0.8461335306599889
0.8461335306599889
0.8461335306599889
0.9133667651905767
0.8461335306599889
0.8461335306599889
0.8845950691215273
0.8845950691215273
0.8686637782610236
0.8686637782610236
0.8686637782610236
0.9230566075830657
0.9615181460446042
0.9615181460446042
0.8439057463282009
0.8439057463282009
0.8122959611310204
0.7963646702705167
0.9999796845061426
1.0384412229676812
1.0384412229676812
1.0384412229676812
1.0384412229676812
1.0384412229676812
1.0384412229676812
1.0384412229676812
1.0384412229676812
1.0384412229676812
1.0384412229676812
1.0362134386358932
0.7288786392161021
0.7129473483555985
0.7129473483555985
0.7129473483555985
0.7129473483555985
0.904828528165589
0.904828528165589
0.904828528165589
0.9207598190260926
0.9207598190260926
0.9207598190260926
0.9751526483481348
0.7715376341125089
0.7715376341125089
0.7715376341125089
0.1472471971056227
0.1472471971056227
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.2332498116248454
0.2332498116248454
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.375899506365021
0.2898968918457983
0.2898968918457983
0.2898968918457983
0.2898968918457983
0.2898968918457983
0.2898968918457983
0.375899506365021
0.375899506365021
0.375899506365021
0.375899506365021
0.41436104482655944
0.49067381695329304
0.49067381695329304
0.5972123497360383
0.5972123497360383
0.6265943506014311
0.6650558890629695
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.1985491407757069
0.1985491407757069
0.23701067923724536
0.770743537017524
0.5699666119100293
0.5699666119100293
0.6084281503715677
0.6084281503715677
0.6084281503715677
1.0726307869700076
1.1586334014892303
1.2130262308112725
1.2605673068689567
1.2605673068689567
0.8540065607941933
0.8540065607941933
0.8540065607941933
0.8540065607941933
0.8540065607941933
0.8540065607941933
0.9309296377172703
0.9309296377172703
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.29424159768741864
0.29424159768741864
0.3101728885479223
0.3101728885479223
0.3486344270094608
0.3486344270094608
0.09285436778358058
0.13131590624511905
0.11538461538461539
0.11538461538461539
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.08600261451922268
0.08600261451922268
0.17200522903844537
0.17200522903844537
0.25800784355766804
0.25800784355766804
0.3667935022017523
0.3667935022017523
0.452796116720975
0.4211863315237944
0.4211863315237944
0.5071889460430171
0.5071889460430171
0.5071889460430171
0.6288150098956471
0.8051914113428358
0.8051914113428358
0.963772396943515
0.963772396943515
0.963772396943515
1.0181652262655572
1.1568402753218643
1.1568402753218643
1.1568402753218643
1.1568402753218643
1.1568402753218643
1.3154212609225437
1.4217263387110133
1.4217263387110133
1.4217263387110133
1.4761191680330554
1.4761191680330554
1.4827181247735866
1.4827181247735866
1.4057950478505097
1.4414184971839168
1.4414184971839168
1.4414184971839168
1.5183415741069939
1.5952646510300708
1.9392751091069615
1.9392751091069615
1.9392751091069615
2.1732275141184316
2.3270736679645854
2.788612129503047
2.788612129503047
2.788612129503047
2.788612129503047
2.8113951736279086
3.0985952896371702
3.2947114247753544
3.2947114247753544
3.2947114247753544
3.4530895874335137
3.4530895874335137
3.4530895874335137
3.568474202818129
3.638935652389753
3.593737827798605
3.3761665105104366
3.354382693552234
3.354382693552234
3.354382693552234
3.445120139825982
3.445120139825982
3.445120139825982
3.3053085342139377
3.4958675686703726
3.5727906455934493
3.230502378800693
3.400376930049624
3.3775938859247625
3.3775938859247625
3.412294556773901
3.412294556773901
3.412294556773901
3.3059894789854316
3.3416129283188387
3.58185182259712
3.8061192031680933
3.8061192031680933
3.8061192031680933
3.907034989795138
3.846726992757197
3.846726992757197
3.6258786818553146
3.548702808408411
3.548702808408411
3.6489163190031797
2.9964299220063704
2.93027968785032
2.93027968785032
2.709039463070316
2.6252646328828813
2.181737782171851
2.313452782996432
1.8181997009679154
2.0692631432074275
1.9815569970778593
1.69423141658353
1.3893970216454994
1.196205730055108
1.2189887741799696
1.2388947107243418
0.0
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.21448043163621056
0.21448043163621056
0.21448043163621056
0.25294197009774905
0.25294197009774905
0.25294197009774905
0.3232660902802948
0.3232660902802948
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.07692307692307693
0.11538461538461539
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.12446415298076115
0.1629256914422996
0.1629256914422996
0.23984876836537652
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.3554861802738187
0.4324092571968956
0.4324092571968956
0.4868020865189377
0.4868020865189377
0.4868020865189377
0.5252636249804762
0.5027333773794413
0.5411949158409798
0.5411949158409798
0.5411949158409798
0.5796564543025183
0.5796564543025183
0.5796564543025183
0.7012825181551483
0.7012825181551483
0.6628209796936099
0.7782055950782252
0.7782055950782252
0.7782055950782252
0.7782055950782252
0.7782055950782252
0.7782055950782252
0.7397440566166867
0.35239529462186076
0.35239529462186076
0.35239529462186076
0.49107034367816804
0.5295318821397065
0.5295318821397065
0.5295318821397065
0.5295318821397065
0.5295318821397065
0.5295318821397065
0.5839247114617486
0.6223862499232871
0.6223862499232871
0.6223862499232871
0.6699273259809713
0.6699273259809713
0.5867628005898797
0.5867628005898797
0.6411556299119219
0.6411556299119219
0.6796171683734603
0.6796171683734603
0.7340099976955025
0.8200126122147252
0.8200126122147252
0.6752459959647171
0.6752459959647171
0.6752459959647171
0.7906306113493324
0.7766725117976131
0.6994966383507094
0.6994966383507094
0.6134940238314868
0.6134940238314868
0.6134940238314868
0.6134940238314868
0.752169072887794
0.7877925222212013
0.7877925222212013
0.7877925222212013
0.7877925222212013
0.8262540606827398
0.8262540606827398
0.8262540606827398
0.8262540606827398
0.8262540606827398
0.9031771376058166
0.6949381544376207
0.5326227677916644
0.5710843062532028
0.5710843062532028
0.5710843062532028
0.6480073831762798
0.6320760923157761
0.6161448014552725
0.6161448014552725
0.7354775959566332
0.7354775959566332
0.6019339053797264
0.6403954438412648
0.6403954438412648
0.19230769230769232
0.19230769230769232
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.12446415298076115
0.17885698230280328
0.17885698230280328
0.19478827316330694
0.19478827316330694
0.2332498116248454
0.2332498116248454
0.27171135008638386
0.27171135008638386
0.3486344270094608
0.29424159768741864
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.038461538461538464
0.038461538461538464
0.0
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.3170246418122802
0.3170246418122802
0.3554861802738187
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.5093323341199725
0.6309583979726024
1.318537409599035
1.318537409599035
1.318537409599035
1.194073256618274
1.1624634714210933
1.2009250098826316
1.2009250098826316
1.2393865483441702
1.2393865483441702
1.2393865483441702
1.2393865483441702
1.325389162863393
1.325389162863393
1.325389162863393
1.325389162863393
1.325389162863393
1.325389162863393
1.3638507013249312
1.3638507013249312
1.3638507013249312
1.5523114739453225
1.5523114739453225
1.5523114739453225
1.5523114739453225
1.638314088464545
1.6223827976040415
1.6223827976040415
1.6223827976040415
1.6223827976040415
1.6223827976040415
1.6223827976040415
1.6927069177865872
1.6155310443396835
1.5895524028141743
1.5895524028141743
1.4232233520319912
1.8489644501688927
1.8489644501688927
1.8489644501688927
1.9258875270919698
1.9258875270919698
1.6501456631139209
1.7270687400369977
1.8039918169600748
1.5799075950062762
1.6274486710639606
1.6274486710639606
1.6274486710639606
1.6274486710639606
1.6274486710639606
1.7653635340496108
1.7653635340496108
1.8325967685801985
1.7789641253288135
1.7789641253288135
1.8145875746622209
1.8145875746622209
2.277603144293194
2.2903369322762286
2.358783606571248
2.358783606571248
2.478709842694341
2.1871078184038724
2.2003200859385617
2.0409872440520944
1.984488476831627
1.984488476831627
2.0998730922162423
1.8312921972589842
1.8788332733166684
1.8788332733166684
1.8788332733166684
1.9557563502397455
1.9557563502397455
1.7000623430887665
1.7000623430887665
1.7050499713671186
1.743511509828657
1.743511509828657
1.7804664315767063
1.9689272041970973
1.195455237330808
1.2498480666528502
1.2819537515513273
1.2819537515513273
1.3363465808733694
1.3363465808733694
0.9031771376058166
0.8029636270110478
0.8029636270110478
0.8029636270110478
0.726040550087971
0.726040550087971
0.10878565864408424
0.10878565864408424
0.19478827316330694
0.19478827316330694
0.19478827316330694
0.24918110248534905
0.24918110248534905
0.24918110248534905
0.24918110248534905
0.32610417940842595
0.4892826673745523
0.4892826673745523
0.4892826673745523
0.4892826673745523
0.38049700873046804
0.4348898380525102
0.4348898380525102
0.4892826673745523
0.4892826673745523
0.4892826673745523
0.4892826673745523
0.4892826673745523
0.4892826673745523
0.4733513765140486
0.5277442058360907
0.5277442058360907
0.5277442058360907
0.4414887947930414
0.6847409224983013
0.8253031107884917
0.8253031107884917
0.7222422522455393
0.4992849834549669
0.5377465219165054
0.5377465219165054
0.5377465219165054
0.5377465219165054
0.5762080603780438
0.6531311373011207
0.6531311373011207
0.6531311373011207
0.6915926757626593
0.6915926757626593
0.5124828969360292
0.6809499965661394
0.719411535027678
0.3076923076923077
0.3076923076923077
0.3620851370143498
0.3620851370143498
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.4414887947930414
0.37116467461049557
0.40962621307203406
0.40962621307203406
0.21731852076434172
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.43291664674372593
0.487309476065768
0.487309476065768
0.4013068615465454
0.4013068615465454
0.4013068615465454
0.4013068615465454
0.37877661394551054
0.4331694432675527
0.4331694432675527
0.5100925201906296
0.5100925201906296
0.6188781788347139
0.7048807933539365
0.7048807933539365
0.7048807933539365
0.7048807933539365
0.7048807933539365
0.7048807933539365
0.7592736226759786
0.7592736226759786
0.7592736226759786
0.8039766096055317
0.8039766096055317
0.7367433750749438
0.7367433750749438
0.7367433750749438
0.7367433750749438
0.8583694389275738
0.8583694389275738
1.0122155927737277
0.7963646702705167
0.7963646702705167
0.7963646702705167
0.7963646702705167
0.7963646702705167
0.7963646702705167
0.8348262087320552
0.8348262087320552
0.8348262087320552
0.8732877471935937
1.0318687327942728
1.0318687327942728
1.1178713473134956
1.1178713473134956
1.1178713473134956
1.3421387278844688
1.3421387278844688
1.3421387278844688
1.3421387278844688
1.3193556837596072
1.3458995954968687
1.4675256593494987
1.4675256593494987
1.4319022100160914
1.5950806979822176
1.5950806979822176
1.5950806979822176
1.5950806979822176
1.6810833125014404
1.6810833125014404
1.719544850962979
1.719544850962979
1.719544850962979
1.719544850962979
1.8411709148156088
1.6788555281696524
1.6720037749052947
1.6629242373091488
1.752330211168255
1.752330211168255
1.5708300555962253
1.586001160386072
1.6019324512465756
1.6019324512465756
1.4822031300203398
1.4774682982658145
1.5318611275878566
1.5318611275878566
1.4592827565064
1.4592827565064
1.4908925417035805
1.4908925417035805
1.4908925417035805
1.543975259245222
1.543975259245222
1.5889684729286335
1.5889684729286335
1.5889684729286335
1.5889684729286335
1.532952790742069
1.399409100165162
1.399409100165162
1.269210453736912
1.4483202325635418
1.3523749791280033
1.4292980560510804
0.9020594432626431
0.9020594432626431
0.9020594432626431
0.9390143650106924
0.9390143650106924
0.9934071943327344
0.9934071943327344
1.038467689534804
1.0769292279963425
1.1406543914383571
1.1406543914383571
1.1406543914383571
1.009338485193238
0.984835046283419
0.984835046283419
0.984835046283419
1.0007663371439226
1.0551591664659647
1.0551591664659647
1.0936207049275033
1.0936207049275033
0.5229329253991754
0.45569969086858747
0.45569969086858747
0.5326227677916644
0.5326227677916644
0.5326227677916644
0.618625382310887
0.618625382310887
0.618625382310887
0.6570869207724256
0.6570869207724256
0.695548459233964
0.695548459233964
0.5953349486391952
0.5953349486391952
0.5953349486391952
0.23984876836537652
0.23984876836537652
0.278310306826915
0.278310306826915
0.3552333837499919
0.3552333837499919
0.37801642787485346
0.3552333837499919
0.39369492221153035
0.5475410760576842
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.3683265854823644
0.5990958162515951
0.5990958162515951
1.158721263482482
1.0811768264438324
1.1355696557658745
1.1355696557658745
1.283602648142648
1.283602648142648
1.283602648142648
1.3220641866041862
1.029264577977405
0.7957619698287328
0.9173880336813628
0.3774061230785102
0.3774061230785102
0.3774061230785102
0.3774061230785102
0.3774061230785102
0.3774061230785102
0.3774061230785102
0.3774061230785102
0.4634087375977329
0.5403318145208098
0.5403318145208098
0.5403318145208098
0.910886184334962
0.910886184334962
0.8120431646071936
0.8120431646071936
0.8120431646071936
0.7554225509533636
0.7010297216313215
0.7554225509533636
0.7554225509533636
0.8098153802754058
0.8098153802754058
0.7713538418138673
0.7713538418138673
0.723812765756183
0.9640516600344646
0.42594762984544277
0.7360344663184639
0.4732653244391475
0.4732653244391475
0.4732653244391475
0.45733403357864383
0.4889438187758244
0.4889438187758244
0.6609490478142698
0.6768803386747734
0.6768803386747734
0.9025007436319107
0.5423054403558988
0.28738984442306076
0.33493092048074496
0.37339245894228346
0.37339245894228346
0.038461538461538464
0.07692307692307693
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.0
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.23701067923724536
0.23701067923724536
0.23701067923724536
0.31393375616032226
0.31393375616032226
0.45260880521662955
0.49107034367816804
0.49107034367816804
0.5679934206012449
0.7066684696575523
0.7066684696575523
0.7066684696575523
0.7066684696575523
0.7610612989795943
0.9196422845802736
1.1157584197184576
1.3143075604941645
1.3143075604941645
1.3143075604941645
1.3143075604941645
1.1926814966415344
1.36468672567998
1.4734723843240642
1.4734723843240642
1.4734723843240642
1.4734723843240642
1.4734723843240642
1.5119339227856026
1.5119339227856026
1.5119339227856026
1.5119339227856026
1.6207195814296869
1.6207195814296869
1.6207195814296869
1.6366508722901905
1.8251116449105818
1.553486346899099
1.553486346899099
1.6152383190323294
1.5150248084375606
1.6010274229567831
1.6546600662081683
1.4716847080204485
1.4716847080204485
1.3538195117802185
1.4684439410941768
1.515985017151861
1.6798925392668358
1.4528225054847164
1.3846837193979191
1.137542847074659
1.001949356609223
0.8445160511245442
0.8920571271822285
0.930518665643767
0.79697497506686
0.8513678043889021
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.23984876836537652
0.23984876836537652
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.24670052162973444
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.461180953265945
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.6212685555801134
0.6212685555801134
0.6212685555801134
0.6212685555801134
0.6659715425096665
0.6659715425096665
0.7044330809712049
0.7269633285722398
0.7269633285722398
0.7428946194327434
0.4289608632724211
0.374568033950379
0.374568033950379
0.3389445846169717
0.39333741393901384
0.39333741393901384
0.39333741393901384
0.43179895240055227
0.43179895240055227
0.36456571786996445
0.36456571786996445
0.4030272563315029
0.4030272563315029
0.41895854719200654
0.41895854719200654
0.5909637762304519
0.5909637762304519
0.5909637762304519
0.5909637762304519
0.5909637762304519
0.7125898400830819
0.7510513785446203
0.7510513785446203
0.7510513785446203
0.8370539930638431
0.7985924546023045
0.8529852839243467
0.8529852839243467
0.8529852839243467
0.782661163741801
0.782661163741801
0.782661163741801
0.8211227022033394
0.8211227022033394
0.9749688560494932
0.9749688560494932
0.9749688560494932
0.9749688560494932
1.0293616853715353
1.0293616853715353
1.0293616853715353
1.0609714705687159
1.0609714705687159
1.0609714705687159
1.115364299890758
1.115364299890758
1.0797408505573507
1.04813106536017
1.3315728357375018
1.3294852971339448
1.316575173419199
1.4885804024576443
1.4008838682545475
1.294578790466078
1.294578790466078
1.1791941750814625
1.1791941750814625
1.3127378656583695
1.3127378656583695
1.274276327196831
1.2358147887352924
1.2358147887352924
1.2358147887352924
1.274276327196831
1.4462815562352762
1.4688118038363112
1.4688118038363112
1.545734880759388
0.7401859611440358
0.7401859611440358
0.7401859611440358
0.7786474996055742
0.8171090380671127
0.8171090380671127
0.9709551919132665
0.9709551919132665
0.9709551919132665
0.9709551919132665
1.0863398072978818
1.0863398072978818
1.0863398072978818
1.0863398072978818
1.140732636619924
1.161035099889171
1.161035099889171
1.2379581768122478
1.2379581768122478
1.2764197152737864
1.362422329793009
1.362422329793009
1.362422329793009
1.362422329793009
1.4008838682545475
1.5065786412466737
1.5065786412466737
1.2898704252786755
1.2673401776776405
1.1570869207724255
1.4494840464279113
1.5711101102805412
1.4324350612242338
1.4324350612242338
1.220769455322317
1.220769455322317
1.275162284644359
1.275162284644359
1.198239207721282
1.3070248663653663
1.3070248663653663
1.3070248663653663
1.4271443135045072
1.504067390427584
1.504067390427584
1.504067390427584
1.504067390427584
1.504067390427584
1.504067390427584
1.4656058519660455
1.4656058519660455
1.449674561105542
1.449674561105542
0.6356932297271279
0.6356932297271279
0.6356932297271279
0.69008605904917
0.69008605904917
0.69008605904917
0.69008605904917
0.7351465542512396
0.6197619388666242
0.5471835677851676
0.49964249172748343
0.49964249172748343
0.5540353210495256
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.05439282932204212
0.05439282932204212
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.11538461538461539
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.23984876836537652
0.23984876836537652
0.29424159768741864
0.29424159768741864
0.4528225832880979
0.4528225832880979
0.4528225832880979
0.9865554410683766
1.022178890401784
1.0606404288633222
1.0606404288633222
1.0606404288633222
1.0606404288633222
1.0606404288633222
1.0606404288633222
1.288593120998062
1.4272681700543692
1.4657297085159076
1.4816609993764112
1.567663613895634
1.6536662284148567
1.6536662284148567
1.637734937554353
0.9054529389983674
0.9054529389983674
0.9054529389983674
0.9054529389983674
0.9054529389983674
0.9054529389983674
0.9054529389983674
0.9054529389983674
0.9054529389983674
1.077458168036813
1.077458168036813
1.077458168036813
1.2662694493592677
1.2662694493592677
1.1067921518414425
1.1067921518414425
0.9823279988606815
1.1768634755001617
1.1768634755001617
1.1475850043972753
0.9514688692590912
0.9514688692590912
0.9010897040732759
0.12162606385262999
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.20823898316819597
0.2851620600912729
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.46401904239407615
0.46401904239407615
0.5184118717161182
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.24918110248534905
0.24918110248534905
0.3351837170045717
0.3736452554661102
0.3736452554661102
0.3736452554661102
0.3736452554661102
0.4280380847881523
0.4280380847881523
0.5812739338379629
0.4664996232496908
0.5049611617112293
0.5049611617112293
0.5909637762304519
0.5909637762304519
0.8139210450210244
0.661035099889171
0.6476108564514048
0.6476108564514048
0.5750324853699482
0.29646938201920653
0.29646938201920653
0.34401045807689073
0.3984032873989329
0.3984032873989329
0.5200293512515628
0.5200293512515628
0.6772788644376001
0.8159539134939074
0.8159539134939074
0.43915809521174054
0.43915809521174054
0.43915809521174054
0.43915809521174054
0.43915809521174054
0.4035346458783332
0.4035346458783332
0.0
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.2699909553014263
0.2699909553014263
0.32438378462346845
0.41038639914269115
0.41038639914269115
0.41038639914269115
0.41038639914269115
0.4488479376042296
0.7974823646136904
0.7974823646136904
0.7974823646136904
0.8359439030752288
0.7205592876906134
0.7205592876906134
0.7205592876906134
0.7364905785511171
0.7364905785511171
0.7901232218025022
0.7901232218025022
0.8257466711359094
0.8642082095974479
0.8642082095974479
0.742582145744818
0.742582145744818
0.8513678043889021
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.3554861802738187
0.3554861802738187
0.3939477187353571
0.3939477187353571
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.27856310335074175
0.36456571786996445
0.339554889413315
0.461180953265945
0.5471835677851676
0.5471835677851676
0.5471835677851676
0.6015763971072098
0.6015763971072098
0.7938840894149021
0.7938840894149021
0.9325591384712094
0.9325591384712094
0.9325591384712094
0.8556360615481324
0.8556360615481324
0.8556360615481324
0.8940976000096709
0.8940976000096709
0.9257073852068515
0.9257073852068515
0.9257073852068515
0.9641689236683899
1.3121930458815074
1.3121930458815074
1.3420824362937305
1.4447237530120736
1.4447237530120736
1.4447237530120736
1.5064757251453038
1.5449372636068424
1.5449372636068424
1.5449372636068424
1.576547048804023
1.576547048804023
1.5924783396645266
1.5924783396645266
1.5924783396645266
1.7847860319722189
1.7757064943760732
1.8300993236981153
1.7147147083135
1.7147147083135
1.6961591063963335
1.6961591063963335
1.6192360294732564
1.4962784932059845
0.9017095393446859
0.8185450139535944
0.7256906461700138
0.7256906461700138
0.7256906461700138
0.7256906461700138
0.7793232894213988
0.5637251634420146
0.5252636249804762
0.5637251634420146
0.5637251634420146
0.5637251634420146
0.6181179927640568
0.6181179927640568
0.6181179927640568
0.5796564543025183
0.5796564543025183
0.5637251634420146
0.5637251634420146
0.2626318124902381
0.2626318124902381
0.3101728885479223
0.3870959654709992
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.5024805808556146
0.5024805808556146
0.5024805808556146
0.5568734101776568
0.5953349486391952
0.5953349486391952
0.5953349486391952
0.5953349486391952
0.547793872581511
0.3620851370143498
0.3620851370143498
0.4005466754758883
0.4549395047979304
0.4549395047979304
0.4549395047979304
0.5409421193171531
0.5024805808556146
0.5024805808556146
0.5024805808556146
0.5884831953748373
0.5884831953748373
0.7132001448794252
0.7132001448794252
0.7132001448794252
0.7132001448794252
0.7516616833409636
0.7516616833409636
0.7516616833409636
0.9055078371871175
0.9055078371871175
0.9055078371871175
0.9552766975765896
0.9712079884370932
0.9712079884370932
0.7516616833409636
0.7516616833409636
0.7516616833409636
0.7516616833409636
0.8060545126630058
0.8060545126630058
0.8060545126630058
0.8060545126630058
0.7744447274658252
0.8576092528569167
0.8576092528569167
0.8867384571984827
0.8576092528569167
1.020787740823043
1.020787740823043
1.09771081774612
0.5955877451630219
0.5955877451630219
0.7043734038071062
0.6049200792829944
0.6049200792829944
0.6049200792829944
0.6049200792829944
0.7635010648836738
0.8788856802682891
0.8788856802682891
0.9173472187298275
0.9717400480518696
0.9717400480518696
0.9717400480518696
0.9717400480518696
0.9717400480518696
0.9717400480518696
0.9942702956529045
0.9942702956529045
1.3488681593949385
1.3488681593949385
1.3488681593949385
1.4348707739141613
1.466480559111342
1.466480559111342
1.5524831736305644
1.722260618337222
1.722260618337222
1.722260618337222
1.6453375414141451
1.6453375414141451
1.6453375414141451
1.6453375414141451
1.6838961864179571
1.696736591626503
1.5584718255747525
1.4542836692961152
1.540286283815338
1.703378719706563
1.678201146800988
1.678201146800988
1.5721488655363451
1.6106104039978837
1.6875334809209606
1.6875334809209606
1.6875334809209606
1.6957810453349498
1.4936335242894383
1.4551719858278997
1.5767980496805298
1.5927293405410334
0.9573171704040321
0.9573171704040321
0.9450030169548802
0.9387615684868655
0.9387615684868655
0.8001255378829167
0.8001255378829167
0.8001255378829167
0.8001255378829167
0.8001255378829167
0.7328923033523288
0.8098153802754058
0.8098153802754058
0.8098153802754058
0.7554225509533636
0.7554225509533636
0.7713538418138673
0.4001891672033717
0.4001891672033717
0.4001891672033717
0.4001891672033717
0.4001891672033717
0.4001891672033717
0.4001891672033717
0.4001891672033717
0.38425787634286807
0.38425787634286807
0.3617276287418333
0.3617276287418333
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.19478827316330694
0.19478827316330694
0.19478827316330694
0.19478827316330694
0.19478827316330694
0.44106228229533956
0.3322766236512553
0.3322766236512553
0.3322766236512553
0.38666945297329747
0.38666945297329747
0.38666945297329747
0.38666945297329747
0.409452497098159
0.409452497098159
0.409452497098159
0.44791403555969744
0.48637557402123593
0.5951612326653202
0.5951612326653202
0.6495540619873623
0.7039468913094044
0.7424084297709429
0.8810834788272501
0.9670860933464728
1.1209322471926266
1.313239939500319
1.4764184274664454
1.8472255938044244
1.8472255938044244
1.8472255938044244
1.8472255938044244
1.8472255938044244
1.8472255938044244
1.8472255938044244
1.7996845177467402
1.7996845177467402
1.7996845177467402
1.7996845177467402
1.7996845177467402
1.7996845177467402
1.7996845177467402
2.2467857538962437
2.2467857538962437
2.2918462490983136
1.3930701097767122
1.3930701097767122
1.3952978941085001
1.3952978941085001
1.3952978941085001
1.3996690665172435
1.3996690665172435
1.3452762371952014
1.4197187332626635
1.7657156268500274
1.7055977153757909
1.5613253533995248
1.3518285029169443
1.3902900413784829
1.3902900413784829
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.4474522315256147
0.4474522315256147
0.5018450608476568
0.5018450608476568
0.5018450608476568
0.8822560175032237
0.9591790944263007
0.9591790944263007
0.9591790944263007
1.106058338776778
1.0740641389817167
0.55391362503813
0.17885698230280328
0.2332498116248454
0.2332498116248454
0.05439282932204212
0.05439282932204212
0.0
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.2626318124902381
0.48610295387126323
0.48610295387126323
0.48610295387126323
0.5404957831933054
0.5404957831933054
0.5404957831933054
0.8713544473103295
0.9257472766323716
0.9257472766323716
0.9257472766323716
0.9257472766323716
1.2781425712542323
1.4742587063924164
1.3533928286104435
1.5605145519617705
1.5605145519617705
1.8201287866792468
1.7466245890681884
1.7466245890681884
1.4321255626961138
1.4321255626961138
1.4321255626961138
1.1872695130983124
1.0998964077120894
1.0998964077120894
0.9751794582075014
1.2412192715201722
1.2412192715201722
1.2076286783718526
1.2460902168333912
1.2460902168333912
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.2263980583604875
0.2263980583604875
0.2263980583604875
0.264859596822026
0.038461538461538464
0.038461538461538464
0.19230769230769232
0.19230769230769232
0.278310306826915
0.278310306826915
0.3167718452884535
0.3167718452884535
0.3552333837499919
0.3552333837499919
0.3552333837499919
0.3552333837499919
0.4027744598076761
0.4027744598076761
0.4560500293128494
0.4560500293128494
0.4560500293128494
0.33493092048074496
0.4118539974038219
0.4118539974038219
0.4118539974038219
0.4118539974038219
0.4118539974038219
0.42778528826432555
0.2489283059615223
0.3705543698141523
0.3705543698141523
0.3705543698141523
0.4249471991361944
0.4249471991361944
0.39333741393901384
0.3774061230785102
0.3774061230785102
0.30048304615543325
0.30048304615543325
0.2688732609582527
0.2688732609582527
0.34579633788132963
0.34579633788132963
0.34579633788132963
0.34579633788132963
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.3442897211678404
0.3442897211678404
0.3217594735668056
0.3217594735668056
0.3217594735668056
0.558770152804051
0.6294517812591133
0.6294517812591133
0.6294517812591133
0.6294517812591133
0.6294517812591133
0.6294517812591133
0.8191548394329501
0.7809576321314552
0.6816500368463434
0.6816500368463434
0.6816500368463434
0.0
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.16008760231416844
0.16008760231416844
0.24609021683339113
0.24609021683339113
0.24609021683339113
0.24609021683339113
0.24609021683339113
0.36771628068602114
0.40617781914755957
0.40617781914755957
0.40617781914755957
0.4221091100080632
0.3904993248108827
0.3232660902802948
0.3232660902802948
0.3232660902802948
0.3232660902802948
0.2876426409468875
0.32610417940842595
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.4706179991346073
0.4706179991346073
0.4706179991346073
0.4706179991346073
0.55662061365383
0.08600261451922268
0.3100868364730211
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.14039544384126482
0.1697774447066575
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.19478827316330694
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.26202150769389476
0.26202150769389476
0.20762867837185267
0.20762867837185267
0.2845517552949296
0.2845517552949296
0.2845517552949296
0.11538461538461539
0.11538461538461539
0.25405966444092265
0.48669917126942475
0.48669917126942475
0.5410920005914669
0.5795535390530053
0.5795535390530053
0.5795535390530053
0.7182285881093126
0.7182285881093126
0.7726214174313547
0.7319320946380284
0.8128033506778507
0.8128033506778507
0.6407981216394053
0.6951909509614475
0.7111222418219512
0.7111222418219512
0.743342331815475
0.743342331815475
0.9218292539605262
0.9762220832825683
0.9762220832825683
0.9218292539605262
0.9218292539605262
0.6431288212207061
0.5540353210495256
0.5540353210495256
0.6084281503715677
0.6468896888331062
0.6468896888331062
0.6468896888331062
0.739317544118985
0.7777790825805234
0.7777790825805234
0.8162406210420619
0.8162406210420619
0.9316252364266773
0.9316252364266773
0.8613011162441315
0.8613011162441315
0.9156939455661736
0.9156939455661736
0.7078814748956794
0.34615384615384615
0.34615384615384615
0.34615384615384615
0.4230769230769231
0.4230769230769231
0.4230769230769231
0.4230769230769231
0.4230769230769231
0.4774697523989652
0.5862554110430495
0.5862554110430495
0.5862554110430495
0.5862554110430495
0.547793872581511
0.36456571786996445
0.36456571786996445
0.36456571786996445
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.24010156488920328
0.24010156488920328
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.4362177000273873
0.5450033586714715
0.5450033586714715
0.5450033586714715
0.5450033586714715
0.5450033586714715
0.52222031454661
0.6757089601202473
0.6757089601202473
0.6529259159953857
0.8433434585926206
0.8433434585926206
0.726040550087971
0.7645020885495094
0.7645020885495094
0.12446415298076115
0.12446415298076115
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.20823898316819597
0.24670052162973444
0.30109335095177653
0.2626318124902381
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.2851620600912729
0.2851620600912729
0.038461538461538464
0.038461538461538464
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.3076923076923077
0.44636735674861494
0.44636735674861494
0.44636735674861494
0.44636735674861494
0.5007601860706571
0.5007601860706571
0.5392217245321955
0.9713781852052644
0.9713781852052644
0.9713781852052644
1.0257710145273065
1.0733120905849907
1.0733120905849907
1.1593147051042134
1.2362377820272903
1.2906306113493324
1.2906306113493324
1.2906306113493324
1.2906306113493324
1.2906306113493324
1.352382583482563
1.329852335881528
1.329852335881528
1.329852335881528
1.329852335881528
1.329852335881528
1.3457836267420316
1.3141738415448512
1.337464275216543
1.337464275216543
1.337464275216543
1.337464275216543
1.3149340276155081
1.5072417199232004
1.5072417199232004
1.7004953559720721
1.7004953559720721
1.8391704050283793
1.9545550204129947
2.008947849735037
2.008947849735037
2.008947849735037
2.167528835335716
2.167528835335716
1.9894463040766912
1.9825945508123333
1.935053474754649
1.935053474754649
1.935053474754649
2.2059492987389544
2.2059492987389544
1.9388619175851407
1.8913208415274565
1.9585540760580444
1.9523126275900298
1.7946580309133842
1.7630482457162036
1.7630482457162036
1.878432861100819
1.8174410750382457
1.8174410750382457
1.8174410750382457
1.8174410750382457
1.9168943995623575
1.9778861856249308
1.9778861856249308
1.8392111365686235
1.922375661959715
1.922375661959715
1.922375661959715
2.005897695623323
2.0875556043009253
2.0875556043009253
2.0378976067334085
1.985225172196324
1.985225172196324
1.7975149822540788
1.7747319381292173
1.69730147165931
1.5881583047427092
1.3896091639670023
1.4477628609014443
1.3708397839783675
1.1675558114481353
1.1675558114481353
1.2347890459787232
1.2891818753007651
1.2891818753007651
1.2891818753007651
1.2891818753007651
1.2891818753007651
1.2891818753007651
1.2891818753007651
1.2891818753007651
1.2891818753007651
1.3649876924069733
1.3649876924069733
1.2794920329082762
1.3149001150960313
1.3149001150960313
1.3149001150960313
1.1923528618333163
0.8069772911472746
0.8839003680703515
0.7012825181551483
0.7012825181551483
0.7328923033523288
0.7328923033523288
0.8073823746378829
0.8035739318073911
0.7266508548843142
0.7266508548843142
0.7266508548843142
0.7266508548843142
0.7741919309419985
0.7582606400814949
0.7582606400814949
0.23984876836537652
0.20138722990383806
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.36456571786996445
0.36456571786996445
0.36456571786996445
0.41895854719200654
0.5775395327926858
0.5775395327926858
0.6160010712542243
0.6544626097157628
0.6478636529752316
0.6478636529752316
0.6478636529752316
0.6863251914367701
0.6863251914367701
0.6160010712542243
0.6160010712542243
0.702003685773447
0.702003685773447
0.8437269915895889
0.5660902771628809
0.5660902771628809
0.4249471991361944
0.3736452554661102
0.3736452554661102
0.36456571786996445
0.36456571786996445
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.1472471971056227
0.22417027402869963
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.40987900959586077
0.4414887947930414
0.4414887947930414
0.4414887947930414
0.4414887947930414
0.527491409312264
0.5818842386343062
0.5818842386343062
0.5818842386343062
0.6203457770958446
0.6203457770958446
0.658807315557383
0.6972688540189216
0.6972688540189216
0.6112662394996988
0.6972688540189216
0.6972688540189216
0.6972688540189216
0.7804333794100131
0.7804333794100131
0.73573039248046
0.73573039248046
0.7741919309419985
0.73573039248046
0.73573039248046
0.8445160511245442
0.8445160511245442
1.0010955823501395
1.0010955823501395
0.953398816310902
0.9011366647783743
0.8467438354563321
0.9170679556388779
0.9170679556388779
0.7903760183263289
0.783524265061971
0.783524265061971
0.7519144798647904
0.7359831890042867
0.7359831890042867
0.8129062659273637
0.8129062659273637
0.8989088804465863
0.9464499565042706
0.9464499565042706
0.9758319573696633
0.9758319573696633
1.2045233901524364
1.170534178458069
1.1659962616004003
1.118455185542716
1.118455185542716
1.2272408441868001
1.1569167240042544
1.188526509201435
1.2269880476629735
1.2269880476629735
1.2269880476629735
1.2269880476629735
1.2269880476629735
1.204205003538112
1.258597832860154
1.4306030618985994
1.4306030618985994
1.4781441379562836
1.5006743855573184
1.4781441379562836
1.4781441379562836
1.4781441379562836
1.4781441379562836
1.7089133687255145
1.6319902918024374
0.9077356215189054
0.9077356215189054
0.9168151591150512
1.0028177736342738
1.1182023890188892
1.1182023890188892
1.1480917794311123
1.1480917794311123
1.1248013457594204
1.1248013457594204
1.1248013457594204
1.1248013457594204
1.1248013457594204
1.1248013457594204
1.1248013457594204
0.43463704152868343
0.4030272563315029
0.5082150743031036
0.4437165791248292
0.529719193644052
0.529719193644052
0.5681807321055904
0.5681807321055904
0.12446415298076115
0.20138722990383806
0.20138722990383806
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.23076923076923078
0.2626318124902381
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.4255575039325377
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.17200522903844537
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.22417027402869963
0.3101728885479223
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.0
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.20138722990383806
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.3614748322180065
0.3614748322180065
0.32301329375646803
0.32301329375646803
0.32301329375646803
0.2914035085592875
0.3683265854823644
0.3683265854823644
0.42271941480440656
0.42271941480440656
0.42271941480440656
0.42271941480440656
0.461180953265945
0.461180953265945
0.49964249172748343
0.49964249172748343
0.6383175407837908
0.6542488316442944
0.7402514461635171
0.7402514461635171
0.7402514461635171
0.7402514461635171
0.7946442754855592
0.7946442754855592
0.7946442754855592
0.9162703393381891
0.938800586939224
0.9003390484776855
0.9003390484776855
0.9003390484776855
0.9835035738687771
1.0282065607983302
0.9450420354072385
0.9450420354072385
0.8778088008766507
0.8778088008766507
0.8778088008766507
0.8778088008766507
0.9162703393381891
0.9994348647292807
0.9994348647292807
0.9994348647292807
0.9994348647292807
0.9994348647292807
0.9994348647292807
0.9994348647292807
0.9994348647292807
1.407400985040354
1.561247138886508
1.5906291397519006
1.6675522166749774
1.7347854512055654
1.7347854512055654
1.8117085281286422
1.8117085281286422
1.9837137571670875
1.9452522187055492
1.9452522187055492
1.9452522187055492
1.8074628113664244
1.8074628113664244
1.8074628113664244
1.8167064952100052
1.8167064952100052
1.8167064952100052
1.6475393552996909
1.5999982792420067
1.7002117898367755
1.7002117898367755
1.7371667115848248
1.7371667115848248
1.7371667115848248
1.7371667115848248
1.721235420724321
1.721235420724321
1.721235420724321
1.721235420724321
1.730314958320467
1.9258508656691953
1.9258508656691953
2.178656045975187
2.005974922049901
2.037837503770908
1.9335897619844928
1.8278949889923664
1.6976963425641163
1.6808908950642134
1.3293528939071402
1.066823996666415
1.066823996666415
1.0780469223395162
1.023654093017474
1.023654093017474
1.023654093017474
0.9761130169597898
1.1741763186823064
1.059606787557098
1.0505272499609524
1.0505272499609524
1.1049200792829945
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.2626318124902381
0.3170246418122802
0.3170246418122802
0.24010156488920328
0.24010156488920328
0.27856310335074175
0.27856310335074175
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.18570873556716117
0.18570873556716117
0.2944943942112454
0.2944943942112454
0.2944943942112454
0.3329559326727839
0.3329559326727839
0.3329559326727839
0.3329559326727839
0.41895854719200654
0.4799503332545798
0.4799503332545798
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.5953349486391952
0.5953349486391952
0.6337964871007337
0.6337964871007337
0.6722580255622721
0.7107195640238105
0.7107195640238105
0.7107195640238105
0.8195052226678948
0.8579667611294333
0.8126534694035369
0.8126534694035369
0.8126534694035369
0.9342795332561669
0.9342795332561669
0.9408784899966981
0.9408784899966981
0.9408784899966981
0.8933374139390138
0.8933374139390138
0.8164143370159369
0.8164143370159369
0.8164143370159369
0.8164143370159369
0.8164143370159369
0.8164143370159369
0.8548758754774753
0.9408784899966981
0.9568097808572017
0.5721943962418171
0.5405846110446365
0.5405846110446365
0.5405846110446365
0.5405846110446365
0.5903799380012316
0.5903799380012316
0.5903799380012316
0.4861917817225944
0.4861917817225944
0.4861917817225944
0.5721943962418171
0.6581970107610398
0.6581970107610398
0.6581970107610398
0.6581970107610398
0.7351200876841167
0.6807272583620746
0.6807272583620746
0.6807272583620746
0.9884195660543823
1.0268811045159207
1.161035099889171
1.161035099889171
1.020639656047906
1.0750324853699482
1.3527805044612828
1.3527805044612828
1.4387831189805056
1.3786064171773393
1.3786064171773393
1.4458396517079273
1.3699916402359007
1.3699916402359007
1.3699916402359007
1.3699916402359007
1.478777298879985
1.5619418242710765
1.5619418242710765
1.5619418242710765
1.5619418242710765
1.5687935775354345
1.5687935775354345
1.52125250147775
1.6072551159969728
1.6457166544585113
1.6457166544585113
1.6457166544585113
1.055905597108797
1.055905597108797
1.164238436585411
1.2502410511046338
1.0874106705572877
1.0874106705572877
1.1324711657593574
1.1110159836093727
0.9893899197567428
0.9893899197567428
1.0753925342759656
1.0753925342759656
0.9946610145223969
0.9946610145223969
0.8730349506697669
0.8730349506697669
0.8730349506697669
0.8730349506697669
0.9590375651889895
0.9590375651889895
0.9590375651889895
1.1093756479465702
1.1253069388070738
1.0709141094850319
1.0709141094850319
1.0709141094850319
1.1478371864081087
1.1478371864081087
0.8601945454612211
0.8986560839227596
0.8986560839227596
0.9530489132448017
1.0390515277640244
1.0390515277640244
1.0390515277640244
1.0074417425668438
1.1162274012109281
1.193150478134005
1.193150478134005
1.2316120165955435
1.2316120165955435
1.2316120165955435
1.2316120165955435
1.193150478134005
1.1615406929368244
1.193150478134005
1.193150478134005
1.273256729299321
1.273256729299321
1.0936971536098934
1.1321586920714317
1.1321586920714317
1.1321586920714317
1.2090817689945086
1.2250130598550124
1.2250130598550124
1.2250130598550124
1.2250130598550124
1.311015674374235
1.311015674374235
1.311015674374235
1.311015674374235
1.0008427858263127
1.0868454003455355
1.0868454003455355
1.2022300157301509
1.2022300157301509
1.2022300157301509
1.2022300157301509
1.2022300157301509
1.2406915541916892
1.2406915541916892
1.326694168710912
1.326694168710912
1.326694168710912
1.3107628778504083
1.2247602633311856
1.2247602633311856
1.2247602633311856
1.2247602633311856
1.4208763984693695
1.4208763984693695
1.4208763984693695
1.4208763984693695
1.2705383157117889
1.2033050811812012
1.155764005123517
1.155764005123517
1.155764005123517
1.1942255435850553
1.1942255435850553
1.1942255435850553
1.162615758387875
1.162615758387875
1.162615758387875
1.162615758387875
1.1142115810100206
1.1142115810100206
0.9988269656254052
0.9988269656254052
0.9988269656254052
0.9988269656254052
1.0282089664907978
0.9897474280292594
1.0666705049523364
0.9897474280292594
0.9484478004395898
0.9484478004395898
0.9484478004395898
0.9484478004395898
0.9643790913000934
0.8226557854839515
0.8226557854839515
0.86111732394549
0.86111732394549
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.4549395047979304
0.4549395047979304
0.4549395047979304
0.2851620600912729
0.32362359855281136
0.32362359855281136
0.37116467461049557
0.34178267374510285
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.17885698230280328
0.17885698230280328
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.2557800592258802
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.2786602098930152
0.2786602098930152
0.4868991930612112
0.5345959591004487
0.0
0.05439282932204212
0.16317848796612636
0.16317848796612636
0.16317848796612636
0.24918110248534905
0.24918110248534905
0.2557800592258802
0.0
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.33270313614895713
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.4730985799902219
0.680220303341549
0.6417587648800105
0.7571433802646259
0.7571433802646259
0.7571433802646259
0.7571433802646259
0.7571433802646259
0.7571433802646259
0.9134701149663944
1.0350961788190243
1.0735577172805628
1.0735577172805628
1.1120192557421014
1.1120192557421014
1.1120192557421014
1.1120192557421014
1.2979807878330891
1.3839834023523119
1.3839834023523119
1.438376231674354
1.438376231674354
1.438376231674354
1.438376231674354
1.5770512807306614
1.7157263297869685
1.7157263297869685
1.7157263297869685
1.7157263297869685
1.7157263297869685
1.7157263297869685
1.7926494067100456
1.7926494067100456
1.7926494067100456
1.7926494067100456
1.8162969141279492
1.7431347048172723
1.6724530763622099
1.7584556908814326
1.7584556908814326
1.7743869817419362
1.7743869817419362
1.8960130455945663
1.9435541216522505
2.017639109447196
2.017639109447196
1.970098033389512
1.970098033389512
2.028356442072644
1.9673646560100706
1.790228068492225
1.790228068492225
1.790228068492225
1.5837094801089864
0.5912762499183775
0.6619578783734398
0.6619578783734398
0.7125037880081807
0.7668966173302229
0.7668966173302229
0.7668966173302229
0.821289446652265
0.10878565864408424
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.2626318124902381
0.2626318124902381
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.4258103004563645
0.5978155294948099
0.5978155294948099
0.5978155294948099
0.5978155294948099
0.7194415933474398
0.6265872255638593
0.6809800548859013
0.6809800548859013
0.6809800548859013
0.7194415933474398
0.7194415933474398
0.766982669405124
0.7194415933474398
0.7194415933474398
0.7194415933474398
0.7194415933474398
0.8054442078666625
0.7949946139298211
0.7417190444246479
0.7417190444246479
0.79611187374669
0.79611187374669
0.5337328577802787
0.5337328577802787
0.5049611617112293
0.5593539910332713
0.5978155294948099
0.5978155294948099
0.5978155294948099
0.527491409312264
0.527491409312264
0.527491409312264
0.527491409312264
0.4890298708507256
0.4890298708507256
0.6106559347033556
0.6106559347033556
0.6106559347033556
0.579046149506175
0.579046149506175
0.3232660902802948
0.3232660902802948
0.3617276287418333
0.4161204580638754
0.4161204580638754
0.4161204580638754
0.4161204580638754
0.4161204580638754
0.4161204580638754
0.4161204580638754
0.4161204580638754
0.5144565227711182
0.5144565227711182
0.5144565227711182
0.5144565227711182
0.6232421814152025
0.6617037198767409
0.6617037198767409
0.6617037198767409
0.5944704853461531
0.8343192537115296
0.8343192537115296
0.8343192537115296
0.8343192537115296
0.8571022978363911
0.8571022978363911
0.8955638362979296
1.010948451682545
1.010948451682545
1.010948451682545
1.010948451682545
1.010948451682545
1.010948451682545
1.073057497561987
1.1115190360235256
1.1115190360235256
0.9961344206389102
1.0260238110511333
0.9106391956665179
0.9106391956665179
0.4414887947930414
0.4414887947930414
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.5568734101776568
0.6112662394996988
0.6112662394996988
0.6112662394996988
0.665659068821741
0.665659068821741
0.665659068821741
0.7012825181551483
0.7012825181551483
0.7078814748956794
0.6309583979726024
0.6309583979726024
0.6309583979726024
0.6309583979726024
0.6309583979726024
0.6309583979726024
0.6309583979726024
0.8552257785435756
0.9027668546012598
0.9890222656443093
0.9890222656443093
0.880236607000225
0.9249395939297781
1.1320613172811052
1.1320613172811052
1.0964378679476978
1.164281407274629
1.164281407274629
1.1320613172811052
1.1864541466031473
1.1864541466031473
1.1192209120725594
1.2052235265917821
1.2436850650533207
1.2436850650533207
1.326849590444412
1.326849590444412
1.2436850650533207
1.282146603514859
1.282146603514859
1.1989820781237674
1.1989820781237674
1.1989820781237674
1.1605205396622291
1.1605205396622291
1.2149133689842713
0.8184850693932995
1.2559350170563746
1.2559350170563746
1.3103278463784167
1.3103278463784167
1.3963304608976392
1.3963304608976392
1.21832805103958
1.0065772792738017
1.0450388177353402
1.1604234331199557
1.1604234331199557
1.1604234331199557
0.8829775895860826
0.7582606400814949
0.7107195640238105
0.7107195640238105
0.7651123933458527
0.7651123933458527
0.7651123933458527
0.7651123933458527
0.7651123933458527
0.7651123933458527
0.8035739318073911
0.665659068821741
0.665659068821741
0.6881893164227758
0.5794036577786915
0.5794036577786915
0.6110134429758721
0.6654062722979143
0.6654062722979143
0.6654062722979143
0.6654062722979143
0.7423293492209911
0.7582606400814949
0.7132001448794252
0.7132001448794252
0.7132001448794252
0.18570873556716117
0.18570873556716117
0.24010156488920328
0.24010156488920328
0.27171135008638386
0.32610417940842595
0.32610417940842595
0.05439282932204212
0.13131590624511905
0.13131590624511905
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.11538461538461539
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.20164002642766482
0.25603285574970697
0.3420354702689296
0.39642829959097176
0.4348898380525102
0.4348898380525102
0.4348898380525102
0.4348898380525102
0.4348898380525102
0.4348898380525102
0.45082112891301385
0.45082112891301385
0.45082112891301385
0.45082112891301385
0.48928266737455234
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.29424159768741864
0.29424159768741864
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.0
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.24609021683339113
0.24609021683339113
0.32301329375646803
0.32301329375646803
0.32301329375646803
0.32301329375646803
0.5062414484680146
0.5447029869295531
0.5447029869295531
0.7402388942782816
0.5950821521153684
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.27856310335074175
0.27856310335074175
0.3554861802738187
0.3170246418122802
0.3170246418122802
0.4324092571968956
0.6786832663289283
0.7646858808481509
0.9033609299044582
0.9033609299044582
0.9033609299044582
0.9033609299044582
0.9033609299044582
0.9033609299044582
0.9192922207649619
0.9896163409475076
0.9192922207649619
1.0052948352841846
1.0912974498034071
1.0912974498034071
1.0912974498034071
1.036904620481365
1.036904620481365
0.9665805002988194
0.9665805002988194
0.9665805002988194
1.0050420387603578
1.0819651156834347
1.0819651156834347
1.0819651156834347
1.240546101284114
1.3559307166687293
1.371862007529233
1.8180856340767997
1.8180856340767997
1.8180856340767997
1.8180856340767997
1.6119635724184362
1.7273481878030517
1.7273481878030517
1.7273481878030517
1.7273481878030517
1.6663564017404784
1.6028840348222906
1.8188068495080174
2.089979919109589
1.681507682904179
1.681507682904179
1.6403044875204
1.7405179981151688
1.4970319360986457
1.4970319360986457
1.4153740274210433
1.4600770143505963
1.4985385528121349
0.8607284015751744
0.7928848622482433
0.7294124953300554
0.7294124953300554
0.8047839147408461
0.72467766357553
0.6092930481909146
0.6449164975243219
0.6833780359858603
0.6833780359858603
0.6833780359858603
0.7218395744473988
0.7218395744473988
0.6600876023141684
0.6600876023141684
0.6600876023141684
0.39993637067954496
0.4001891672033717
0.538864216259679
0.5773257547212175
0.5773257547212175
0.5773257547212175
0.5773257547212175
0.5417023053878102
0.5417023053878102
0.5417023053878102
0.5100925201906296
0.5100925201906296
0.5644853495126717
0.4397684000080838
0.4397684000080838
0.4782299384696223
0.4782299384696223
0.7024003175693382
0.7024003175693382
0.7793233944924152
0.8337162238144572
0.8337162238144572
0.9875623776606111
0.9875623776606111
1.0419552069826532
1.0419552069826532
0.4868020865189377
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.5166914769311608
0.5166914769311608
0.5166914769311608
0.625477135575245
0.625477135575245
0.625477135575245
0.625477135575245
0.6798699648972871
0.6798699648972871
0.6798699648972871
0.6798699648972871
0.7183315033588256
0.7727243326808677
0.7727243326808677
0.7727243326808677
0.7727243326808677
0.7727243326808677
0.8271171620029099
0.916523135862016
0.916523135862016
0.8815099913249519
0.8815099913249519
0.8815099913249519
0.8815099913249519
0.9663259072758157
0.8832303861099094
0.8672990952494057
0.7585134366053216
0.7585134366053216
0.8129062659273637
0.8129062659273637
0.8129062659273637
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.3620851370143498
0.3620851370143498
0.2914035085592875
0.329865047020826
0.329865047020826
0.4158676615400486
0.4543292000015871
0.4543292000015871
0.4543292000015871
0.4543292000015871
0.4543292000015871
0.40962621307203406
0.5483012621283413
0.5483012621283413
0.634303876647564
0.634303876647564
0.634303876647564
0.634303876647564
0.634303876647564
0.5189192612629486
0.5573807997244871
0.5573807997244871
0.7293860287629325
0.7293860287629325
0.7769271048206167
0.6977762435657519
0.6977762435657519
0.8364512926220592
0.8364512926220592
0.8364512926220592
0.7979897541605206
0.7979897541605206
0.8178956907048927
0.7809407689568434
0.8194023074183818
0.8194023074183818
0.42606489347936805
0.5120675079985907
0.5120675079985907
0.5120675079985907
0.5120675079985907
0.5120675079985907
0.5323699712678377
0.5867628005898797
0.5867628005898797
0.6411556299119219
0.6411556299119219
0.6796171683734603
0.6269447338363757
0.73573039248046
0.73573039248046
0.5434227001727677
0.5434227001727677
0.6294253146919904
0.6294253146919904
0.6294253146919904
0.6678868531535288
0.7063483916150674
0.7538894676727516
0.7538894676727516
0.9077356215189054
0.9077356215189054
0.8986560839227596
0.8986560839227596
0.8986560839227596
0.8986560839227596
0.9530489132448018
0.9530489132448018
0.9502108241166706
0.9502108241166706
0.9502108241166706
0.988672362578209
0.9214391280476212
0.9057606337109443
0.9057606337109443
0.8898293428504406
0.8898293428504406
0.8898293428504406
0.9442221721724827
0.9442221721724827
0.9442221721724827
0.9442221721724827
1.0302247866917054
0.9826837106340212
0.9282908813119791
0.9282908813119791
0.9667524197735176
0.9667524197735176
0.9826837106340212
0.9510739254368407
0.9510739254368407
1.1731469309097804
1.1731469309097804
1.1731469309097804
1.2655747861956592
1.182479265029753
1.2454460389002873
1.2454460389002873
1.1525916711167068
1.1525916711167068
0.9896659796744072
0.9178742612307307
0.8652018266936461
0.8652018266936461
0.8652018266936461
0.9195946560156881
0.9195946560156881
0.9195946560156881
1.0038768757499532
1.0038768757499532
1.3902369148725402
1.3517753764110019
0.9803579052766795
0.9803579052766795
1.1838240099846478
1.0020783280801577
1.0020783280801577
1.040539866541696
1.040539866541696
0.9403263559469273
1.036001765008923
1.036001765008923
1.0903945943309652
1.0903945943309652
1.1288561327925037
1.1288561327925037
1.2383593240333708
1.2383593240333708
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.0
0.10878565864408424
0.10878565864408424
0.2626318124902381
0.2626318124902381
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.15384615384615385
0.15384615384615385
0.11538461538461539
0.11538461538461539
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.0
0.0
0.0
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.2489283059615223
0.2489283059615223
0.3033211352835644
0.3033211352835644
0.3508622113412486
0.3893237498027871
0.3893237498027871
0.3893237498027871
0.3893237498027871
0.6135911303737602
0.5643296595311185
0.7024973190405954
0.7024973190405954
0.5412920223832534
0.7044705103493797
0.7044705103493797
0.7044705103493797
0.7044705103493797
0.4418386978591416
0.4962315271811837
0.4962315271811837
0.5439282932204212
0.5439282932204212
0.43514263457633695
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.29424159768741864
0.3258513828845992
0.3258513828845992
0.3258513828845992
0.3258513828845992
0.4027744598076761
0.4027744598076761
0.4412359982692146
0.45716728912971827
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.24670052162973444
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.23984876836537652
0.3258513828845992
0.4118539974038219
0.4887770743268988
0.4887770743268988
0.4887770743268988
0.4887770743268988
0.4887770743268988
0.5272386127884373
0.5272386127884373
0.5272386127884373
0.3258513828845992
0.3643129213461377
0.4027744598076761
0.4412359982692146
0.4412359982692146
0.4412359982692146
0.579500764320965
0.5148140310436348
0.46534690436895326
0.551349518888176
0.551349518888176
0.5672808097486796
0.20138722990383806
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3329559326727839
0.37141747113432233
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.27171135008638386
0.35771396460560656
0.2489283059615223
0.2489283059615223
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.35771396460560656
0.35771396460560656
0.43463704152868343
0.43463704152868343
0.43463704152868343
0.4730985799902219
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.43463704152868343
0.43463704152868343
0.43463704152868343
0.3870959654709992
0.3870959654709992
0.5257710145273065
0.5257710145273065
0.5257710145273065
0.5257710145273065
0.5257710145273065
0.5257710145273065
0.3785238174216838
0.4169853558832223
0.4169853558832223
0.4169853558832223
0.4414887947930413
0.4414887947930413
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.15384615384615385
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.2489283059615223
0.2489283059615223
0.21046676749998383
0.21046676749998383
0.31925242614406807
0.31925242614406807
0.31925242614406807
0.31925242614406807
0.31925242614406807
0.3736452554661102
0.41210679392764865
0.5750324853699482
0.5750324853699482
0.5750324853699482
0.661035099889171
0.6813375631584179
0.6813375631584179
0.6813375631584179
0.7137075344262556
0.7137075344262556
0.7137075344262556
0.7587680296283251
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.13131590624511905
0.13131590624511905
0.0
0.038461538461538464
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.29252120290246114
0.29252120290246114
0.29252120290246114
0.29252120290246114
0.29252120290246114
0.17713658751784572
0.17713658751784572
0.17713658751784572
0.17713658751784572
0.0
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.0
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.2830451385814404
0.2989764294419441
0.2989764294419441
0.35336925876398617
0.3442897211678404
0.3442897211678404
0.3442897211678404
0.375899506365021
0.375899506365021
0.3389445846169717
0.3389445846169717
0.0
0.0
0.10878565864408424
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.2626318124902381
0.2626318124902381
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.461180953265945
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.38425787634286807
0.34579633788132963
0.43179895240055227
0.5856451062467062
0.5856451062467062
0.6601351775322601
0.7145280068543023
0.5568734101776568
0.5568734101776568
0.6904171007545636
0.3984032873989329
0.3984032873989329
0.5200293512515628
0.5200293512515628
0.5584908897131013
0.5584908897131013
0.5584908897131013
0.5584908897131013
0.644493504232324
0.644493504232324
0.644493504232324
0.644493504232324
0.6829550426938624
0.6829550426938624
1.3212726885486694
1.193397901328754
1.1458568252710697
1.1458568252710697
0.9931279312417848
0.9931279312417848
1.2197859111636709
1.0676180025273387
1.0609714705687159
0.9484249443122317
1.0486384549070005
0.13131590624511905
0.18570873556716117
0.20164002642766482
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.24918110248534905
0.37080716633797906
0.2688732609582527
0.2688732609582527
0.2688732609582527
0.25294197009774905
0.3389445846169717
0.3389445846169717
0.3774061230785102
0.3774061230785102
0.4158676615400486
0.4158676615400486
0.6397851390449215
0.7485707976890057
0.9441067050377343
0.9441067050377343
0.7656197828926831
0.7656197828926831
0.7362377820272903
0.6886967059696061
0.7271582444311446
0.7430895352916482
0.7430895352916482
0.7430895352916482
0.7430895352916482
0.7430895352916482
0.7974823646136904
0.7974823646136904
0.7974823646136904
0.41895854719200654
0.457420085653545
0.457420085653545
0.43463704152868343
0.4821781175863677
0.4821781175863677
0.4821781175863677
0.4821781175863677
0.45056833238918714
0.45056833238918714
0.4890298708507256
0.4890298708507256
0.4890298708507256
0.527491409312264
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.23076923076923078
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.24670052162973444
0.24670052162973444
0.1930678783783494
0.3018535370224336
0.3018535370224336
0.41723815240704903
0.41723815240704903
0.41723815240704903
0.41723815240704903
0.5032407669262717
0.45056833238918714
0.45056833238918714
0.45056833238918714
0.45056833238918714
0.45056833238918714
0.5071889460430171
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.13131590624511905
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.23984876836537652
0.23984876836537652
0.3258513828845992
0.3258513828845992
0.3258513828845992
0.4844323684852785
0.4844323684852785
0.5228939069468169
0.5228939069468169
0.5228939069468169
0.5228939069468169
0.6814748925474962
0.6814748925474962
0.6498651073503157
0.6498651073503157
0.6657963982108193
1.1835979651305943
1.2923836237746784
1.2923836237746784
1.2923836237746784
1.2923836237746784
1.3693067006977553
1.4236995300197974
1.3467764530967206
1.3467764530967206
1.3467764530967206
1.3467764530967206
1.2992353770390364
1.31516666789954
1.31516666789954
1.31516666789954
1.31516666789954
1.369559497221582
1.4080210356831206
1.4080210356831206
1.4080210356831206
1.446482574144659
1.446482574144659
1.5552682327887433
1.6768942966413733
1.8371656912541832
1.8915585205762253
1.8915585205762253
1.8915585205762253
2.0635637496146706
2.0635637496146706
2.0635637496146706
2.4819058409370682
2.4819058409370682
2.4819058409370682
2.751136610167838
2.5875564593186384
2.7946781826699656
2.269878404281831
2.2258451566473663
2.3978503856858118
2.5901580779935043
2.5673750338686427
2.5673750338686427
2.5673750338686427
2.639953404950099
2.655884695810603
3.004168739585119
3.004168739585119
3.004168739585119
2.988237448724615
2.9723061578641117
2.9723061578641117
2.9723061578641117
2.9723061578641117
3.0924256050032524
2.983639946359168
2.983639946359168
2.9451784078976297
2.9451784078976297
2.9451784078976297
2.9451784078976297
2.9451784078976297
2.9451784078976297
3.0787220984745365
3.1397138845371098
3.1397138845371098
3.1397138845371098
3.0853210552150676
3.0853210552150676
3.0853210552150676
3.026914561756799
3.1422991771414144
3.1832252840186435
3.080870802256373
3.080870802256373
3.064939511395869
2.6970359192055025
2.6745056716044675
2.6745056716044675
2.6745056716044675
2.5591210562198525
2.5591210562198525
2.3758929015083057
2.3758929015083057
2.3226173320031327
2.3226173320031327
2.4086199465223554
2.4086199465223554
2.5128081028009923
2.563999183649121
2.6796172540280123
2.6796172540280123
2.8381982396286913
2.6437603497003295
2.3430173819834974
2.2456809789692183
2.2456809789692183
2.0918348251230645
2.0918348251230645
2.062452824257672
2.0149117481999874
1.976450209738449
1.976450209738449
1.899527132815372
0.9615446126117271
0.7855257194370551
0.7311328901150129
0.7470641809755165
0.7470641809755165
0.7470641809755165
0.6995231049178323
0.6995231049178323
0.7989499628748211
0.7480638426684801
0.7865253811300186
0.7865253811300186
0.8409182104520607
0.8409182104520607
0.8409182104520607
0.15384615384615385
0.15384615384615385
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.2851620600912729
0.2851620600912729
0.3939477187353571
0.40987900959586077
0.49588162411508346
0.49588162411508346
0.49588162411508346
0.534343162576622
0.5887359918986641
0.5887359918986641
0.6271975303602025
0.7132001448794252
0.7132001448794252
0.7132001448794252
0.7132001448794252
0.7132001448794252
0.7132001448794252
0.7448099300766058
0.7448099300766058
0.8290921498108709
0.7379581768122478
0.79235100613429
0.79235100613429
0.9310260551905972
0.9310260551905972
0.9310260551905972
0.9538090993154589
0.9538090993154589
0.9538090993154589
0.9538090993154589
0.9538090993154589
0.9538090993154589
0.890336732397271
0.9287982708588094
0.9287982708588094
0.3403150754839721
0.37877661394551054
0.37877661394551054
0.3628453230850069
0.3628453230850069
0.3628453230850069
0.3628453230850069
0.20823898316819597
0.40435511830638
0.40435511830638
0.4428166567679184
0.4812781952294569
0.5197397336909954
0.34996228898433784
0.34996228898433784
0.34996228898433784
0.34996228898433784
0.34996228898433784
0.34996228898433784
0.34996228898433784
0.43596490350356054
0.43596490350356054
0.4903577328256027
0.4903577328256027
0.5288192712871411
0.6119837966782327
0.6119837966782327
0.6119837966782327
0.6279150875387363
0.6279150875387363
0.7827091808025638
0.8211707192641023
0.8211707192641023
0.8211707192641023
0.8211707192641023
0.8755635485861444
0.8755635485861444
0.8755635485861444
0.8596322577256408
0.8596322577256408
0.8596322577256408
0.8280224725284602
0.8280224725284602
0.8280224725284602
0.8280224725284602
0.8824153018505023
0.9208768403120408
0.9208768403120408
0.3939477187353571
0.3939477187353571
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.5796564543025183
0.5796564543025183
0.5796564543025183
0.5796564543025183
0.665659068821741
0.665659068821741
0.665659068821741
0.665659068821741
0.742582145744818
0.742582145744818
0.742582145744818
0.742582145744818
0.742582145744818
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.4799503332545798
0.4799503332545798
0.5887359918986641
0.5887359918986641
0.6431288212207061
0.6431288212207061
0.6431288212207061
0.6431288212207061
0.6815903596822447
0.7359831890042867
0.7359831890042867
0.7903760183263289
0.7903760183263289
0.7903760183263289
0.8672990952494058
0.9290510673826362
0.9290510673826362
0.9290510673826362
0.9290510673826362
0.9290510673826362
0.9290510673826362
0.8815099913249519
0.9675126058441746
0.9675126058441746
0.9675126058441746
1.005974144305713
1.005974144305713
1.005974144305713
1.005974144305713
1.005974144305713
0.9831911001808515
1.1417720857815308
1.1802336242430693
1.1802336242430693
1.196164915103573
1.196164915103573
1.196164915103573
1.196164915103573
1.2821675296227957
1.1827142050986839
1.1827142050986839
1.1827142050986839
1.2914998637427682
1.2914998637427682
1.2530383252812296
1.2530383252812296
1.1528248146864608
1.1528248146864608
0.7811545470283118
0.7811545470283118
0.7811545470283118
0.7811545470283118
0.7811545470283118
0.7811545470283118
0.8468409419986056
0.661035099889171
0.6134940238314868
0.6904171007545636
0.7288786392161021
0.6904171007545636
0.6904171007545636
0.6904171007545636
0.6904171007545636
0.658807315557383
0.658807315557383
0.6654062722979143
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.2626318124902381
0.27856310335074175
0.27856310335074175
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.20164002642766482
0.20164002642766482
0.25603285574970697
0.31042568507174906
0.43205174892437903
0.37765891960233694
0.37765891960233694
0.37765891960233694
0.37765891960233694
0.37765891960233694
0.37765891960233694
0.37765891960233694
0.46366153412155964
0.46366153412155964
0.46366153412155964
0.6175076879677135
0.6175076879677135
0.7262933466117977
0.7262933466117977
0.7351200876841167
0.7351200876841167
0.7351200876841167
0.7351200876841167
0.6519555622930252
0.6519555622930252
0.6519555622930252
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.16317848796612636
0.16317848796612636
0.2719641466102106
0.2719641466102106
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.37141747113432233
0.37801642787485346
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.3620851370143498
0.4005466754758883
0.4005466754758883
0.5543928293220421
0.5543928293220421
0.631315906245119
0.631315906245119
0.631315906245119
0.631315906245119
0.5928543677835806
0.5543928293220421
0.3908568330833992
0.40678812394390285
0.5990958162515951
0.4837112008669798
0.5221727393285183
0.531252276924664
0.531252276924664
0.531252276924664
0.7032575059631094
0.3824719965384292
0.3824719965384292
0.3824719965384292
0.3824719965384292
0.33493092048074496
0.33493092048074496
0.33493092048074496
0.33493092048074496
0.45655698433337494
0.45655698433337494
0.45655698433337494
0.45655698433337494
0.5425595988525976
0.5268811045159207
0.5268811045159207
0.6038041814389976
0.6038041814389976
0.6038041814389976
0.6807272583620746
0.6807272583620746
0.7351200876841167
0.7351200876841167
0.7351200876841167
0.7351200876841167
0.7351200876841167
0.7735816261456552
0.7735816261456552
0.7735816261456552
0.8120431646071936
0.8120431646071936
0.8120431646071936
0.8865332358927477
0.9249947743542861
0.9249947743542861
0.742582145744818
0.6813375631584179
0.7132001448794252
0.6428760246968794
0.6428760246968794
0.6428760246968794
0.67448580989406
0.7195463050961296
0.6426232281730526
0.6426232281730526
0.6970160574950948
0.6970160574950948
0.6970160574950948
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.3167718452884535
0.3167718452884535
0.3167718452884535
0.3167718452884535
0.3167718452884535
0.4027744598076761
0.4887770743268988
0.4887770743268988
0.4887770743268988
0.4887770743268988
0.4887770743268988
1.161185086234501
1.005461381429805
0.8368011965400163
0.8368011965400163
0.8368011965400163
1.132575877508047
1.132575877508047
0.2692307692307692
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.37801642787485346
0.46401904239407615
0.6026940914503834
0.6026940914503834
0.6026940914503834
0.6026940914503834
0.6411556299119219
0.4263176900031948
0.4263176900031948
0.46477922846473324
0.46477922846473324
0.46477922846473324
0.5735648871088175
0.6504879640318945
0.6504879640318945
0.7048807933539365
0.7048807933539365
0.7048807933539365
0.7048807933539365
0.6889495024934329
0.6889495024934329
0.6889495024934329
0.6889495024934329
0.6889495024934329
0.7501940850798329
0.5870155971137065
0.5870155971137065
0.5870155971137065
0.625477135575245
0.625477135575245
0.702400212498322
0.702400212498322
0.7408617509598604
0.7408617509598604
0.8111858711424061
0.7952545802819025
0.9168806441345325
0.9328119349950361
0.9328119349950361
0.9328119349950361
0.9328119349950361
1.2810959787695522
0.9726434850065874
1.2827303214796086
1.2599472773547469
1.2058072445565315
1.1739446628355243
1.1739446628355243
1.2508677397586012
1.2667990306191048
1.2667990306191048
1.2667990306191048
1.2667990306191048
1.2667990306191048
1.2667990306191048
1.3437221075421817
1.452507766186266
1.452507766186266
1.452507766186266
1.452507766186266
1.452507766186266
1.452507766186266
1.452507766186266
1.5294308431093429
1.5294308431093429
1.5294308431093429
1.5294308431093429
1.5294308431093429
1.5066477989844813
1.459106722926797
1.2603047856272636
1.3048158128962766
1.2810766132712665
1.373559203391209
1.321119254589668
1.3278824953471327
1.0365444718073265
1.0320124629953211
1.0320124629953211
1.0320124629953211
0.977619633673279
0.977619633673279
0.977619633673279
0.9232268043512368
0.9232268043512368
0.9232268043512368
0.855993569820649
0.1930678783783494
0.1930678783783494
0.2699909553014263
0.2699909553014263
0.46229864760911865
0.7158558688291794
0.7158558688291794
0.40962621307203406
0.48654928999511093
0.48654928999511093
0.48654928999511093
0.5409421193171531
0.5093323341199725
0.5093323341199725
0.4890298708507256
0.527491409312264
0.527491409312264
0.527491409312264
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.17200522903844537
0.29363129289107537
0.29363129289107537
0.29363129289107537
0.34802412221311746
0.34802412221311746
0.1760188931746721
0.1760188931746721
0.1760188931746721
0.5606342777900567
0.6150271071120988
0.6150271071120988
0.6150271071120988
0.6150271071120988
0.9573340335786438
0.9573340335786438
0.8861357567566988
0.8861357567566988
0.9834420677621476
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.20164002642766482
0.24010156488920328
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.3554861802738187
0.49416122933012596
0.6480073831762798
0.6864689216378183
0.6864689216378183
0.6864689216378183
0.8080949854904482
0.8080949854904482
0.9168806441345325
0.9938037210576094
0.9938037210576094
0.9938037210576094
0.9938037210576094
0.9938037210576094
0.9938037210576094
1.032265259519148
1.2042704885575932
1.2042704885575932
1.3628514741582725
1.5015265232145798
1.5015265232145798
1.6231525870672097
1.6231525870672097
1.6231525870672097
1.7091552015864324
1.9162769249377596
2.300892309553144
2.300892309553144
2.300892309553144
2.7024425598958577
2.7024425598958577
3.2083251152022387
3.4339365123909857
3.6410582357423125
3.6410582357423125
3.3610540092315233
3.4085950852892077
3.4085950852892077
3.943957640823966
4.821015660130995
5.567803653936672
5.567803653936672
5.567803653936672
5.567803653936672
5.775616124607167
5.7212232952851245
5.705292004424621
5.705292004424621
5.705292004424621
5.628368927501544
5.714371542020767
5.714371542020767
5.833564600235873
5.833564600235873
5.734111275711761
5.734111275711761
5.791552361793639
5.791552361793639
5.791552361793639
5.791552361793639
5.89100568631775
5.855382236984343
5.855382236984343
5.942307629987835
5.989848706045518
5.989848706045518
5.989848706045518
5.980769168449373
6.064758211234581
6.064758211234581
6.141681288157658
6.141681288157658
5.92074519545566
6.029530854099744
6.029530854099744
6.5355886748219065
6.5355886748219065
6.540186177187353
6.578647715648891
6.694032331033507
6.694032331033507
6.735677043737285
6.735677043737285
6.735677043737285
6.687883171155773
6.687883171155773
6.273919532146535
6.273919532146535
6.152800423314431
6.31138140891511
6.31138140891511
6.5354656308689085
6.5354656308689085
6.682941771259615
6.437001435700538
6.152464581631391
6.10768034624531
6.10768034624531
5.952189295928092
5.952189295928092
5.992482828877583
5.867834883598181
5.602758702818946
5.602758702818946
5.545317616737069
4.992906075998634
4.877672767350114
4.809322273002657
4.833708351151879
4.349945317159514
3.7646111955717863
3.7360993781764447
3.801979230478907
3.1575859416929046
2.5389001256106747
2.12193332921096
2.12193332921096
2.12193332921096
2.144463576811995
0.943630527049928
0.943630527049928
0.7439468287564357
0.7824083672179741
0.7824083672179741
0.5787933529823482
0.6172548914438867
0.6172548914438867
0.755929940500194
0.755929940500194
0.755929940500194
0.6727654151091025
0.3309827413639996
0.3309827413639996
0.3309827413639996
0.3309827413639996
0.36944427982553807
0.36944427982553807
0.36944427982553807
0.6157182889575706
0.6157182889575706
0.7373443528102006
0.7373443528102006
0.7917371821322428
0.8475000230042977
0.8900728123131809
0.8900728123131809
0.8900728123131809
0.8900728123131809
0.8900728123131809
0.8900728123131809
0.9285343507747194
0.9285343507747194
0.944465641635223
0.944465641635223
0.9829271800967615
0.7296277017264959
0.7680892401880344
0.7680892401880344
0.5762080603780438
0.5762080603780438
0.5762080603780438
0.4001891672033717
0.3554861802738187
0.3170246418122802
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.4414887947930414
0.4799503332545798
0.4799503332545798
0.4799503332545798
0.4799503332545798
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.4956288275912567
0.4956288275912567
0.4956288275912567
0.1629256914422996
0.1629256914422996
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.24670052162973444
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.4543292000015871
0.4543292000015871
0.4543292000015871
0.5246533201841329
0.6078178455752244
0.5246533201841329
0.5246533201841329
0.5246533201841329
0.5246533201841329
0.6966585492225782
0.6966585492225782
0.7351200876841167
0.7351200876841167
0.7351200876841167
0.7351200876841167
0.7351200876841167
0.9890556748780639
0.9110501530074576
0.9879732299305346
0.9879732299305346
1.026434768392073
1.026434768392073
1.080827597714115
0.9976630723230236
1.036124610784562
1.036124610784562
1.036124610784562
0.9689802041053054
0.9689802041053054
0.9689802041053054
0.8920571271822285
0.8920571271822285
0.8920571271822285
0.9689802041053054
0.8601945454612212
0.8601945454612212
0.8601945454612212
0.8442632546007175
0.8442632546007175
0.7582606400814949
0.7741919309419985
0.7741919309419985
0.7741919309419985
0.7741919309419985
0.7741919309419985
0.7741919309419985
0.7741919309419985
0.7741919309419985
0.8829775895860827
0.3170246418122802
0.3170246418122802
0.27856310335074175
0.4001891672033717
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.47711224412644865
0.5987383079790787
0.5987383079790787
0.6146695988395823
0.6146695988395823
0.5987383079790787
0.5987383079790787
0.5602767695175401
0.6847409224983013
0.6847409224983013
0.6847409224983013
0.6619578783734398
0.6619578783734398
0.6619578783734398
0.7326395068285021
0.6263344290400324
0.7650094780963398
0.7650094780963398
0.873795136740424
0.24746070770039152
0.3018535370224336
0.3018535370224336
0.3018535370224336
0.3018535370224336
0.41063919566651785
0.41063919566651785
0.41063919566651785
0.44396937564865596
0.45056833238918714
0.41210679392764865
0.41210679392764865
0.0
0.0
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.20712172335132706
0.20712172335132706
0.29312433787054976
0.29312433787054976
0.3315858763320882
0.3315858763320882
0.4085089532551651
0.46290178257720727
0.46290178257720727
0.46290178257720727
0.46290178257720727
0.46290178257720727
0.5013633210387457
0.5398248595002841
0.5398248595002841
0.5398248595002841
0.7321325518079765
0.8409182104520607
0.8793797489135992
0.8793797489135992
0.8793797489135992
0.892220154122145
0.892220154122145
0.9466129834441871
0.9466129834441871
0.9466129834441871
0.9466129834441871
1.0010058127662291
0.9534647367085449
0.9534647367085449
1.160586460059872
1.160586460059872
1.160586460059872
1.2437509854509636
1.2437509854509636
1.2437509854509636
1.0366292620996365
1.0366292620996365
1.0366292620996365
1.0366292620996365
1.075090800561175
1.1135523390227133
1.1135523390227133
1.1135523390227133
1.1904754159457904
1.1385631674793628
1.1385631674793628
1.1533771985229975
1.1533771985229975
1.1533771985229975
1.2143689845855707
1.2528305230471093
1.2528305230471093
1.2528305230471093
1.217207073713702
1.3032096882329247
1.3032096882329247
1.3032096882329247
1.4248357520855546
1.3588168839141093
1.3268571956508284
1.2285215654698902
1.2285215654698902
1.3067118885551663
1.0602545279031754
1.098716066364714
1.098716066364714
1.098716066364714
1.098716066364714
1.098716066364714
1.0827847755042104
1.0352436994465262
1.0352436994465262
1.2953949310811497
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.32362359855281136
0.32362359855281136
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.1697774447066575
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.3101728885479223
0.396175503067145
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.27171135008638386
0.3486344270094608
0.20138722990383806
0.20138722990383806
0.23984876836537652
0.23984876836537652
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.2851620600912729
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.3683265854823644
0.3683265854823644
0.44524966240544134
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.5856451062467062
0.5856451062467062
0.5087220293236292
0.5087220293236292
0.6241066447082446
0.7072711700993362
0.7932737846185588
0.7932737846185588
0.8476666139406009
0.8476666139406009
0.8476666139406009
0.8476666139406009
0.8476666139406009
1.0015127677867548
1.1735179968252
1.2119795352867386
1.2119795352867386
1.2119795352867386
1.2119795352867386
1.327364150671354
1.2917407013379467
1.2917407013379467
1.2917407013379467
1.463745930376392
1.463745930376392
1.463745930376392
1.463745930376392
1.463745930376392
1.463745930376392
1.463745930376392
1.1615424894360014
1.2000040278975397
1.2000040278975397
1.2543968572195818
1.2543968572195818
1.376022921072212
1.4849056862585697
1.468266984059449
1.4101397536921298
1.53176581754476
1.53176581754476
1.5702273560062985
1.5702273560062985
1.5702273560062985
1.533272434258249
1.6486570496428645
1.6486570496428645
1.7488705602376333
1.610195511181326
1.6283545863736175
1.6283545863736175
1.6283545863736175
1.7052776632966944
1.546975940786965
1.6238990177100419
1.6238990177100419
1.6238990177100419
1.6238990177100419
1.6238990177100419
1.6238990177100419
1.4859841547243917
1.4859841547243917
1.6013687701090071
1.114059294043239
1.235685357895869
1.1653612377133231
1.1653612377133231
1.1653612377133231
1.1653612377133231
1.2513638522325459
1.2513638522325459
1.2513638522325459
1.3345283776236374
1.2513638522325459
1.1681993268414543
1.1681993268414543
1.2066608653029929
1.193820460094447
1.193820460094447
1.3476666139406008
1.4308311393316924
1.4308311393316924
1.5168337538509151
1.4336692284598236
1.3726774423972503
1.3726774423972503
1.3726774423972503
1.3726774423972503
1.3023533222147046
1.3023533222147046
1.3023533222147046
1.3023533222147046
1.219188796823613
1.219188796823613
1.1360242714325215
1.1360242714325215
1.1360242714325215
1.1360242714325215


==> data/static_policy/static_rate_rebal_iter_greedy-params-300_95_10_120_60-60_26_1-2_5_5_FULL_3_MONTHS-resp_times.csv <==
resp_time
268.328157
120.0
480.0
0.0
120.0
120.0
120.0
432.666153
169.705627
120.0
432.666153
0.0
0.0
360.0
0.0
0.0
268.328157
379.473319
240.0
268.328157
169.705627
240.0
120.0
268.328157
169.705627
240.0
120.0
169.705627
169.705627
120.0
169.705627
169.705627
169.705627
432.666153
646.219777
120.0
120.0
120.0
120.0
120.0
120.0
0.0
120.0
120.0
268.328157
268.328157
169.705627
169.705627
432.666153
120.0
240.0
120.0
120.0
0.0
120.0
169.705627
268.328157
169.705627
0.0
120.0
268.328157
120.0
120.0
758.946638
480.0
678.82251
360.0
169.705627
1025.280449
169.705627
240.0
169.705627
0.0
0.0
240.0
169.705627
0.0
169.705627
169.705627
268.328157
339.411255
120.0
240.0
169.705627
169.705627
169.705627
169.705627
432.666153
379.473319
169.705627
120.0
240.0
379.473319
0.0
432.666153
169.705627
432.666153
0.0
169.705627
268.328157
0.0
240.0
120.0
169.705627
611.882342
169.705627
120.0
0.0
120.0
339.411255
169.705627
536.656315
379.473319
0.0
169.705627
268.328157
678.82251
432.666153
120.0
0.0
120.0
120.0
240.0
120.0
0.0
0.0
509.116882
699.714227
169.705627
120.0
169.705627
0.0
240.0
169.705627
480.0
120.0
240.0
0.0
169.705627
339.411255
432.666153
432.666153
0.0
268.328157
120.0
268.328157
0.0
120.0
169.705627
0.0
268.328157
169.705627
120.0
120.0
240.0
240.0
379.473319
169.705627
120.0
240.0
169.705627
268.328157
169.705627
268.328157
120.0
120.0
0.0
240.0
0.0
120.0
169.705627
268.328157
169.705627
120.0
240.0
268.328157
494.772675
509.116882
169.705627
600.0
0.0
120.0
339.411255
240.0
169.705627
169.705627
268.328157
169.705627
120.0
360.0
432.666153
611.882342
120.0
0.0
169.705627
0.0
268.328157
169.705627
240.0
120.0
268.328157
169.705627
268.328157
268.328157
268.328157
268.328157
268.328157
169.705627
480.0
268.328157
120.0
0.0
268.328157
120.0
268.328157
339.411255
0.0
240.0
432.666153
379.473319
120.0
169.705627
268.328157
729.931504
240.0
169.705627
169.705627
120.0
1138.419958
120.0
120.0
169.705627
169.705627
120.0
268.328157
169.705627
120.0
169.705627
120.0
0.0
758.946638
120.0
268.328157
339.411255
268.328157
240.0
360.0
480.0
0.0
169.705627
240.0
379.473319
169.705627
432.666153
120.0
120.0
339.411255
120.0
240.0
480.0
169.705627
120.0
120.0
120.0
0.0
268.328157
120.0
120.0
120.0
268.328157
169.705627
240.0
0.0
120.0
120.0
120.0
169.705627
611.882342
379.473319
494.772675
169.705627
379.473319
432.666153
169.705627
240.0
0.0
120.0
120.0
240.0
0.0
379.473319
268.328157
268.328157
268.328157
120.0
768.374908
379.473319
268.328157
536.656315
240.0
169.705627
379.473319
120.0
379.473319
240.0
0.0
120.0
169.705627
120.0
120.0
0.0
268.328157
494.772675
240.0
120.0
268.328157
268.328157
120.0
268.328157
120.0
169.705627
240.0
339.411255
379.473319
120.0
240.0
120.0
169.705627
432.666153
169.705627
169.705627
240.0
0.0
120.0
339.411255
120.0
240.0
379.473319
120.0
169.705627
268.328157
120.0
120.0
120.0
169.705627
432.666153
268.328157
268.328157
120.0
120.0
339.411255
169.705627
379.473319
268.328157
169.705627
120.0
480.0
120.0
0.0
432.666153
0.0
169.705627
169.705627
120.0
0.0
339.411255
169.705627
120.0
379.473319
120.0
240.0
120.0
240.0
0.0
169.705627
169.705627
169.705627
169.705627
120.0
120.0
240.0
120.0
120.0
120.0
0.0
120.0
169.705627
0.0
268.328157
120.0
360.0
120.0
120.0
379.473319
536.656315
120.0
432.666153
120.0
120.0
268.328157
169.705627
379.473319
268.328157
120.0
379.473319
268.328157
169.705627
120.0
989.54535
240.0
169.705627
120.0
169.705627
120.0
0.0
240.0
169.705627
169.705627
0.0
120.0
120.0
432.666153
120.0
268.328157
0.0
169.705627
432.666153
169.705627
120.0
169.705627
120.0
120.0
240.0
120.0
120.0
339.411255
729.931504
268.328157
169.705627
0.0
120.0
360.0
758.946638
120.0
169.705627
432.666153
268.328157
169.705627
169.705627
120.0
120.0
169.705627
120.0
268.328157
240.0
169.705627
120.0
120.0
0.0
120.0
169.705627
120.0
169.705627
240.0
379.473319
169.705627
169.705627
0.0
169.705627
432.666153
268.328157
169.705627
120.0
169.705627
120.0
611.882342
0.0
0.0
120.0
268.328157
268.328157
120.0
120.0
120.0
169.705627
0.0
169.705627
120.0
536.656315
268.328157
699.714227
379.473319
120.0
120.0
494.772675
240.0
120.0
240.0
240.0
120.0
120.0
120.0
169.705627
240.0
480.0
536.656315
494.772675
729.931504
268.328157
268.328157
120.0
169.705627
240.0
268.328157
536.656315
120.0
240.0
169.705627
494.772675
268.328157
729.931504
600.0
268.328157
120.0
268.328157
339.411255
379.473319
0.0
0.0
120.0
120.0
169.705627
120.0
494.772675
120.0
379.473319
120.0
169.705627
268.328157
120.0
169.705627
120.0
268.328157
169.705627
120.0
120.0
120.0
268.328157
120.0
360.0
379.473319
339.411255
120.0
268.328157
169.705627
169.705627
967.47093
0.0
169.705627
360.0
240.0
268.328157
509.116882
0.0
169.705627
169.705627
120.0
240.0
169.705627
268.328157
120.0
0.0
379.473319
169.705627
169.705627
268.328157
379.473319
169.705627
120.0
268.328157
432.666153
360.0
379.473319
120.0
169.705627
268.328157
480.0
120.0
268.328157
169.705627
509.116882
268.328157
120.0
536.656315
120.0
120.0
120.0
480.0
339.411255
169.705627
0.0
0.0
0.0
268.328157
120.0
169.705627
268.328157
120.0
120.0
0.0
0.0
120.0
169.705627
169.705627
509.116882
169.705627
339.411255
339.411255
0.0
169.705627
268.328157
120.0
268.328157
169.705627
120.0
379.473319
268.328157
169.705627
0.0
169.705627
268.328157
268.328157
646.219777
169.705627
169.705627
120.0
120.0
0.0
0.0
268.328157
169.705627
240.0
120.0
240.0
268.328157
240.0
379.473319
646.219777
120.0
120.0
120.0
873.613187
169.705627
268.328157
120.0
240.0
240.0
169.705627
120.0
169.705627
120.0
339.411255
169.705627
120.0
268.328157
120.0
120.0
268.328157
120.0
339.411255
268.328157
120.0
240.0
379.473319
339.411255
268.328157
360.0
0.0
379.473319
120.0
339.411255
268.328157
536.656315
720.0
120.0
0.0
268.328157
0.0
120.0
120.0
120.0
120.0
120.0
240.0
120.0
120.0
480.0
169.705627
120.0
169.705627
0.0
169.705627
432.666153
169.705627
0.0
169.705627
240.0
240.0
120.0
494.772675
120.0
169.705627
120.0
0.0
0.0
268.328157
379.473319
0.0
268.328157
240.0
432.666153
240.0
0.0
120.0
0.0
0.0
169.705627
268.328157
120.0
268.328157
0.0
960.0
1132.077736
432.666153
120.0
0.0
339.411255
0.0
169.705627
169.705627
120.0
360.0
0.0
268.328157
120.0
120.0
120.0
169.705627
268.328157
268.328157
169.705627
169.705627
432.666153
0.0
169.705627
120.0
0.0
0.0
120.0
240.0
600.0
268.328157
379.473319
494.772675
600.0
536.656315
432.666153
379.473319
0.0
989.54535
1032.279032
120.0
268.328157
120.0
240.0
0.0
268.328157
169.705627
699.714227
268.328157
120.0
240.0
169.705627
0.0
120.0
120.0
169.705627
0.0
268.328157
120.0
120.0
339.411255
432.666153
379.473319
240.0
646.219777
0.0
120.0
494.772675
699.714227
339.411255
169.705627
240.0
0.0
120.0
268.328157
240.0
120.0
268.328157
169.705627
169.705627
120.0
120.0
0.0
169.705627
432.666153
169.705627
432.666153
120.0
0.0
379.473319
240.0
480.0
169.705627
0.0
536.656315
0.0
268.328157
120.0
268.328157
120.0
268.328157
120.0
240.0
0.0
0.0
120.0
240.0
268.328157
120.0
536.656315
169.705627
169.705627
268.328157
360.0
120.0
268.328157
268.328157
169.705627
268.328157
169.705627
379.473319
536.656315
120.0
120.0
360.0
169.705627
1181.862936
240.0
120.0
0.0
0.0
240.0
0.0
169.705627
339.411255
432.666153
268.328157
120.0
120.0
120.0
120.0
169.705627
120.0
699.714227
0.0
120.0
169.705627
268.328157
0.0
268.328157
0.0
120.0
494.772675
169.705627
480.0
494.772675
169.705627
120.0
432.666153
240.0
120.0
494.772675
169.705627
169.705627
169.705627
120.0
169.705627
240.0
169.705627
768.374908
120.0
169.705627
268.328157
169.705627
0.0
268.328157
240.0
0.0
120.0
600.0
240.0
0.0
120.0
339.411255
0.0
120.0
432.666153
240.0
0.0
120.0
120.0
169.705627
120.0
169.705627
240.0
268.328157
600.0
120.0
432.666153
268.328157
268.328157
804.984472
169.705627
169.705627
120.0
120.0
169.705627
268.328157
240.0
268.328157
0.0
268.328157
0.0
120.0
169.705627
240.0
169.705627
120.0
339.411255
360.0
169.705627
0.0
120.0
169.705627
120.0
169.705627
240.0
432.666153
120.0
646.219777
240.0
240.0
169.705627
240.0
169.705627
120.0
120.0
0.0
379.473319
480.0
120.0
432.666153
379.473319
536.656315
268.328157
339.411255
339.411255
268.328157
240.0
360.0
379.473319
120.0
379.473319
379.473319
432.666153
169.705627
120.0
169.705627
268.328157
240.0
0.0
268.328157
169.705627
120.0
120.0
169.705627
169.705627
360.0
120.0
120.0
120.0
169.705627
268.328157
120.0
268.328157
169.705627
169.705627
339.411255
169.705627
379.473319
120.0
169.705627
240.0
120.0
120.0
169.705627
268.328157
379.473319
120.0
120.0
268.328157
120.0
120.0
169.705627
646.219777
169.705627
0.0
169.705627
120.0
0.0
120.0
0.0
0.0
169.705627
268.328157
0.0
240.0
432.666153
169.705627
379.473319
379.473319
0.0
0.0
169.705627
379.473319
480.0
0.0
729.931504
169.705627
1200.0
120.0
169.705627
0.0
120.0
240.0
120.0
240.0
169.705627
432.666153
120.0
268.328157
120.0
480.0
169.705627
240.0
120.0
169.705627
360.0
120.0
268.328157
120.0
480.0
536.656315
169.705627
240.0
432.666153
169.705627
240.0
169.705627
240.0
432.666153
120.0
120.0
268.328157
0.0
169.705627
268.328157
240.0
120.0
339.411255
169.705627
169.705627
0.0
0.0
120.0
0.0
268.328157
169.705627
120.0
169.705627
120.0
120.0
268.328157
240.0
120.0
169.705627
169.705627
120.0
536.656315
268.328157
169.705627
0.0
379.473319
268.328157
169.705627
120.0
120.0
120.0
120.0
169.705627
120.0
169.705627
804.984472
120.0
0.0
169.705627
120.0
169.705627
120.0
494.772675
0.0
268.328157
120.0
0.0
379.473319
169.705627
268.328157
240.0
0.0
169.705627
120.0
0.0
0.0
268.328157
268.328157
268.328157
339.411255
379.473319
169.705627
720.0
494.772675
432.666153
0.0
169.705627
494.772675
120.0
240.0
240.0
480.0
729.931504
1341.640786
1440.0
611.882342
169.705627
360.0
1235.475617
873.613187
240.0
699.714227
379.473319
699.714227
268.328157
432.666153
0.0
0.0
120.0
379.473319
169.705627
120.0
120.0
0.0
268.328157
120.0
120.0
240.0
169.705627
169.705627
169.705627
169.705627
120.0
120.0
120.0
379.473319
360.0
120.0
0.0
432.666153
169.705627
120.0
268.328157
169.705627
120.0
169.705627
268.328157
169.705627
432.666153
120.0
120.0
240.0
120.0
120.0
120.0
120.0
120.0
0.0
268.328157
169.705627
120.0
120.0
240.0
268.328157
120.0
339.411255
169.705627
120.0
169.705627
360.0
120.0
360.0
379.473319
240.0
120.0
268.328157
169.705627
120.0
120.0
268.328157
967.47093
169.705627
268.328157
339.411255
240.0
600.0
268.328157
379.473319
379.473319
646.219777
360.0
268.328157
240.0
120.0
169.705627
169.705627
0.0
268.328157
169.705627
0.0
240.0
509.116882
169.705627
169.705627
0.0
169.705627
758.946638
240.0
120.0
120.0
169.705627
268.328157
120.0
169.705627
0.0
240.0
169.705627
0.0
432.666153
169.705627
240.0
339.411255
0.0
268.328157
169.705627
169.705627
379.473319
0.0
0.0
480.0
120.0
268.328157
494.772675
169.705627
699.714227
379.473319
509.116882
268.328157
120.0
379.473319
169.705627
339.411255
480.0
268.328157
0.0
268.328157
120.0
379.473319
240.0
169.705627
120.0
432.666153
169.705627
120.0
240.0
268.328157
120.0
120.0
120.0
240.0
480.0
720.0
169.705627
120.0
268.328157
379.473319
268.328157
240.0
169.705627
169.705627
0.0
967.47093
268.328157
536.656315
120.0
240.0
0.0
120.0
379.473319
240.0
120.0
0.0
432.666153
169.705627
432.666153
494.772675
611.882342
339.411255
536.656315
360.0
339.411255
120.0
120.0
169.705627
0.0
120.0
0.0
169.705627
0.0
120.0
240.0
169.705627
0.0
120.0
379.473319
120.0
0.0
379.473319
169.705627
120.0
268.328157
120.0
169.705627
0.0
536.656315
379.473319
120.0
268.328157
169.705627
120.0
120.0
480.0
169.705627
169.705627
536.656315
536.656315
120.0
536.656315
240.0
480.0
360.0
0.0
169.705627
240.0
120.0
120.0
0.0
379.473319
169.705627
339.411255
240.0
494.772675
120.0
169.705627
0.0
240.0
120.0
268.328157
120.0
169.705627
494.772675
120.0
120.0
120.0
169.705627
268.328157
432.666153
536.656315
0.0
120.0
0.0
169.705627
240.0
0.0
120.0
120.0
169.705627
268.328157
169.705627
169.705627
268.328157
120.0
169.705627
120.0
268.328157
268.328157
169.705627
379.473319
432.666153
0.0
240.0
169.705627
432.666153
169.705627
268.328157
120.0
169.705627
120.0
0.0
0.0
339.411255
240.0
120.0
169.705627
379.473319
268.328157
169.705627
120.0
432.666153
120.0
268.328157
120.0
432.666153
432.666153
120.0
169.705627
169.705627
0.0
120.0
240.0
339.411255
120.0
120.0
240.0
169.705627
120.0
120.0
120.0
169.705627
268.328157
268.328157
120.0
509.116882
120.0
480.0
169.705627
169.705627
509.116882
339.411255
494.772675
120.0
360.0
169.705627
240.0
1106.345335
268.328157
268.328157
0.0
268.328157
268.328157
120.0
240.0
169.705627
379.473319
169.705627
240.0
0.0
0.0
169.705627
268.328157
0.0
0.0
768.374908
169.705627
339.411255
120.0
169.705627
268.328157
339.411255
432.666153
480.0
509.116882
600.0
120.0
169.705627
1106.345335
169.705627
240.0
169.705627
240.0
0.0
240.0
339.411255
937.229961
169.705627
169.705627
1032.279032
611.882342
646.219777
536.656315
120.0
120.0
169.705627
536.656315
480.0
268.328157
120.0
120.0
268.328157
0.0
240.0
379.473319
120.0
0.0
240.0
169.705627
169.705627
494.772675
169.705627
600.0
0.0
0.0
379.473319
120.0
268.328157
120.0
379.473319
0.0
0.0
0.0
268.328157
0.0
120.0
268.328157
169.705627
169.705627
268.328157
379.473319
240.0
432.666153
169.705627
120.0
432.666153
169.705627
169.705627
480.0
169.705627
0.0
120.0
120.0
120.0
120.0
360.0
240.0
169.705627
339.411255
120.0
0.0
0.0
0.0
0.0
120.0
120.0
120.0
339.411255
0.0
169.705627
611.882342
339.411255
268.328157
120.0
169.705627
169.705627
120.0
169.705627
120.0
169.705627
120.0
240.0
120.0
120.0
120.0
120.0
240.0
432.666153
169.705627
240.0
169.705627
268.328157
169.705627
268.328157
240.0
169.705627
432.666153
169.705627
169.705627
169.705627
432.666153
169.705627
600.0
120.0
494.772675
120.0
120.0
169.705627
360.0
379.473319
494.772675
120.0
379.473319
169.705627
240.0
120.0
120.0
268.328157
120.0
120.0
339.411255
169.705627
169.705627
494.772675
120.0
268.328157
169.705627
169.705627
0.0
120.0
169.705627
240.0
240.0
0.0
339.411255
268.328157
169.705627
120.0
268.328157
120.0
339.411255
169.705627
339.411255
120.0
268.328157
120.0
339.411255
120.0
268.328157
169.705627
169.705627
240.0
536.656315
268.328157
268.328157
360.0
268.328157
120.0
240.0
240.0
120.0
120.0
268.328157
169.705627
120.0
268.328157
120.0
169.705627
120.0
268.328157
120.0
379.473319
120.0
240.0
169.705627
0.0
120.0
120.0
432.666153
268.328157
169.705627
240.0
379.473319
379.473319
169.705627
0.0
120.0
379.473319
0.0
600.0
240.0
379.473319
240.0
169.705627
536.656315
432.666153
268.328157
494.772675
268.328157
240.0
0.0
240.0
169.705627
169.705627
0.0
120.0
120.0
339.411255
120.0
268.328157
360.0
240.0
120.0
120.0
120.0
120.0
339.411255
379.473319
120.0
169.705627
268.328157
0.0
120.0
268.328157
0.0
240.0
960.0
268.328157
379.473319
120.0
339.411255
379.473319
120.0
268.328157
268.328157
0.0
480.0
268.328157
0.0
268.328157
169.705627
240.0
120.0
169.705627
268.328157
240.0
848.528137
268.328157
169.705627
169.705627
240.0
268.328157
268.328157
360.0
120.0
0.0
120.0
268.328157
611.882342
120.0
0.0
240.0
0.0
0.0
169.705627
169.705627
120.0
360.0
120.0
268.328157
120.0
240.0
169.705627
699.714227
169.705627
339.411255
240.0
120.0
169.705627
240.0
169.705627
268.328157
268.328157
360.0
646.219777
120.0
120.0
379.473319
268.328157
169.705627
848.528137
432.666153
240.0
379.473319
268.328157
379.473319
169.705627
169.705627
169.705627
120.0
120.0
120.0
120.0
120.0
678.82251
536.656315
169.705627
379.473319
120.0
120.0
0.0
268.328157
169.705627
169.705627
120.0
0.0
0.0
379.473319
169.705627
0.0
646.219777
120.0
339.411255
339.411255
120.0
169.705627
120.0
120.0
240.0
169.705627
169.705627
379.473319
120.0
699.714227
646.219777
169.705627
268.328157
240.0
120.0
120.0
0.0
169.705627
169.705627
268.328157
120.0
360.0
120.0
169.705627
0.0
169.705627
169.705627
169.705627
240.0
240.0
0.0
120.0
169.705627
169.705627
268.328157
0.0
120.0
120.0
268.328157
379.473319
240.0
120.0
120.0
169.705627
120.0
0.0
339.411255
240.0
360.0
268.328157
432.666153
768.374908
268.328157
0.0
169.705627
240.0
360.0
169.705627
494.772675
120.0
360.0
432.666153
240.0
120.0
379.473319
120.0
120.0
432.666153
120.0
169.705627
169.705627
120.0
240.0
169.705627
480.0
0.0
120.0
339.411255
432.666153
169.705627
169.705627
120.0
169.705627
169.705627
169.705627
120.0
120.0
169.705627
120.0
120.0
268.328157
240.0
432.666153
268.328157
120.0
536.656315
432.666153
120.0
120.0
268.328157
120.0
169.705627
169.705627
0.0
339.411255
268.328157
120.0
240.0
169.705627
120.0
169.705627
0.0
169.705627
1032.279032
268.328157
432.666153
1325.443322
120.0
169.705627
120.0
339.411255
480.0
120.0
120.0
120.0
0.0
0.0
120.0
240.0
120.0
536.656315
169.705627
120.0
699.714227
678.82251
0.0
169.705627
0.0
169.705627
120.0
120.0
169.705627
240.0
0.0
120.0
268.328157
240.0
120.0
169.705627
120.0
0.0
268.328157
268.328157
240.0
120.0
120.0
120.0
268.328157
169.705627
169.705627
0.0
120.0
120.0
268.328157
169.705627
169.705627
240.0
120.0
120.0
0.0
432.666153
120.0
120.0
120.0
0.0
536.656315
0.0
0.0
339.411255
120.0
169.705627
268.328157
120.0
240.0
432.666153
0.0
169.705627
169.705627
120.0
268.328157
494.772675
169.705627
339.411255
120.0
360.0
240.0
120.0
379.473319
0.0
268.328157
169.705627
536.656315
379.473319
120.0
268.328157
268.328157
120.0
120.0
169.705627
169.705627
169.705627
379.473319
268.328157
120.0
120.0
339.411255
120.0
169.705627
268.328157
169.705627
120.0
169.705627
120.0
120.0
120.0
120.0
120.0
600.0
169.705627
339.411255
360.0
169.705627
268.328157
120.0
0.0
268.328157
240.0
120.0
268.328157
120.0
494.772675
494.772675
169.705627
339.411255
120.0
169.705627
240.0
120.0
169.705627
169.705627
120.0
240.0
169.705627
339.411255
379.473319
768.374908
536.656315
840.0
646.219777
600.0
169.705627
804.984472
494.772675
120.0
1086.646217
494.772675
360.0
536.656315
600.0
169.705627
0.0
268.328157
268.328157
494.772675
120.0
0.0
120.0
120.0
120.0
169.705627
240.0
339.411255
268.328157
120.0
169.705627
120.0
268.328157
169.705627
432.666153
339.411255
120.0
120.0
0.0
120.0
120.0
611.882342
268.328157
169.705627
120.0
169.705627
120.0
0.0
169.705627
169.705627
240.0
339.411255
268.328157
240.0
169.705627
339.411255
169.705627
169.705627
169.705627
120.0
432.666153
268.328157
120.0
0.0
120.0
494.772675
268.328157
169.705627
339.411255
240.0
169.705627
120.0
169.705627
169.705627
0.0
120.0
169.705627
120.0
169.705627
379.473319
268.328157
600.0
169.705627
0.0
339.411255
339.411255
120.0
360.0
169.705627
480.0
120.0
480.0
240.0
120.0
268.328157
536.656315
0.0
120.0
0.0
379.473319
268.328157
240.0
240.0
169.705627
339.411255
120.0
120.0
120.0
0.0
169.705627
120.0
169.705627
120.0
240.0
120.0
120.0
0.0
120.0
268.328157
0.0
268.328157
169.705627
0.0
169.705627
268.328157
432.666153
169.705627
120.0
339.411255
240.0
169.705627
0.0
0.0
120.0
339.411255
379.473319
967.47093
240.0
1086.646217
169.705627
240.0
432.666153
0.0
169.705627
240.0
600.0
120.0
268.328157
379.473319
169.705627
169.705627
1200.0
0.0
0.0
0.0
169.705627
120.0
120.0
339.411255
240.0
432.666153
379.473319
240.0
339.411255
120.0
120.0
536.656315
432.666153
494.772675
379.473319
268.328157
646.219777
646.219777
1200.0
1252.836781
268.328157
1578.353573
888.374908
611.882342
611.882342
1938.659331
480.0
2329.978541
2736.42102
339.411255
240.0
480.0
729.931504
720.0
967.47093
536.656315
120.0
240.0
120.0
120.0
432.666153
120.0
120.0
768.374908
379.473319
169.705627
0.0
120.0
169.705627
120.0
169.705627
120.0
268.328157
120.0
0.0
120.0
0.0
0.0
120.0
169.705627
120.0
240.0
268.328157
379.473319
339.411255
0.0
169.705627
120.0
536.656315
240.0
120.0
169.705627
240.0
0.0
0.0
169.705627
240.0
120.0
339.411255
379.473319
379.473319
169.705627
0.0
432.666153
339.411255
169.705627
339.411255
169.705627
120.0
169.705627
120.0
0.0
0.0
646.219777
268.328157
120.0
169.705627
240.0
120.0
120.0
600.0
379.473319
169.705627
169.705627
0.0
646.219777
379.473319
120.0
240.0
120.0
268.328157
268.328157
120.0
169.705627
120.0
0.0
0.0
120.0
169.705627
169.705627
0.0
268.328157
120.0
240.0
120.0
0.0
169.705627
379.473319
0.0
240.0
169.705627
268.328157
360.0
268.328157
169.705627
120.0
480.0
536.656315
0.0
536.656315
120.0
169.705627
379.473319
120.0
379.473319
379.473319
240.0
240.0
120.0
360.0
379.473319
268.328157
379.473319
240.0
268.328157
120.0


==> data/static_policy/static_rate_rebal_iter_greedy-params-300_95_10_120_60-60_26_1-3_5_5_FULL_3_MONTHS-compu_times.csv <==
compu_time
0.614999532699585
0.000995635986328125
0.0
0.0010023117065429688
0.0
0.0009996891021728516
0.0
0.0
0.0
0.6189882755279541
0.0010020732879638672
0.0
0.0
0.0
0.0
0.0
0.583000898361206
0.0
0.0
0.0010008811950683594
0.0010001659393310547
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.6089990139007568
0.0
0.0
0.00099945068359375
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6209959983825684
0.0
0.0
0.0
0.0
0.0
0.000989675521850586
0.00104522705078125
0.0
0.0
0.0009999275207519531
0.0010006427764892578
0.0
0.0
0.5779955387115479
0.0
0.0009996891021728516
0.0010330677032470703
0.0
0.0
0.0
0.0
0.001035451889038086
0.0
0.00099945068359375
0.5970001220703125
0.0
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.6029500961303711
0.0
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0009865760803222656
0.0
0.0
0.5820033550262451
0.0
0.0
0.0
0.0
0.0009846687316894531
0.0
0.0010004043579101562
0.558002233505249
0.0
0.0
0.0
0.001001596450805664
0.0
0.0010018348693847656
0.0
0.0
0.59299635887146
0.0
0.0
0.0
0.0
0.0
0.0
0.5540018081665039
0.0
0.0
0.0009953975677490234
0.0
0.0
0.0
0.5879976749420166
0.0
0.0009992122650146484
0.0
0.0
0.5579946041107178
0.5479953289031982
0.561007022857666
0.0009999275207519531
0.576998233795166
0.0
0.5779983997344971
0.0
0.0
0.579002857208252
0.0
0.0009980201721191406
0.0
0.5710000991821289
0.0
0.0010018348693847656
0.0
0.0
0.5639975070953369
0.0
0.0
0.0009851455688476562
0.0
0.0
0.0009999275207519531
0.0
0.5889987945556641
0.0010068416595458984
0.0
0.0
0.0
0.0
0.0
0.0
0.5309994220733643
0.0
0.0
0.0
0.0
0.5820009708404541
0.0
0.0
0.0
0.0009992122650146484
0.0
0.5520012378692627
0.0
0.0
0.0009999275207519531
0.0010001659393310547
0.0
0.0
0.0
0.0
0.5729970932006836
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.568000078201294
0.0
0.0
0.0
0.0
0.0
0.0
0.5849959850311279
0.0
0.0
0.5590012073516846
0.0
0.0009961128234863281
0.0
0.5649995803833008
0.0009992122650146484
0.0
0.0
0.0
0.0010001659393310547
0.0
0.5509998798370361
0.0
0.0
0.0
0.0
0.0
0.0
0.5510003566741943
0.0010023117065429688
0.0
0.0
0.0
0.5870025157928467
0.5769984722137451
0.5829973220825195
0.0009984970092773438
0.0
0.5639991760253906
0.0
0.5779995918273926
0.0009992122650146484
0.0
0.0009999275207519531
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.5710036754608154
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0010066032409667969
0.0
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.0
0.000997781753540039
0.56099534034729
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0
0.5519983768463135
0.001001596450805664
0.0
0.0
0.5649971961975098
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0010144710540771484
0.0
0.0009975433349609375
0.5520005226135254
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.576000452041626
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.5300028324127197
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.5849981307983398
0.0
0.0
0.0010044574737548828
0.0010154247283935547
0.001003265380859375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009877681732177734
0.5750031471252441
0.0
0.0009968280792236328
0.0
0.0010097026824951172
0.0009915828704833984
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000993967056274414
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.5699989795684814
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009737014770507812
0.0
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.001983165740966797
0.0
0.0
0.5709991455078125
0.0
0.0009992122650146484
0.0
0.0
0.0009846687316894531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0010008811950683594
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.0010058879852294922
0.0
0.0
0.5849885940551758
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0009741783142089844
0.0010085105895996094
0.0
0.0010001659393310547
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010008811950683594
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010311603546142578
0.5849888324737549
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5669994354248047
0.0
0.0
0.0010099411010742188
0.0
0.0010151863098144531
0.0
0.001003265380859375
0.0
0.582998514175415
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0020055770874023438
0.0
0.0
0.000995635986328125
0.5659992694854736
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0
0.5939998626708984
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.5500073432922363
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009958744049072266
0.0
0.0
0.0
0.6079986095428467
0.0
0.0
0.0
0.0
0.0010046958923339844
0.0
0.0
0.0
0.0
0.0
0.5400002002716064
0.0009975433349609375
0.0
0.5910003185272217
0.5729954242706299
0.0
0.5729823112487793
0.0
0.0
0.0
0.5810039043426514
0.000997304916381836
0.0
0.0
0.0010142326354980469
0.0
0.0009853839874267578
0.0
0.0
0.0009984970092773438
0.5709974765777588
0.0
0.0010035037994384766
0.0
0.0
0.0
0.0
0.0
0.0
0.0009942054748535156
0.0
0.0
0.0
0.0
0.0
0.0010123252868652344
0.5950086116790771
0.0
0.0
0.0
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0
0.0
0.001003265380859375
0.00099945068359375
0.0
0.0
0.0
0.6020016670227051
0.0009989738464355469
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000997304916381836
0.6110005378723145
0.0
0.0010027885437011719
0.0
0.0010151863098144531
0.0
0.0
0.0
0.0
0.56699538230896
0.0
0.0
0.0
0.000993967056274414
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0009996891021728516
0.0
0.574002742767334
0.0
0.0
0.0
0.001001596450805664
0.0
0.0009975433349609375
0.0
0.0
0.0
0.5559988021850586
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
0.001008749008178711
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009963512420654297
0.0
0.0
0.0010135173797607422
0.0009984970092773438
0.5569922924041748
0.0
0.000995635986328125
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0009875297546386719
0.0
0.0
0.0010004043579101562
0.0
0.0010325908660888672
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5829980373382568
0.0009996891021728516
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.5709927082061768
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0010344982147216797
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.5849978923797607
0.0
0.0
0.0
0.0010008811950683594
0.0010013580322265625
0.0
0.0
0.000993490219116211
0.0009992122650146484
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010142326354980469
0.0
0.0
0.0
0.0009992122650146484
0.5829966068267822
0.0
0.0
0.0
0.0010094642639160156
0.0
0.0010089874267578125
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.5689866542816162
0.0
0.0
0.0
0.0
0.0
0.00095367431640625
0.0010023117065429688
0.0
0.0
0.0
0.0
0.001033782958984375
0.0009996891021728516
0.0
0.0
0.0009989738464355469
0.5720016956329346
0.0
0.0
0.0
0.0
0.0
0.5700020790100098
0.0
0.0009999275207519531
0.0
0.5925130844116211
0.0
0.0
0.0
0.0009937286376953125
0.0009999275207519531
0.5555083751678467
0.0
0.0
0.0
0.0
0.001041412353515625
0.0010004043579101562
0.0009992122650146484
0.0010175704956054688
0.0
0.5519928932189941
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010030269622802734
0.0
0.6039891242980957
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5949993133544922
0.0010068416595458984
0.0
0.5730259418487549
0.0
0.0009987354278564453
0.0
0.5910005569458008
0.0
0.0
0.0
0.00099945068359375
0.5679986476898193
0.0
0.0
0.0
0.0
0.0010037422180175781
0.0
0.001001119613647461
0.0
0.0
0.5719809532165527
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5925693511962891
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009961128234863281
0.0
0.0009949207305908203
0.0
0.5689988136291504
0.0
0.0
0.0
0.0
0.0010111331939697266
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.5560019016265869
0.0009958744049072266
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010008811950683594
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0009996891021728516
0.5840017795562744
0.0010101795196533203
0.0
0.0
0.0
0.0
0.0
0.0009829998016357422
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010023117065429688
0.5769977569580078
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.5799980163574219
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0
0.000985860824584961
0.5649816989898682
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5569968223571777
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.5669994354248047
0.0
0.0
0.001012563705444336
0.0
0.0
0.0
0.0009958744049072266
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0009984970092773438
0.0
0.0
0.0
0.0010120868682861328
0.0
0.5510046482086182
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0
0.583000898361206
0.0
0.0
0.0
0.0
0.0
0.0010046958923339844
0.0
0.0
0.0
0.0009944438934326172
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0009996891021728516
0.0
0.00099945068359375
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009846687316894531
0.0
0.0
0.0010056495666503906
0.5589871406555176
0.0
0.0
0.0
0.0
0.001032114028930664
0.00096893310546875
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.5769999027252197
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0010018348693847656
0.0
0.5959899425506592
0.0
0.0010008811950683594
0.0
0.001995563507080078
0.0
0.0
0.0009946823120117188
0.0
0.0
0.0
0.5849831104278564
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5350000858306885
0.0
0.000985860824584961
0.0
0.0
0.0
0.0
0.5750133991241455
0.0
0.0
0.0
0.0020062923431396484
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009965896606445312
0.0009961128234863281
0.0
0.00099945068359375
0.0010008811950683594
0.0
0.0010006427764892578
0.0010018348693847656
0.0010004043579101562
0.0010008811950683594
0.0009996891021728516
0.0
0.5999994277954102
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.5940001010894775
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0010297298431396484
0.0
0.0
0.0009908676147460938
0.0
0.573997974395752
0.0010039806365966797
0.00099945068359375
0.0
0.0
0.0
0.0010044574737548828
0.0
0.0
0.5549933910369873
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.001016378402709961
0.0
0.6049983501434326
0.0
0.0
0.0
0.0
0.0
0.58400559425354
0.0
0.0
0.0
0.5849940776824951
0.0
0.5639991760253906
0.0
0.0
0.5670015811920166
0.0010039806365966797
0.0
0.0009980201721191406
0.0
0.0010135173797607422
0.0
0.0009989738464355469
0.0
0.0
0.0009996891021728516
0.0
0.5879976749420166
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.566030740737915
0.0
0.0
0.0
0.0
0.0
0.0
0.5749964714050293
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0010020732879638672
0.0
0.5689940452575684
0.0
0.0
0.0
0.0
0.0009937286376953125
0.0
0.0
0.0
0.0
0.0009911060333251953
0.0
0.5909967422485352
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.5399651527404785
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.5519983768463135
0.0
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0009949207305908203
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0010128021240234375
0.5729970932006836
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0009949207305908203
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.5919835567474365
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0010023117065429688
0.0
0.0
0.5809993743896484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0009844303131103516
0.0
0.0010035037994384766
0.5820002555847168
0.0
0.0009987354278564453
0.0009903907775878906
0.0
0.0
0.0
0.0
0.0009992122650146484
0.5740010738372803
0.0
0.0
0.0
0.000997304916381836
0.0
0.0009996891021728516
0.0
0.567990779876709
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0
0.571998119354248
0.0
0.0010242462158203125
0.0
0.0
0.0
0.0
0.0
0.556997537612915
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0009968280792236328
0.0
0.0
0.5779993534088135
0.0
0.0
0.0
0.0
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0010023117065429688
0.0
0.5530004501342773
0.0010063648223876953
0.0
0.0
0.0
0.0
0.0
0.6069879531860352
0.0
0.62900710105896
0.00099945068359375
0.5690007209777832
0.0
0.0009982585906982422
0.0
0.5749859809875488
0.0010023117065429688
0.0010104179382324219
0.0
0.0
0.5849995613098145
0.0
0.5739986896514893
0.5440018177032471
0.0
0.568993091583252
0.0
0.0010004043579101562
0.0
0.0009996891021728516
0.0
0.5829944610595703
0.0
0.0009999275207519531
0.0
0.001001119613647461
0.0
0.0
0.0
0.575993537902832
0.0
0.0019898414611816406
0.0
0.0
0.0009982585906982422
0.0
0.5870003700256348
0.0009968280792236328
0.0
0.0
0.0
0.0
0.0
0.6039996147155762
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.5579836368560791
0.0
0.0
0.0
0.0
0.0
0.0009944438934326172
0.0
0.0
0.0
0.0
0.0
0.0
0.6039993762969971
0.0
0.0
0.0
0.0009984970092773438
0.5859909057617188
0.0010004043579101562
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0009996891021728516
0.0
0.5750021934509277
0.0009944438934326172
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0010025501251220703
0.5459952354431152
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.5810050964355469
0.0
0.0
0.0010027885437011719
0.0
0.0
0.5719997882843018
0.0
0.0
0.0
0.5729987621307373
0.0009999275207519531
0.0
0.0009999275207519531
0.0
0.0009951591491699219
0.0
0.0
0.5529999732971191
0.0
0.0
0.0
0.5559988021850586
0.0009999275207519531
0.0
0.0009987354278564453
0.0009942054748535156
0.0009999275207519531
0.5499985218048096
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
0.6089973449707031
0.0
0.0
0.0
0.0
0.5729889869689941
0.5789992809295654
0.0
0.0
0.0009829998016357422
0.6080014705657959
0.0
0.0009989738464355469
0.0
0.0
0.5570008754730225
0.0
0.0
0.0
0.0
0.0
0.0
0.5569992065429688
0.0009980201721191406
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.00099945068359375
0.0
0.5849993228912354
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6159825325012207
0.0
0.0
0.0009953975677490234
0.0
0.0
0.0009996891021728516
0.0
0.5820002555847168
0.0009958744049072266
0.0
0.0009996891021728516
0.0
0.0009903907775878906
0.0
0.0
0.0009999275207519531
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5599946975708008
0.0
0.0
0.0
0.0010285377502441406
0.0
0.0
0.0
0.0
0.0009975433349609375
0.001001596450805664
0.5679905414581299
0.0
0.0
0.0020089149475097656
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0009989738464355469
0.5769996643066406
0.0
0.000997304916381836
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.5849976539611816
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5890130996704102
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0010068416595458984
0.0
0.0
0.0
0.5879917144775391
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5850002765655518
0.0
0.0
0.0
0.0
0.001016855239868164
0.0
0.0009999275207519531
0.0
0.0009930133819580078
0.0
0.0
0.0009999275207519531
0.6069998741149902
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0
0.0010139942169189453
0.0
0.0010044574737548828
0.0009999275207519531
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009832382202148438
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.540001392364502
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010313987731933594
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6050012111663818
0.0009968280792236328
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000988006591796875
0.0
0.0
0.0
0.5700056552886963
0.0
0.0
0.0
0.0
0.5829987525939941
0.0
0.572995662689209
0.5729997158050537
0.0009982585906982422
0.0
0.0
0.0009627342224121094
0.0009963512420654297
0.0009875297546386719
0.001001119613647461
0.0009953975677490234
0.0010006427764892578
0.5879971981048584
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0009975433349609375
0.0
0.5430011749267578
0.0
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.567002534866333
0.0010066032409667969
0.0
0.6009936332702637
0.0
0.5869851112365723
0.0
0.0
0.6010074615478516
0.0
0.0
0.0
0.0010020732879638672
0.5890021324157715
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.560997724533081
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010061264038085938
0.0
0.0010089874267578125
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0010037422180175781
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009932518005371094
0.0
0.0009996891021728516
0.0
0.0
0.5319991111755371
0.0
0.0
0.0
0.0010333061218261719
0.0
0.0
0.0
0.0010223388671875
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.5819864273071289
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.5669975280761719
0.0
0.0010018348693847656
0.0
0.0
0.5779964923858643
0.0009999275207519531
0.0
0.00099945068359375
0.0
0.0
0.0
0.001027822494506836
0.0
0.0010309219360351562
0.001010894775390625
0.0
0.0
0.0
0.5849976539611816
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0009951591491699219
0.0
0.0
0.00099945068359375
0.5509824752807617
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5859997272491455
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6229875087738037
0.0009999275207519531
0.0010006427764892578
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009839534759521484
0.0
0.0009968280792236328
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.6559996604919434
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0009958744049072266
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009999275207519531
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0009951591491699219
0.0
0.0
0.0
0.0
0.5909953117370605
0.0009996891021728516
0.0
0.0009999275207519531
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.000986337661743164
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009860992431640625
0.0
0.0010001659393310547
0.0010056495666503906
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.5789978504180908
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0010061264038085938
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010051727294921875
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0010292530059814453
0.0
0.0
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0009856224060058594
0.000993490219116211
0.0
0.573002815246582
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009920597076416016
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.5739994049072266
0.0
0.0
0.0010020732879638672
0.0
0.0
0.0
0.0
0.5779988765716553
0.0
0.0
0.0009968280792236328
0.0
0.5569801330566406
0.0
0.0
0.0
0.0
0.5649890899658203
0.0
0.0010001659393310547
0.0010044574737548828
0.0
0.5629973411560059
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010352134704589844
0.0
0.7440030574798584
0.0
0.0
0.0
0.0
0.0
0.0009963512420654297
0.0
0.0
0.5749979019165039
0.0
0.564002513885498
0.5469999313354492
0.5379998683929443
0.0010027885437011719
0.0
0.0
0.0
0.00099945068359375
0.0
0.5330009460449219
0.000993490219116211
0.0
0.0010001659393310547
0.0010008811950683594
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0010175704956054688
0.0
0.0
0.521965742111206
0.0
0.0
0.0010008811950683594
0.0
0.001003265380859375
0.0
0.0
0.0009970664978027344
0.0
0.0
0.0
0.0
0.0
0.0009646415710449219
0.0
0.0
0.5460000038146973
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0009870529174804688
0.0
0.0
0.0
0.00099945068359375
0.000997781753540039
0.0010132789611816406
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.001001596450805664
0.0010149478912353516
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.5570001602172852
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0010039806365966797
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009942054748535156
0.0
0.0
0.0
0.0
0.0
0.5295999050140381
0.0
0.0009999275207519531
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000986337661743164
0.0
0.0
0.0
0.0
0.0
0.0
0.5340006351470947
0.0
0.0
0.0
0.0
0.0
0.0010097026824951172
0.0
0.5339996814727783
0.0
0.0
0.0009806156158447266
0.0
0.0009865760803222656
0.0
0.0
0.0
0.0
0.0
0.001035451889038086
0.0
0.5859994888305664
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0
0.5190038681030273
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0010344982147216797
0.0
0.0
0.001032114028930664
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.00102996826171875
0.0
0.0
0.534987211227417
0.0
0.0010001659393310547
0.0
0.0
0.0009975433349609375
0.0
0.00102996826171875
0.0
0.0
0.0
0.0
0.0010218620300292969
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.001033782958984375
0.0
0.0
0.0
0.0
0.5709857940673828
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.001001596450805664
0.00099945068359375
0.0009799003601074219
0.0
0.0
0.0
0.0009989738464355469
0.0010128021240234375
0.0
0.0
0.0009715557098388672
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.5229954719543457
0.0
0.0009987354278564453
0.0
0.0
0.001013040542602539
0.0009620189666748047
0.0
0.0009953975677490234
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010182857513427734
0.0
0.0
0.0
0.0
0.001010894775390625
0.0010027885437011719
0.0009698867797851562
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.0010004043579101562
0.5300300121307373
0.0
0.000985860824584961
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0010106563568115234
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.549001932144165
0.0
0.0
0.0
0.0009953975677490234
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.0010044574737548828
0.0
0.5940127372741699
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0010006427764892578
0.0
0.0
0.0
0.6169991493225098
0.0
0.0
0.0
0.576998233795166
0.00099945068359375
0.0
0.0
0.0
0.5799989700317383
0.0009942054748535156
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.5659980773925781
0.0
0.0
0.0
0.0
0.5840005874633789
0.0
0.0
0.0
0.0
0.0
0.5349857807159424
0.0
0.5699999332427979
0.5839996337890625
0.5879991054534912
0.0009996891021728516
0.0
0.0010004043579101562
0.0
0.5949995517730713
0.0010001659393310547
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010042190551757812
0.0
0.0
0.0010073184967041016
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5859949588775635
0.0009970664978027344
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0
0.0
0.0
0.0
0.0009958744049072266
0.0
0.0
0.5979948043823242
0.0
0.000995635986328125
0.0
0.0009970664978027344
0.0010116100311279297
0.0
0.0
0.0
0.0
0.0009856224060058594
0.0
0.0020058155059814453
0.0
0.0010004043579101562
0.0009975433349609375
0.0
0.0
0.0
0.0
0.0010313987731933594
0.0
0.540001392364502
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0009837150573730469
0.0
0.0
0.6110124588012695
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.5469980239868164
0.0
0.0009937286376953125
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.5909979343414307
0.00099945068359375
0.0
0.0
0.0010004043579101562
0.0010006427764892578
0.0009984970092773438
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.6039977073669434
0.0010280609130859375
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010161399841308594
0.0
0.0
0.0009958744049072266
0.5659916400909424
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0009927749633789062
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0009987354278564453
0.6139991283416748
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.001001596450805664
0.0010020732879638672
0.0010144710540771484
0.0
0.0
0.0
0.0
0.0010030269622802734
0.0
0.0009987354278564453
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010018348693847656
0.5889921188354492
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0010142326354980469
0.0
0.0
0.0
0.0
0.0
0.0010061264038085938
0.0
0.0009989738464355469
0.0009987354278564453
0.0
0.0
0.0009980201721191406
0.588998556137085
0.0
0.0
0.0010156631469726562
0.0
0.0
0.0
0.0
0.0
0.0009968280792236328
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0009965896606445312
0.0
0.0020036697387695312
0.0009982585906982422
0.0
0.0
0.0
0.0009989738464355469
0.0009999275207519531
0.0
0.0010044574737548828
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.6089975833892822
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.000988006591796875
0.0
0.0009891986846923828
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5629949569702148
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.5750021934509277
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5929951667785645
0.0009815692901611328
0.0
0.0
0.0010187625885009766
0.0
0.585993766784668
0.0
0.0
0.558983325958252
0.0
0.0
0.0009999275207519531
0.0
0.6250128746032715
0.0
0.0
0.0
0.0
0.0
0.0
0.591010570526123
0.0
0.0
0.0
0.0
0.0
0.6380362510681152
0.5899991989135742
0.5970022678375244
0.0009989738464355469
0.0
0.0009992122650146484
0.0
0.6239995956420898
0.0
0.0009992122650146484
0.588998556137085
0.0
0.0
0.0
0.0
0.0010006427764892578
0.60099196434021
0.0
0.0010061264038085938
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0010356903076171875
0.0010008811950683594
0.6180009841918945
0.0
0.0
0.0
0.0
0.0010395050048828125
0.0
0.0
0.0009870529174804688
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009903907775878906
0.00099945068359375
0.0
0.5529983043670654
0.0
0.0
0.0
0.0
0.0010128021240234375
0.0
0.0009996891021728516
0.0
0.0
0.0010094642639160156
0.0009992122650146484
0.0
0.0010030269622802734
0.0
0.0
0.5889968872070312
0.0
0.0
0.0
0.0009999275207519531
0.0
0.001001596450805664
0.0
0.0
0.0010004043579101562
0.0
0.0010042190551757812
0.0
0.0
0.0
0.0009984970092773438
0.591998815536499
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009999275207519531
0.0
0.001001119613647461
0.0
0.0
0.0
0.5919506549835205
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0010018348693847656
0.0
0.00099945068359375
0.0010037422180175781
0.0
0.0009984970092773438
0.5549962520599365
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0010030269622802734
0.0
0.001003265380859375
0.0
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0010001659393310547
0.0
0.0
0.0
0.00099945068359375
0.5769999027252197
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009968280792236328
0.0010037422180175781
0.0010037422180175781
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009949207305908203
0.0
0.0
0.549971342086792
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.0010309219360351562
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.5459973812103271
0.0
0.0010061264038085938
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0010294914245605469
0.583000898361206
0.0
0.000995635986328125
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0009992122650146484
0.0010027885437011719
0.0
0.0009868144989013672
0.0009975433349609375
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0010001659393310547
0.0010006427764892578
0.0
0.0
0.0
0.5829975605010986
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.001013040542602539
0.0
0.0
0.0
0.0
0.0010037422180175781
0.0010004043579101562
0.0
0.0
0.0
0.0009930133819580078
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6099958419799805
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5489969253540039
0.001001119613647461
0.0
0.0
0.0009999275207519531
0.0
0.5760035514831543
0.0
0.00099945068359375
0.0
0.0
0.5509982109069824
0.0
0.603996753692627
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010004043579101562
0.0009980201721191406
0.5939970016479492
0.0
0.0
0.0
0.0009992122650146484
0.0
0.00099945068359375
0.0
0.0
0.0009992122650146484
0.5969984531402588
0.0
0.001001119613647461
0.0
0.0
0.0010066032409667969
0.0009992122650146484
0.0
0.0010352134704589844
0.0
0.0
0.0
0.5749974250793457
0.0
0.0
0.0
0.5959932804107666
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0
0.6059939861297607
0.0
0.0
0.0
0.5930130481719971
0.6129989624023438
0.0009915828704833984
0.0
0.0
0.0
0.6289999485015869
0.0
0.0
0.6329975128173828
0.0009996891021728516
0.0
0.6000039577484131
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010001659393310547
0.0
0.0010001659393310547
0.560997486114502
0.0
0.000993490219116211
0.0
0.0
0.0
0.0
0.6010017395019531
0.0
0.0010089874267578125
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0010287761688232422
0.0
0.6039965152740479
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0009930133819580078
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0009999275207519531
0.5829992294311523
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0009908676147460938
0.5799994468688965
0.0
0.0
0.0
0.0
0.000997304916381836
0.0
0.0009989738464355469
0.0009944438934326172
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0010004043579101562
0.0
0.001001596450805664
0.0
0.0
0.0009987354278564453
0.5869903564453125
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0009970664978027344
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001008749008178711
0.0
0.0
0.0
0.0
0.0
0.0019974708557128906
0.0
0.0
0.0009989738464355469
0.5799987316131592
0.0
0.0
0.0009999275207519531
0.0
0.0010030269622802734
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009682178497314453
0.0
0.0
0.5980014801025391
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0010132789611816406
0.0
0.0
0.00099945068359375
0.0
0.0
0.001001119613647461
0.6020047664642334
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0010120868682861328
0.0
0.0
0.001004934310913086
0.0010020732879638672
0.001007080078125
0.0
0.0
0.0
0.000995635986328125
0.001001596450805664
0.0
0.0
0.5769999027252197
0.0
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.5550005435943604
0.0
0.0
0.0
0.0
0.0
0.0009949207305908203
0.0
0.0
0.001003265380859375
0.0
0.0009992122650146484
0.0
0.5859696865081787
0.0
0.0
0.001001596450805664
0.0009999275207519531
0.0010089874267578125
0.0
0.0
0.0010013580322265625
0.0
0.00099945068359375
0.0
0.0
0.001032114028930664
0.5879998207092285
0.0
0.0
0.001035451889038086
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6009979248046875
0.0
0.0
0.0
0.0
0.0
0.000995635986328125
0.0009922981262207031
0.0009944438934326172
0.0009999275207519531
0.001033782958984375
0.5929913520812988
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5669989585876465
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5849869251251221
0.001001119613647461
0.0010025501251220703
0.0
0.0
0.0
0.0
0.5719971656799316
0.0009980201721191406
0.0009832382202148438
0.0
0.0
0.0009992122650146484
0.0
0.0
0.5809977054595947
0.0
0.0
0.5890078544616699
0.0009992122650146484
0.0
0.0009999275207519531
0.0
0.562997579574585
0.0
0.0
0.5629916191101074
0.0009925365447998047
0.0
0.5919997692108154
0.0
0.0
0.0
0.0010428428649902344
0.0
0.5809900760650635
0.0009965896606445312
0.0
0.0
0.0
0.0009667873382568359
0.5900013446807861
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009708404541015625
0.0
0.5829925537109375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5909934043884277
0.0
0.0009992122650146484
0.0
0.0
0.0
0.5939996242523193
0.0009987354278564453
0.0010113716125488281
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0009982585906982422
0.0
0.00099945068359375
0.0
0.0
0.5969922542572021
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009942054748535156
0.0
0.0
0.5869998931884766
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.5829882621765137
0.0
0.0
0.0
0.000993490219116211
0.0
0.0
0.0
0.0
0.0009884834289550781
0.0
0.0
0.5610051155090332
0.0
0.0
0.0
0.5820176601409912
0.0010066032409667969
0.0
0.0
0.0
0.00099945068359375
0.0
0.001004934310913086
0.0
0.001012563705444336
0.6149933338165283
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009949207305908203
0.0
0.0
0.0
0.0
0.0
0.5779995918273926
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009591579437255859
0.0
0.0
0.0009908676147460938
0.0
0.0009996891021728516
0.5879940986633301
0.0
0.002001047134399414
0.0
0.0
0.0
0.001031637191772461
0.0
0.0
0.5829973220825195
0.0
0.0
0.0
0.0009987354278564453
0.0
0.5469980239868164
0.0
0.0009999275207519531
0.0009984970092773438
0.0010006427764892578
0.001004934310913086
0.0009992122650146484
0.5899972915649414
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.6110031604766846
0.0
0.0
0.0
0.0
0.0
0.0
0.5799925327301025
0.5799989700317383
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.5979912281036377
0.0
0.0
0.0
0.6030030250549316
0.0
0.0
0.0
0.0
0.5740125179290771
0.0009999275207519531
0.0
0.0
0.0009975433349609375
0.0
0.0
0.603996992111206
0.0009982585906982422
0.000995635986328125
0.0
0.0
0.0
0.0009992122650146484
0.00099945068359375
0.0
0.0
0.0
0.0009961128234863281
0.0009996891021728516
0.0
0.0
0.0010039806365966797
0.0
0.616008996963501
0.0
0.0
0.0
0.0
0.0019958019256591797
0.0
0.0
0.0
0.0
0.0
0.0010309219360351562
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.6009969711303711
0.0010008811950683594
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009965896606445312
0.592993974685669
0.0
0.0
0.0
0.0010256767272949219
0.0
0.5960001945495605
0.0
0.0010046958923339844
0.0
0.0
0.0009949207305908203
0.0
0.6120026111602783
0.0
0.0
0.0010008811950683594
0.0
0.5939991474151611
0.001009225845336914
0.0
0.0
0.001001596450805664
0.0
0.00099945068359375
0.0
0.00099945068359375
0.0
0.0010001659393310547
0.0
0.5590047836303711
0.0
0.0
0.0
0.0010094642639160156
0.0
0.0
0.0
0.0010066032409667969
0.0
0.5789978504180908
0.001005411148071289
0.0010232925415039062
0.0
0.0
0.0009927749633789062
0.0
0.0009968280792236328
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.5760006904602051
0.0
0.0009942054748535156
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0010123252868652344
0.0
0.0010097026824951172
0.0
0.6169991493225098
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010325908660888672
0.5900018215179443
0.0010030269622802734
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.5859899520874023
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.002012014389038086
0.0
0.0
0.0
0.0010030269622802734
0.0
0.0
0.6179647445678711
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5809862613677979
0.0
0.0
0.0
0.0
0.5889923572540283
0.0
0.5819990634918213
0.0
0.0
0.0
0.5899984836578369
0.0
0.0
0.6489992141723633
0.0
0.5919947624206543
0.0
0.0
0.6270005702972412
0.0010004043579101562
0.5719931125640869
0.0009980201721191406
0.0
0.5590143203735352
0.0
0.5940008163452148
0.0010166168212890625
0.0
0.0010035037994384766
0.0009989738464355469
0.0009953975677490234
0.0
0.0
0.0
0.0
0.0
0.5939998626708984
0.0009989738464355469
0.001003265380859375
0.0
0.0
0.0009989738464355469
0.0
0.0010082721710205078
0.0
0.0
0.0010116100311279297
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0009911060333251953
0.000993490219116211
0.0
0.0
0.0010018348693847656
0.0009989738464355469
0.589996337890625
0.0
0.0
0.0
0.0
0.0010175704956054688
0.001016378402709961
0.0
0.0
0.0
0.0
0.000990152359008789
0.0
0.0010051727294921875
0.0
0.0
0.0
0.0
0.0
0.0
0.5909924507141113
0.0
0.0
0.0
0.0
0.0010051727294921875
0.0
0.0
0.0
0.0
0.5979974269866943
0.0
0.0
0.0
0.0009832382202148438
0.0
0.001001119613647461
0.0
0.0010001659393310547
0.0
0.0010042190551757812
0.5430006980895996
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.0
0.5910053253173828
0.0
0.0
0.0
0.001012563705444336
0.0
0.0
0.0009949207305908203
0.0
0.0009999275207519531
0.0
0.0
0.0010006427764892578
0.0
0.5809650421142578
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0010101795196533203
0.0
0.001001596450805664
0.0
0.602985143661499
0.0009949207305908203
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0009999275207519531
0.0
0.0
0.0
0.0009965896606445312
0.0
0.0
0.0
0.5969979763031006
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5699965953826904
0.0
0.0010046958923339844
0.0
0.001004934310913086
0.00099945068359375
0.0
0.0
0.0010006427764892578
0.0
0.0019981861114501953
0.0
0.0
0.0
0.0010223388671875
0.0
0.0
0.0
0.0
0.0009768009185791016
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0019965171813964844
0.626046895980835
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009965896606445312
0.001007080078125
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.5999948978424072
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010344982147216797
0.0
0.0
0.0
0.0
0.0
0.0009632110595703125
0.5520050525665283
0.0
0.0010025501251220703
0.0
0.0
0.0
0.0010001659393310547
0.0010020732879638672
0.0
0.0
0.0
0.5989995002746582
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0009815692901611328
0.0
0.0
0.0
0.0010263919830322266
0.6300029754638672
0.0
0.0
0.0
0.0
0.0
0.591001033782959
0.0
0.0
0.0
0.0
0.0
0.0010066032409667969
0.0
0.0
0.0009968280792236328
0.0
0.002000093460083008
0.5619993209838867
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0010004043579101562
0.0009999275207519531
0.0010023117065429688
0.0010046958923339844
0.5620017051696777
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5879981517791748
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0009992122650146484
0.0
0.0010378360748291016
0.0
0.5979998111724854
0.0
0.0
0.0
0.5739927291870117
0.577998161315918
0.5650041103363037
0.6140022277832031
0.0009984970092773438
0.0
0.000997781753540039
0.0
0.0010025501251220703
0.0
0.0
0.0
0.0009982585906982422
0.0
0.00099945068359375
0.0
0.5749928951263428
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.000995635986328125
0.0
0.0
0.0
0.0009999275207519531
0.0009992122650146484
0.000993490219116211
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0040018558502197266
0.5979936122894287
0.0
0.0010008811950683594
0.0010089874267578125
0.0009989738464355469
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009999275207519531
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0009829998016357422
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0010328292846679688
0.0009851455688476562
0.5849637985229492
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5610044002532959
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6280009746551514
0.00101470947265625
0.0
0.0010004043579101562
0.0
0.0010004043579101562
0.0
0.0009999275207519531
0.6200058460235596
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0010051727294921875
0.0
0.0
0.5599987506866455
0.0
0.0
0.0
0.0
0.0009949207305908203
0.0
0.0
0.0
0.0
0.5840132236480713
0.0
0.0020105838775634766
0.0009992122650146484
0.0
0.0
0.0
0.0010025501251220703
0.0
0.0
0.5859966278076172
0.0
0.0
0.0
0.0009760856628417969
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001005411148071289
0.0010309219360351562
0.0
0.0
0.0
0.0
0.00099945068359375
0.6089975833892822
0.0010001659393310547
0.0
0.0
0.0009644031524658203
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0
0.5979971885681152
0.0
0.0
0.0010025501251220703
0.000990152359008789
0.0
0.0
0.0
0.0
0.0
0.0
0.001033782958984375
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.6059975624084473
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0009996891021728516
0.0009987354278564453
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0010333061218261719
0.5950188636779785
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00095367431640625
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.5969974994659424
0.0
0.0
0.0009636878967285156
0.0
0.0010025501251220703
0.0
0.0010285377502441406
0.590001106262207
0.0
0.0
0.0009996891021728516
0.0
0.6249997615814209
0.0
0.0
0.0009987354278564453
0.0009999275207519531
0.0
0.0
0.6279923915863037
0.000985860824584961
0.0
0.0
0.0
0.0009987354278564453
0.0
0.000997304916381836
0.0
0.0010352134704589844
0.0010001659393310547
0.5869817733764648
0.0009860992431640625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6289687156677246
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009968280792236328
0.0
0.5901837348937988
0.0
0.573998212814331
0.0009989738464355469
0.0
0.5849967002868652
0.0
0.562000036239624
0.0
0.6230003833770752
0.0
0.0010006427764892578
0.0
0.0009963512420654297
0.0009975433349609375
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0
0.0
0.0009951591491699219
0.5889968872070312
0.0
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0010006427764892578
0.0
0.0
0.0
0.00099945068359375
0.00099945068359375
0.001005411148071289
0.0
0.0
0.0
0.0
0.0
0.0
0.0009932518005371094
0.0
0.0
0.0010004043579101562
0.0009953975677490234
0.0009963512420654297
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0009989738464355469
0.00099945068359375
0.6079833507537842
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009677410125732422
0.0
0.0009999275207519531
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009925365447998047
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.5789928436279297
0.0
0.0
0.0
0.0
0.0
0.0009834766387939453
0.0009992122650146484
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009989738464355469
0.0010001659393310547
0.0
0.0
0.0
0.5709903240203857
0.0
0.0009996891021728516
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.0009961128234863281
0.0
0.5680139064788818
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000995635986328125
0.0
0.0
0.0
0.0
0.5729994773864746
0.0
0.0
0.0009868144989013672
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5769994258880615
0.0
0.0
0.0
0.000986337661743164
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009989738464355469
0.0
0.5809957981109619
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.6239674091339111
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009694099426269531
0.0
0.0
0.0
0.0
0.6009948253631592
0.0010025501251220703
0.0
0.001004934310913086
0.0
0.0009992122650146484
0.0
0.0010113716125488281
0.0
0.0010099411010742188
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00102996826171875
0.5789706707000732
0.00099945068359375
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0009982585906982422
0.0
0.0009987354278564453
0.0010023117065429688
0.0
0.0
0.0010037422180175781
0.0
0.0
0.0010004043579101562
0.0009975433349609375
0.0
0.0
0.0
0.0
0.0009980201721191406
0.5799975395202637
0.0
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0009996891021728516
0.0009999275207519531
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0009996891021728516
0.0
0.0
0.0009815692901611328
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010018348693847656
0.5929985046386719
0.0
0.0
0.0
0.0
0.0009965896606445312
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.6049988269805908
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.6020011901855469
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.5509922504425049
0.0
0.0
0.0
0.0010030269622802734
0.0
0.6009855270385742
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.001035451889038086
0.0009996891021728516
0.6009979248046875
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.587996244430542
0.0
0.0
0.0
0.0009927749633789062
0.0
0.0
0.0
0.0
0.0010287761688232422
0.0
0.0010161399841308594
0.0
0.0
0.0
0.5749976634979248
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0009982585906982422
0.0
0.5689990520477295
0.0
0.0
0.0
0.6019992828369141
0.0010063648223876953
0.0
0.5369741916656494
0.0
0.0
0.0
0.0
0.0
0.5740146636962891
0.0
0.0
0.0
0.0
0.5919995307922363
0.0009965896606445312
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0010025501251220703
0.0
0.0
0.0010368824005126953
0.0
0.0010349750518798828
0.0
0.0
0.0
0.0
0.0009815692901611328
0.0009999275207519531
0.0
0.001994609832763672
0.001010894775390625
0.001001596450805664
0.5930006504058838
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009961128234863281
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010466575622558594
0.000993967056274414
0.0
0.0
0.0
0.0
0.0
0.5719954967498779
0.0
0.0
0.0
0.001001119613647461
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0010006427764892578
0.7469890117645264
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.6599986553192139
0.0
0.0
0.0
0.0
0.0009927749633789062
0.0
0.0
0.0
0.6400151252746582
0.0009996891021728516
0.0
0.0010008811950683594
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0
0.0010001659393310547
0.0
0.0010018348693847656
0.0
0.00299835205078125
0.0
0.001004934310913086
0.6625432968139648
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010190010070800781
0.0
0.0
0.0
0.0
0.5439972877502441
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0010018348693847656
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.00099945068359375
0.5670015811920166
0.001001596450805664
0.0009942054748535156
0.0009870529174804688
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.570000171661377
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010373592376708984
0.0009970664978027344
0.0
0.0
0.001016855239868164
0.00099945068359375
0.0
0.0
0.0010023117065429688
0.5769999027252197
0.0
0.0
0.0
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010135173797607422
0.0
0.0
0.0
0.0
0.0
0.0
0.0009672641754150391
0.5549936294555664
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0010313987731933594
0.0
0.0
0.0
0.0
0.0
0.0010232925415039062
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0010051727294921875
0.0
0.5949995517730713
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009791851043701172
0.5639972686767578
0.0
0.0
0.0010004043579101562
0.0
0.5960009098052979
0.0
0.0009992122650146484
0.0
0.0
0.0010309219360351562
0.0
0.5770008563995361
0.0010058879852294922
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009961128234863281
0.0
0.0
0.5610001087188721
0.0
0.0009970664978027344
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009894371032714844
0.0
0.0010221004486083984
0.00099945068359375
0.0010037422180175781
0.5909850597381592
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6080038547515869
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5519800186157227
0.0009980201721191406
0.0
0.0
0.6000003814697266
0.0
0.0
0.0010025501251220703
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010025501251220703
0.0010025501251220703
0.0
0.0
0.0
0.6049985885620117
0.0
0.0009844303131103516
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009911060333251953
0.0
0.0009992122650146484
0.5910003185272217
0.0
0.0
0.0010027885437011719
0.0
0.0
0.00099945068359375
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.5719971656799316
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.5710196495056152
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.5509963035583496
0.0
0.0
0.0010128021240234375
0.0
0.0
0.0
0.6279995441436768
0.0020110607147216797
0.0
0.0010025501251220703
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009677410125732422
0.000997781753540039
0.5779929161071777
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.569000244140625
0.0
0.0
0.0
0.0
0.0010020732879638672
0.0
0.0
0.0
0.0
0.0
0.0019996166229248047
0.0
0.0
0.0
0.0
0.6199989318847656
0.0010018348693847656
0.0
0.0010013580322265625
0.0
0.0010004043579101562
0.0
0.0
0.0009982585906982422
0.0
0.0009992122650146484
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0009963512420654297
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.5830001831054688
0.0
0.0
0.0
0.0
0.0
0.0009646415710449219
0.0
0.0
0.0
0.0
0.0
0.0009632110595703125
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.6159930229187012
0.0009851455688476562
0.0
0.0010194778442382812
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009982585906982422
0.0
0.0
0.001020669937133789
0.0
0.0
0.0
0.0
0.0
0.0
0.5410130023956299
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0010085105895996094
0.5439958572387695
0.0
0.00099945068359375
0.0009596347808837891
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.5879971981048584
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0010039806365966797
0.550001859664917
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009670257568359375
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010340213775634766
0.0
0.0
0.0009613037109375
0.0010128021240234375
0.0
0.0
0.0010313987731933594
0.5590004920959473
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0010037422180175781
0.00101470947265625
0.0
0.5959980487823486
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0009989738464355469
0.0
0.0010018348693847656
0.5969955921173096
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5710098743438721
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
0.5749919414520264
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0010008811950683594
0.0010128021240234375
0.0009951591491699219
0.0019953250885009766
0.0010004043579101562
0.001005411148071289
0.0009980201721191406
0.0009989738464355469
0.0009999275207519531
0.0009999275207519531
0.0009992122650146484
0.0
0.5840005874633789
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6070010662078857
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6009984016418457
0.0
0.0
0.0010001659393310547
0.0
0.0010333061218261719
0.0
0.0
0.5690019130706787
0.0010004043579101562
0.0
0.0
0.0
0.0
0.6120002269744873
0.0
0.0010170936584472656
0.0
0.5939981937408447
0.0
0.5799956321716309
0.0
0.0
0.0
0.0
0.6019992828369141
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0009984970092773438
0.5810198783874512
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.5649991035461426
0.0010008811950683594
0.0
0.0
0.000993490219116211
0.0
0.0010039806365966797
0.0
0.001010894775390625
0.0
0.0
0.0
0.5969977378845215
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0010023117065429688
0.0
0.606987476348877
0.0009984970092773438
0.0
0.0010211467742919922
0.0
0.0
0.0
0.5709981918334961
0.0
0.0
0.0009932518005371094
0.6099998950958252
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0009996891021728516
0.0
0.5740008354187012
0.0
0.0009927749633789062
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.6240134239196777
0.000993490219116211
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.5920038223266602
0.0
0.0009999275207519531
0.0
0.0
0.0
0.6020011901855469
0.0
0.000978708267211914
0.0
0.0009980201721191406
0.0
0.0
0.0009958744049072266
0.0
0.56699538230896
0.0
0.0
0.0
0.0009942054748535156
0.0
0.0
0.0
0.0
0.6070003509521484
0.0
0.0
0.0
0.5419960021972656
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.581000566482544
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.5779991149902344
0.0
0.0
0.0
0.0
0.0
0.0
0.5820009708404541
0.0
0.0
0.0009996891021728516
0.0
0.0009984970092773438
0.0
0.00099945068359375
0.6190006732940674
0.0
0.0
0.0
0.0
0.5889995098114014
0.0
0.5869989395141602
0.0010006427764892578
0.0
0.0
0.0
0.5729935169219971
0.0
0.0
0.0
0.0
0.5449986457824707
0.0
0.5949976444244385
0.5889995098114014
0.0
0.0
0.5669989585876465
0.0009992122650146484
0.0
0.0
0.0
0.6039905548095703
0.0
0.0
0.0010156631469726562
0.0
0.5559980869293213
0.0
0.0010004043579101562
0.0
0.0
0.5959975719451904
0.0
0.0
0.6190023422241211
0.0
0.0
0.0009965896606445312
0.0
0.0
0.0010004043579101562
0.0
0.0
0.5760016441345215
0.0
0.0
0.0
0.0009946823120117188
0.0
0.0
0.0
0.0
0.0
0.001008749008178711
0.0
0.0009999275207519531
0.0
0.0009815692901611328
0.6289982795715332
0.0
0.0
0.0
0.0
0.0
0.0
0.0009801387786865234
0.0
0.0010004043579101562
0.0
0.0009980201721191406
0.0
0.0010099411010742188
0.0
0.0
0.0
0.001016855239868164
0.5869998931884766
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0
0.5950202941894531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.5900096893310547
0.0010039806365966797
0.0
0.0009989738464355469
0.0010187625885009766
0.0
0.0
0.0
0.0
0.0
0.0
0.593376636505127
0.0
0.000997781753540039
0.0
0.0010161399841308594
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0010046958923339844
0.5524208545684814
0.0
0.0
0.0
0.0
0.0
0.0
0.0009829998016357422
0.0
0.0
0.0
0.0
0.0
0.578000545501709
0.0
0.0
0.0
0.0
0.0
0.0
0.0009975433349609375
0.0
0.5910012722015381
0.0
0.00099945068359375
0.0
0.0
0.599994421005249
0.001001596450805664
0.0
0.0
0.5739998817443848
0.0
0.0010001659393310547
0.0
0.5789988040924072
0.0009958744049072266
0.0
0.0
0.0009813308715820312
0.0
0.0009918212890625
0.0009992122650146484
0.603985071182251
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5879988670349121
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0009961128234863281
0.0
0.556999683380127
0.0
0.6139993667602539
0.5449907779693604
0.6010122299194336
0.0
0.0
0.5640015602111816
0.0
0.0
0.0
0.001016855239868164
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0010006427764892578
0.002000093460083008
0.5430009365081787
0.0
0.0
0.0
0.0009982585906982422
0.0009980201721191406
0.0
0.0009944438934326172
0.0010025501251220703
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0009882450103759766
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0009996891021728516
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0010135173797607422
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0010001659393310547
0.0
0.5410032272338867
0.000993490219116211
0.000997304916381836
0.0
0.0
0.0010025501251220703
0.0
0.0
0.0
0.0
0.0010056495666503906
0.0
0.0
0.0
0.0
0.0010023117065429688
0.0010151863098144531
0.0
0.0
0.0009944438934326172
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5720031261444092
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0010008811950683594
0.0
0.0
0.0010120868682861328
0.0
0.0
0.0
0.0009918212890625
0.0
0.0
0.0
0.0
0.0
0.0009815692901611328
0.0
0.0
0.5779995918273926
0.0010001659393310547
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009989738464355469
0.0009925365447998047
0.0
0.586998701095581
0.0
0.00099945068359375
0.0
0.0
0.0010187625885009766
0.0
0.0
0.0010330677032470703
0.0
0.0
0.0010514259338378906
0.0
0.0
0.5719995498657227
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5799949169158936
0.0
0.0
0.0010013580322265625
0.0
0.0
0.5599980354309082
0.00099945068359375
0.0
0.0
0.0009992122650146484
0.0
0.6069962978363037
0.0009992122650146484
0.0
0.0
0.0
0.0
0.000982046127319336
0.0
0.0
0.0009953975677490234
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009865760803222656
0.0009989738464355469
0.0
0.0
0.592005729675293
0.0
0.0010004043579101562
0.0
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0009899139404296875
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0
0.6049985885620117
0.0
0.0010020732879638672
0.0
0.0
0.0009913444519042969
0.0
0.0009982585906982422
0.0010111331939697266
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0010046958923339844
0.0
0.0
0.0010008811950683594
0.0009970664978027344
0.0
0.0
0.0
0.0
0.0
0.5879995822906494
0.0
0.0
0.0010137557983398438
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5889980792999268
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009984970092773438
0.0
0.5759961605072021
0.0009963512420654297
0.0
0.0
0.0
0.0
0.0
0.5809988975524902
0.0
0.0
0.0
0.0
0.0010309219360351562
0.0
0.0
0.6059975624084473
0.0
0.001001119613647461
0.0
0.5709960460662842
0.0009889602661132812
0.0010001659393310547
0.0
0.0009989738464355469
0.0009996891021728516
0.6040012836456299
0.0
0.0
0.0
0.0
0.0
0.6059985160827637
0.0
0.0009975433349609375
0.0
0.5779941082000732
0.0
0.6099967956542969
0.0
0.5579993724822998
0.0
0.562981367111206
0.0009982585906982422
0.0
0.0010025501251220703
0.0
0.5649983882904053
0.0010097026824951172
0.0
0.0
0.0009839534759521484
0.0
0.0009999275207519531
0.0
0.0
0.5669984817504883
0.0
0.0
0.0
0.0
0.000997304916381836
0.00101470947265625
0.0
0.0
0.001001596450805664
0.0
0.0009999275207519531
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.5909955501556396
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.000995635986328125
0.0
0.0010046958923339844
0.0
0.0
0.0
0.0
0.0
0.0
0.0010335445404052734
0.0
0.0
0.0009839534759521484
0.0
0.0009946823120117188
0.0
0.0
0.0010144710540771484
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.6069991588592529
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.002001523971557617
0.0
0.0010025501251220703
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5900020599365234
0.0
0.0010023117065429688
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.00099945068359375
0.0
0.0
0.5889949798583984
0.0
0.0
0.0
0.0
0.0
0.0
0.0009913444519042969
0.0
0.0
0.0010056495666503906
0.0
0.0
0.5929992198944092
0.0
0.0010390281677246094
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.001007080078125
0.0
0.0010004043579101562
0.0010175704956054688
0.0
0.0
0.00099945068359375
0.0
0.5699965953826904
0.0
0.0010068416595458984
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010035037994384766
0.0
0.0
0.0
0.0
0.0
0.0010020732879638672
0.0009968280792236328
0.0009968280792236328
0.562000036239624
0.0
0.0
0.0
0.0
0.0
0.0010333061218261719
0.0
0.0010311603546142578
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.5750000476837158
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0010309219360351562
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010042190551757812
0.0
0.0009984970092773438
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6109986305236816
0.0
0.0
0.0010061264038085938
0.0
0.0
0.0
0.0010013580322265625
0.0
0.000997304916381836
0.0009996891021728516
0.0
0.0010006427764892578
0.0
0.0009984970092773438
0.0
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009989738464355469
0.0
0.5589981079101562
0.0
0.0009982585906982422
0.0
0.001003265380859375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009949207305908203
0.0
0.0
0.0
0.0
0.0010111331939697266
0.0
0.00099945068359375
0.0
0.0009996891021728516
0.0
0.0009968280792236328
0.0
0.0009982585906982422
0.0010006427764892578
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.5959956645965576
0.0
0.0009989738464355469
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0010538101196289062
0.0
0.0
0.0
0.0
0.0
0.0010366439819335938
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010068416595458984
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009999275207519531
0.0009894371032714844
0.0
0.6060032844543457
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009653568267822266
0.0
0.0
0.0009968280792236328
0.0
0.0010004043579101562
0.0
0.6019988059997559
0.0
0.0
0.0
0.0010199546813964844
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.5799944400787354
0.0
0.0
0.0
0.0
0.5849990844726562
0.0
0.0
0.0009942054748535156
0.0
0.00099945068359375
0.0
0.0010328292846679688
0.6130001544952393
0.0
0.0
0.0
0.0009906291961669922
0.0
0.0
0.0010211467742919922
0.0009996891021728516
0.6029970645904541
0.0
0.0
0.0
0.0
0.6170041561126709
0.0
0.0
0.0
0.0
0.5999820232391357
0.0
0.6310129165649414
0.0
0.0010001659393310547
0.0
0.0
0.5649993419647217
0.0
0.0
0.6140005588531494
0.0009980201721191406
0.0
0.00099945068359375
0.0
0.5629982948303223
0.00099945068359375
0.0
0.0010001659393310547
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0010030269622802734
0.0010001659393310547
0.0010139942169189453
0.0009875297546386719
0.0
0.0
0.0
0.0
0.0
0.5799922943115234
0.0009925365447998047
0.0010116100311279297
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5729999542236328
0.0009989738464355469
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.00099945068359375
0.0
0.0
0.6180007457733154
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0009958744049072266
0.6320011615753174
0.0
0.0010020732879638672
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0
0.001001596450805664
0.0
0.5909969806671143
0.0
0.0010013580322265625
0.0010001659393310547
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0009984970092773438
0.00099945068359375
0.5799987316131592
0.0
0.0
0.0
0.0009832382202148438
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0010106563568115234
0.0
0.0009992122650146484
0.0
0.5619981288909912
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.5799829959869385
0.0
0.0
0.0010004043579101562
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.001009225845336914
0.0
0.0
0.0
0.0
0.002001523971557617
0.0
0.0
0.0
0.0
0.6169993877410889
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009968280792236328
0.0010046958923339844
0.0
0.0010097026824951172
0.0
0.0020024776458740234
0.0
0.0
0.0
0.0010018348693847656
0.0
0.5670015811920166
0.0
0.0010004043579101562
0.0009975433349609375
0.0
0.0010030269622802734
0.00099945068359375
0.0
0.0010111331939697266
0.0
0.0
0.0010030269622802734
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5869965553283691
0.0
0.0
0.0
0.0010349750518798828
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0010328292846679688
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0009999275207519531
0.0
0.0
0.6019949913024902
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0009677410125732422
0.0
0.0
0.0
0.5779838562011719
0.0
0.0
0.0010001659393310547
0.0
0.0009987354278564453
0.0010089874267578125
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.5989990234375
0.0
0.0
0.0
0.0
0.000997304916381836
0.0
0.5970010757446289
0.0009987354278564453
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.5829956531524658
0.0
0.0
0.0
0.582996129989624
0.0009944438934326172
0.0
0.0009984970092773438
0.0
0.0009996891021728516
0.0009968280792236328
0.0
0.0010018348693847656
0.0009849071502685547
0.5689942836761475
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000997304916381836
0.587996244430542
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6029996871948242
0.0
0.0009913444519042969
0.5839998722076416
0.0
0.0
0.0
0.0
0.0
0.5380151271820068
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.5369992256164551
0.0009999275207519531
0.0
0.0
0.0009949207305908203
0.552997350692749
0.0
0.0
0.00099945068359375
0.0009903907775878906
0.0
0.0
0.0
0.0009989738464355469
0.0
0.00099945068359375
0.0
0.0010023117065429688
0.5900008678436279
0.0
0.0009918212890625
0.0009889602661132812
0.0
0.0010135173797607422
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001018524169921875
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0019991397857666016
0.0
0.0
0.0
0.0010058879852294922
0.0
0.0
0.0009996891021728516
0.0
0.0010001659393310547
0.5869944095611572
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.002012491226196289
0.0
0.0
0.0
0.0
0.0010006427764892578
0.570000410079956
0.0
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.6079983711242676
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010166168212890625
0.0
0.0
0.5819995403289795
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0010001659393310547
0.001001596450805664
0.0
0.0009987354278564453
0.0
0.0
0.0
0.5599987506866455
0.0
0.0
0.0010001659393310547
0.0
0.0010380744934082031
0.0
0.0009989738464355469
0.0
0.0
0.0
0.001012563705444336
0.0009999275207519531
0.0
0.0
0.0009989738464355469
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0
0.5910301208496094
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000997304916381836
0.0
0.6529974937438965
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.000997304916381836
0.0
0.0
0.0
0.5739965438842773
0.0
0.0
0.0009992122650146484
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.6049990653991699
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0010001659393310547
0.0009999275207519531
0.0
0.0
0.0010077953338623047
0.0
0.604999303817749
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0009951591491699219
0.0
0.0
0.0010013580322265625
0.0009965896606445312
0.0
0.0009996891021728516
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0009887218475341797
0.0
0.0010085105895996094
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.00099945068359375
0.0009982585906982422
0.5840005874633789
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009801387786865234
0.0
0.0009982585906982422
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.577998161315918
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.00099945068359375
0.0010006427764892578
0.0
0.0009944438934326172
0.0010035037994384766
0.6079959869384766
0.001001119613647461
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.5460169315338135
0.0
0.001003265380859375
0.0
0.0010004043579101562
0.0
0.0
0.0
0.5599963665008545
0.0
0.0
0.5769991874694824
0.0009992122650146484
0.0
0.0
0.0
0.002039670944213867
0.0009982585906982422
0.5709965229034424
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.6040024757385254
0.0
0.0010006427764892578
0.0
0.5859992504119873
0.001001119613647461
0.0
0.5909934043884277
0.0
0.0
0.0
0.0
0.0
0.576014518737793
0.0
0.0
0.5759992599487305
0.0009992122650146484
0.0
0.0
0.0
0.5829958915710449
0.0
0.0
0.0
0.0
0.0
0.0
0.0010170936584472656
0.0
0.5789966583251953
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0010056495666503906
0.0
0.597998857498169
0.0
0.0009958744049072266
0.0
0.0009913444519042969
0.0
0.0
0.6239981651306152
0.0009970664978027344
0.0
0.0
0.0
0.6009988784790039
0.0
0.0009970664978027344
0.0
0.0
0.0
0.000993967056274414
0.0
0.0010006427764892578
0.0
0.6219851970672607
0.0010004043579101562
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.5980079174041748
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0009980201721191406
0.0010142326354980469
0.5720012187957764
0.0
0.0
0.0
0.0
0.0010066032409667969
0.001032114028930664
0.0
0.0010018348693847656
0.0
0.00099945068359375
0.6259839534759521
0.0
0.0
0.0
0.0010001659393310547
0.000993490219116211
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.6179995536804199
0.0
0.0
0.0010025501251220703
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5669982433319092
0.0010027885437011719
0.0
0.0
0.0
0.000995635986328125
0.0
0.0009930133819580078
0.0
0.0
0.001001596450805664
0.5240001678466797
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010006427764892578
0.0
0.5809881687164307
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0009996891021728516
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0009975433349609375
0.0
0.6060011386871338
0.0
0.001007080078125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6280021667480469
0.0
0.0
0.0
0.0009996891021728516
0.0
0.6079978942871094
0.0
0.0
0.0010008811950683594
0.0010020732879638672
0.5779790878295898
0.0
0.0
0.0009982585906982422
0.0
0.5920014381408691
0.0
0.0
0.000997304916381836
0.0
0.001005411148071289
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0
0.0010004043579101562
0.5929985046386719
0.0
0.0
0.0
0.0010020732879638672
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.6010005474090576
0.0
0.0
0.0
0.0
0.5769994258880615
0.000982522964477539
0.0
0.0010008811950683594
0.0
0.5590095520019531
0.0009989738464355469
0.0
0.0
0.001001119613647461
0.0
0.0
0.0010018348693847656
0.0
0.6329989433288574
0.0
0.0
0.0
0.5920031070709229
0.001010894775390625
0.0
0.0009999275207519531
0.0
0.5710017681121826
0.0
0.0
0.5739994049072266
0.0009911060333251953
0.0
0.0009996891021728516
0.0
0.5649998188018799
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0010044574737548828
0.5619995594024658
0.0
0.0
0.0
0.5969982147216797
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010042190551757812
0.0
0.00099945068359375
0.532966136932373
0.0
0.0
0.0
0.0009980201721191406
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.6160004138946533
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.002011537551879883
0.0
0.6030001640319824
0.0009996891021728516
0.0
0.0009996891021728516
0.0
0.0009987354278564453
0.0
0.00099945068359375
0.0
0.0
0.0009984970092773438
0.0010013580322265625
0.0
0.0
0.5600011348724365
0.0009992122650146484
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.6249880790710449
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5879955291748047
0.0
0.0
0.0
0.002013683319091797
0.0
0.0010013580322265625
0.0
0.0009999275207519531
0.0
0.5539920330047607
0.0010004043579101562
0.0009913444519042969
0.0
0.0
0.0
0.0009996891021728516
0.0019989013671875
0.0010025501251220703
0.0010025501251220703
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.6045243740081787
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0010149478912353516
0.0
0.0010004043579101562
0.0
0.0
0.0
0.5729997158050537
0.0
0.0
0.0
0.0
0.0010144710540771484
0.0
0.0020017623901367188
0.0
0.0
0.0010004043579101562
0.5840017795562744
0.0
0.0
0.0
0.0
0.5589957237243652
0.0009944438934326172
0.0
0.5679988861083984
0.0009989738464355469
0.00099945068359375
0.0
0.0
0.0
0.5779983997344971
0.0
0.0009925365447998047
0.001001596450805664
0.0
0.0009999275207519531
0.0
0.0
0.0010001659393310547
0.0009834766387939453
0.5979995727539062
0.0
0.0
0.0
0.0
0.0
0.6249997615814209
0.0
0.0
0.0
0.5999956130981445
0.5849993228912354
0.6099889278411865
0.6279981136322021
0.0
0.0
0.0009980201721191406
0.0
0.0009982585906982422
0.0
0.0
0.0009987354278564453
0.0
0.0
0.6349997520446777
0.0
0.0
0.0010006427764892578
0.0
0.0
0.00099945068359375
0.0
0.0010001659393310547
0.0
0.0
0.0
0.001012563705444336
0.0
0.0
0.0
0.6129984855651855
0.0009944438934326172
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0010013580322265625
0.0
0.0010018348693847656
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0010037422180175781
0.0
0.0010006427764892578
0.0009992122650146484
0.0
0.0010035037994384766
0.0
0.0
0.0
0.0
0.0
0.0
0.000989675521850586
0.0009999275207519531
0.6069972515106201
0.0
0.0
0.0
0.0010001659393310547
0.001009225845336914
0.0
0.0
0.0
0.0010030269622802734
0.0
0.0
0.001031637191772461
0.0
0.0
0.0
0.0
0.0
0.0010275840759277344
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.5869991779327393
0.0
0.0009911060333251953
0.0
0.0
0.0009999275207519531
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0009913444519042969
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0010027885437011719
0.0009996891021728516
0.0
0.5649981498718262
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.00096893310546875
0.0009999275207519531
0.0
0.0
0.0
0.6229977607727051
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0009989738464355469
0.00099945068359375
0.0
0.0
0.0
0.0010008811950683594
0.0009603500366210938
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5950040817260742
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0010046958923339844
0.0
0.0
0.6119980812072754
0.0009989738464355469
0.0
0.0
0.0
0.0009946823120117188
0.0
0.0
0.0010037422180175781
0.0
0.0010035037994384766
0.0009999275207519531
0.0009968280792236328
0.603024959564209
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0009961128234863281
0.0
0.0
0.0
0.0010018348693847656
0.5549952983856201
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009999275207519531
0.0010120868682861328
0.0
0.0
0.0
0.0009987354278564453
0.0
0.5930020809173584
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.5670015811920166
0.0
0.0
0.0009984970092773438
0.0
0.0009958744049072266
0.0
0.0009691715240478516
0.0
0.0
0.0
0.0
0.0
0.0
0.0009946823120117188
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009996891021728516
0.0
0.0
0.603001594543457
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009617805480957031
0.0
0.0
0.0
0.0010197162628173828
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010013580322265625
0.5649998188018799
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009617805480957031
0.0010349750518798828
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.5819785594940186
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.6010024547576904
0.0020012855529785156
0.000997304916381836
0.0
0.0
0.0
0.0010001659393310547
0.001001119613647461
0.0
0.0
0.0010178089141845703
0.0
0.0009992122650146484
0.0
0.6139986515045166
0.0
0.0010020732879638672
0.0
0.0
0.0
0.0
0.0
0.0
0.5480005741119385
0.00099945068359375
0.0
0.0
0.0
0.0009970664978027344
0.0009949207305908203
0.0010001659393310547
0.0009989738464355469
0.0
0.5819997787475586
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010027885437011719
0.0
0.5970077514648438
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6110007762908936
0.6020016670227051
0.0
0.5630021095275879
0.0
0.6619987487792969
0.0
0.0010077953338623047
0.0
0.0009963512420654297
0.0
0.0009889602661132812
0.0
0.5780000686645508
0.0010020732879638672
0.0
0.0
0.0009992122650146484
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.580003023147583
0.00099945068359375
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.6199970245361328
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0009989738464355469
0.0009987354278564453
0.6299903392791748
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0009942054748535156
0.0
0.0
0.0
0.0
0.001004934310913086
0.5980002880096436
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.00103759765625
0.0
0.0
0.0
0.0
0.001003265380859375
0.0
0.0
0.0010046958923339844
0.0
0.0
0.0
0.0020003318786621094
0.0
0.6059918403625488
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.5819988250732422
0.0
0.0010371208190917969
0.0009992122650146484
0.0
0.0
0.0009958744049072266
0.000997781753540039
0.0
0.0
0.0
0.6110014915466309
0.0009987354278564453
0.0
0.0009992122650146484
0.0
0.0010020732879638672
0.0
0.001957416534423828
0.0
0.0
0.0
0.0
0.0
0.5789961814880371
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0010175704956054688
0.0
0.0
0.0
0.0010023117065429688
0.0009963512420654297
0.0009870529174804688
0.0010006427764892578
0.0
0.0
0.0
0.6129872798919678
0.0
0.0
0.0
0.0
0.0
0.0
0.5839979648590088
0.0010001659393310547
0.0
0.0009946823120117188
0.0
0.0010008811950683594
0.0
0.00099945068359375
0.0
0.0
0.0
0.002000093460083008
0.0010001659393310547
0.0
0.0009872913360595703
0.0
0.0
0.001005411148071289
0.0
0.6159818172454834
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5729923248291016
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0009953975677490234
0.0
0.0
0.0009963512420654297
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.5609979629516602
0.0
0.0
0.0009996891021728516
0.0009837150573730469
0.0
0.000993490219116211
0.0010066032409667969
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0009889602661132812
0.0
0.0009720325469970703
0.6210000514984131
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.5629899501800537
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.6289992332458496
0.00099945068359375
0.0
0.0
0.5869991779327393
0.0009996891021728516
0.0
0.0
0.0009996891021728516
0.0010056495666503906
0.5679991245269775
0.0
0.0
0.0009999275207519531
0.0010356903076171875
0.0
0.0
0.0
0.5659968852996826
0.0010006427764892578
0.0
0.0
0.0
0.6019995212554932
0.0
0.0
0.5509989261627197
0.0
0.5599989891052246
0.0009989738464355469
0.0
0.5489966869354248
0.0
0.5839989185333252
0.0009996891021728516
0.0010013580322265625
0.0
0.0
0.0009860992431640625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009946823120117188
0.0009982585906982422
0.0019991397857666016
0.7409982681274414
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009999275207519531
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009620189666748047
0.0
0.0
0.0
0.0
0.0010154247283935547
0.0
0.0010285377502441406
0.0
0.0009996891021728516
0.0
0.0010347366333007812
0.0
0.0
0.0009908676147460938
0.00099945068359375
0.0
0.0010371208190917969
0.0
0.0
0.0009970664978027344
0.0
0.0
0.000980377197265625
0.0
0.0
0.0
0.5319833755493164
0.0
0.0
0.0
0.0
0.0010156631469726562
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010190010070800781
0.0
0.0
0.0
0.0009996891021728516
0.0
0.00099945068359375
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.6369848251342773
0.0009987354278564453
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0010068416595458984
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010218620300292969
0.0009636878967285156
0.0
0.0
0.0009982585906982422
0.5659987926483154
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010037422180175781
0.0
0.0
0.0
0.0
0.0010385513305664062
0.5669243335723877
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5860114097595215
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.5399999618530273
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009989738464355469
0.0010242462158203125
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.5459978580474854
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.5689876079559326
0.0010025501251220703
0.0
0.0
0.001031637191772461
0.0009839534759521484
0.0
0.0
0.0
0.0
0.0
0.0
0.0010030269622802734
0.0
0.0
0.00099945068359375
0.5379834175109863
0.0
0.0
0.0009829998016357422
0.0
0.0
0.0
0.0009984970092773438
0.00099945068359375
0.0010213851928710938
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009613037109375
0.0
0.0
0.0
0.0009996891021728516
0.604032039642334
0.0
0.0
0.0
0.0009958744049072266
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0009915828704833984
0.0
0.0
0.0
0.0
0.00099945068359375
0.5899989604949951
0.00098419189453125
0.0
0.0009968280792236328
0.0
0.0
0.0010042190551757812
0.0
0.0
0.0
0.0009701251983642578
0.0
0.0
0.0
0.0
0.0
0.0009915828704833984
0.5309994220733643
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009996891021728516
0.5470089912414551
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.5649867057800293
0.0
0.0
0.0
0.5510375499725342
0.556950569152832
0.0009992122650146484
0.0
0.0009989738464355469
0.00099945068359375
0.5470004081726074
0.0
0.0
0.0009989738464355469
0.559985876083374
0.0
0.0
0.5510308742523193
0.5460014343261719
0.5749914646148682
0.5859906673431396
0.0009996891021728516
0.0
0.5919992923736572
0.0
0.0
0.0
0.0
0.0
0.5709965229034424
0.00099945068359375
0.0
0.0010058879852294922
0.0
0.001035928726196289
0.0
0.00099945068359375
0.0010335445404052734
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.5519928932189941
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.5410342216491699
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.5769884586334229
0.0
0.0
0.0
0.0
0.001035451889038086
0.0
0.0
0.0010271072387695312
0.0
0.0
0.554002046585083
0.0
0.0010006427764892578
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.5590176582336426
0.0
0.0
0.0009984970092773438
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0010344982147216797
0.5739524364471436
0.00099945068359375
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009839534759521484
0.0009942054748535156
0.5679967403411865
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0010297298431396484
0.0
0.0009963512420654297
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.5609836578369141
0.0
0.0
0.0010175704956054688
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0010280609130859375
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.602001428604126
0.0
0.0
0.0010290145874023438
0.0
0.0
0.0
0.001003265380859375
0.0
0.0010480880737304688
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0010373592376708984
0.0
0.0
0.0
0.0010333061218261719
0.5309996604919434
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0010025501251220703
0.0
0.0
0.0
0.0010066032409667969
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009703636169433594
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0


==> data/static_policy/static_rate_rebal_iter_greedy-params-300_95_10_120_60-60_26_1-3_5_5_FULL_3_MONTHS-dist_moved.csv <==
Distance_moved_per_agent
2.8151428777831375
2.6548714831703277
2.6548714831703277
2.4085974740382947
2.4085974740382947
2.4470590124998335
2.4470590124998335
2.4470590124998335
2.4470590124998335
0.23984876836537652
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.1697774447066575
0.1697774447066575
0.2557800592258802
0.33270313614895713
0.33270313614895713
0.37116467461049557
0.37116467461049557
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.5087220293236292
0.5087220293236292
0.5087220293236292
0.5087220293236292
0.2845517552949296
0.29363129289107537
0.29363129289107537
0.29363129289107537
0.29363129289107537
0.29363129289107537
0.34802412221311746
0.43402673673234016
0.43402673673234016
0.43402673673234016
0.510949813655417
0.6325758775080471
0.6325758775080471
0.6695307992560964
0.5337328577802787
0.5337328577802787
0.6425185164243629
0.7285211309435856
0.7285211309435856
0.7285211309435856
0.8145237454628083
0.7985924546023045
0.9048975323907742
0.7510513785446203
0.6650487640253977
0.5087220293236292
0.5087220293236292
0.4488479376042296
0.5348505521234522
0.5348505521234522
0.5348505521234522
0.4939084328062992
0.5708315097293761
0.5708315097293761
0.6092930481909146
0.6092930481909146
0.6952956627101372
0.6873262151026057
0.6873262151026057
0.6873262151026057
0.9559214643254171
0.9243116791282366
0.9243116791282366
0.9243116791282366
0.9243116791282366
0.9243116791282366
0.6081753538477409
0.6081753538477409
0.6081753538477409
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.34178267374510285
0.34178267374510285
0.396175503067145
0.14039544384126482
0.14039544384126482
0.17885698230280328
0.17885698230280328
0.2557800592258802
0.2557800592258802
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.18570873556716117
0.24010156488920328
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.24746070770039152
0.24746070770039152
0.3018535370224336
0.3018535370224336
0.3018535370224336
0.3018535370224336
0.3018535370224336
0.3018535370224336
0.3018535370224336
0.038461538461538464
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.15384615384615385
0.15384615384615385
0.11538461538461539
0.19230769230769232
0.19230769230769232
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.09285436778358058
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.1697774447066575
0.22417027402869963
0.27856310335074175
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.27856310335074175
0.27856310335074175
0.36456571786996445
0.3329559326727839
0.3329559326727839
0.2719641466102106
0.2719641466102106
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.3970982815514138
0.4355598200129523
0.4355598200129523
1.1013562182237715
1.1013562182237715
1.2552023720699255
1.2504675403154
1.2504675403154
1.2504675403154
1.1462793840367629
1.1462793840367629
1.2551621492231206
1.2551621492231206
1.3320852261461975
1.3320852261461975
1.3320852261461975
1.3320852261461975
1.3320852261461975
1.3320852261461975
1.069706210179786
1.0724554714565862
0.9366808642786578
0.7484137457345804
0.6629180862358833
0.8528941523675643
0.8035288972228001
0.038461538461538464
0.05439282932204212
0.05439282932204212
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.37141747113432233
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4414887947930414
0.49588162411508346
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2876426409468875
0.2876426409468875
0.3736452554661102
0.3736452554661102
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.19478827316330694
0.19478827316330694
0.24918110248534905
0.24918110248534905
0.2876426409468875
0.2876426409468875
0.36456571786996445
0.36456571786996445
0.2557800592258802
0.2557800592258802
0.20823898316819597
0.24670052162973444
0.30109335095177653
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.4642718389179029
0.2944943942112454
0.2944943942112454
0.34888722353328755
0.34888722353328755
0.4258103004563645
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.5858979027705329
0.5474363643089944
0.5474363643089944
0.5858979027705329
0.5474363643089944
0.5474363643089944
0.5474363643089944
0.6562220229530786
0.6084281503715677
0.5631148586456713
0.5631148586456713
0.6462793840367629
0.6462793840367629
0.6462793840367629
0.6462793840367629
0.6462793840367629
0.700672213358805
0.700672213358805
0.700672213358805
0.700672213358805
0.7391337518203435
0.7391337518203435
0.7561827370240207
0.6792596601009439
0.6792596601009439
0.7561827370240207
0.6944307648907904
0.6944307648907904
0.6944307648907904
0.7328923033523288
0.8098153802754058
0.8098153802754058
0.8257466711359094
0.8257466711359094
0.8801395004579515
0.8617276287418333
0.8617276287418333
0.80073584267926
0.80073584267926
0.6853512272946446
0.8808871346433731
0.9193486731049116
0.9193486731049116
0.8454388296088131
0.8839003680703515
0.8839003680703515
0.8839003680703515
0.6950410696871336
0.7810436842063564
0.742582145744818
0.742582145744818
0.742582145744818
0.8513678043889021
0.8354365135283985
0.8354365135283985
0.8195052226678948
0.8195052226678948
0.8195052226678948
0.9348898380525102
0.9348898380525102
0.9348898380525102
0.9348898380525102
0.9348898380525102
1.0565159019051402
1.0949774403666788
1.0502744534371256
1.0502744534371256
1.0502744534371256
0.7651123933458527
0.7651123933458527
0.90378744240216
0.8653259039406215
1.0285043919067478
1.0285043919067478
0.948490429331713
0.9263176900031947
1.0123203045224174
1.0598613805801016
1.0598613805801016
1.0757926714406054
1.0757926714406054
1.0757926714406054
1.0757926714406054
1.0757926714406054
1.0757926714406054
1.0691937147000743
1.1167347907577585
1.1076552531616126
1.1076552531616126
1.1076552531616126
1.0373311329790669
1.0373311329790669
1.0532624238395705
1.0532624238395705
1.0148008853780321
1.0148008853780321
1.0148008853780321
1.0148008853780321
1.0148008853780321
1.057997255594096
1.057997255594096
1.057997255594096
1.057997255594096
1.0805275031951307
0.6661664583685714
0.6661664583685714
0.6661664583685714
0.8247474439692506
0.8247474439692506
0.8247474439692506
0.7997366155126011
0.7997366155126011
0.7997366155126011
0.7997366155126011
0.7997366155126011
0.7997366155126011
0.7997366155126011
0.7997366155126011
0.3984297539660558
0.32835843030733675
0.32835843030733675
0.32835843030733675
0.32835843030733675
0.32835843030733675
0.32835843030733675
0.4915369182734631
0.4915369182734631
0.7249240592873868
0.8109266738066094
0.8109266738066094
0.8109266738066094
0.8109266738066094
0.8109266738066094
0.8109266738066094
0.8653195031286516
0.8653195031286516
0.8653195031286516
0.8653195031286516
0.9513221176478742
0.9513221176478742
1.2496820912202096
1.3584677498642936
0.8653187341123668
0.8653187341123668
0.8653187341123668
0.8653187341123668
0.9422418110354438
0.9422418110354438
0.919711563434409
0.9581731018959474
0.9581731018959474
0.9581731018959474
0.9581731018959474
0.9265633166987669
0.9015524882421174
0.9400140267036559
1.154851966612383
1.154851966612383
0.9625442743046907
1.0394673512277677
0.7719641466102106
0.7719641466102106
0.7719641466102106
0.7719641466102106
0.6247169495045879
0.5318625817210073
0.5318625817210073
0.5159312908605037
0.5159312908605037
0.5928543677835806
0.5318625817210073
0.5703241201825457
0.7241702740286996
0.32362359855281136
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.339554889413315
0.339554889413315
0.339554889413315
0.32362359855281136
0.32362359855281136
0.40962621307203406
0.29424159768741864
0.29424159768741864
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.21046676749998383
0.21046676749998383
0.21046676749998383
0.0
0.0
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.2557800592258802
0.2557800592258802
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.37116467461049557
0.2851620600912729
0.2851620600912729
0.339554889413315
0.339554889413315
0.339554889413315
0.4549395047979304
0.4934010432594689
0.4934010432594689
0.4934010432594689
0.5794036577786915
0.5794036577786915
0.5794036577786915
0.6563267347017685
0.6563267347017685
0.6563267347017685
0.7332498116248454
1.0184118717161184
1.0184118717161184
0.8327031361489571
0.8327031361489571
0.8893237498027871
0.8893237498027871
1.1025546630842307
1.1569474924062726
1.2770669395454135
1.2770669395454135
1.1204566399178
1.1204566399178
1.1589181783793385
1.1589181783793385
1.1589181783793385
1.1589181783793385
0.8351837170045717
0.6110134429758721
0.7872922577119428
0.597589199538106
0.6519820288601481
0.728905105783225
0.728905105783225
0.728905105783225
0.7832979351052671
0.7832979351052671
0.7832979351052671
0.7832979351052671
0.8602210120283441
0.2626318124902381
0.2626318124902381
0.3486344270094608
0.3486344270094608
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.37116467461049557
0.37116467461049557
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.3167718452884535
0.3167718452884535
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.264859596822026
0.264859596822026
0.21731852076434172
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.3101728885479223
0.3101728885479223
0.396175503067145
0.4821781175863677
0.517801566919775
0.517801566919775
0.517801566919775
0.7640755760518076
0.7640755760518076
0.7640755760518076
0.927254064017934
0.927254064017934
0.927254064017934
1.185261907575602
1.2168716927727825
1.6078187299663969
1.6078187299663969
1.6078187299663969
1.6078187299663969
1.7966780283496147
1.8351395668111532
1.8351395668111532
1.8351395668111532
1.8351395668111532
1.8351395668111532
1.7072720544905085
1.7072720544905085
2.022263125055548
2.013183587459402
2.013183587459402
1.5529524907851457
1.5210899090641383
1.4636488229822617
1.5083518099118147
1.5083518099118147
1.5083518099118147
1.5468133483733533
1.5468133483733533
1.5468133483733533
1.5468133483733533
1.8483673978531718
1.713073322383416
1.3991184388849989
1.3991184388849989
1.4375799773465374
1.4375799773465374
1.3446659323988581
1.3446659323988581
1.3419325550194166
1.5324594726036949
1.6825979689476507
1.3679695117361526
1.3679695117361526
1.4539721262553753
1.4539721262553753
1.4539721262553753
1.611626722932021
1.611626722932021
1.6800733972270407
1.6128401626964528
1.6128401626964528
0.792168640955913
0.792168640955913
0.6504453351397711
0.6504453351397711
0.6889068736013095
0.6889068736013095
0.902137786882753
0.7321032438173735
0.7321032438173735
0.7321032438173735
0.8181058583365961
0.8950289352596731
0.8950289352596731
0.8950289352596731
0.8950289352596731
0.8950289352596731
0.9494217645817151
0.9494217645817151
1.026344841504792
0.7364479496589939
0.920624043788214
0.920624043788214
0.6110134429758721
0.5725519045143337
0.5634723669181879
0.5634723669181879
0.5634723669181879
0.5794036577786915
0.6654062722979143
0.6654062722979143
0.6654062722979143
0.6654062722979143
0.7870323361505442
0.7870323361505442
0.7870323361505442
0.7645020885495094
0.850504703068732
0.9891797521250394
0.9891797521250394
0.9891797521250394
0.9891797521250394
1.0435725814470815
0.7333996928991592
0.7333996928991592
0.7333996928991592
0.7333996928991592
0.7877925222212013
0.7877925222212013
0.9416386760673552
1.018561752990432
1.0661028290481163
1.0661028290481163
1.152105443567339
1.152105443567339
1.152105443567339
1.152105443567339
1.1045643675096548
1.1045643675096548
1.158957196831697
1.1361741527068354
1.1361741527068354
1.1361741527068354
1.2068557811618976
1.2068557811618976
1.2159353187580435
0.9579274752003754
0.9194659367388369
0.8900839358734441
0.8900839358734441
0.8900839358734441
0.8900839358734441
0.8058017161391791
0.6904171007545636
0.6904171007545636
0.6904171007545636
0.6904171007545636
0.8120431646071936
0.8476666139406009
0.8476666139406009
0.8476666139406009
0.8476666139406009
0.8861281524021394
0.5374937253926786
0.5374937253926786
0.5058839401954981
0.5374937253926786
0.8925627202298819
0.8925627202298819
0.32319708605510955
0.30119045749405005
0.378113534417127
0.378113534417127
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.25294197009774905
0.21448043163621056
0.6356932297271279
0.6356932297271279
0.6356932297271279
0.5155737825879871
0.5155737825879871
0.6015763971072098
0.5471835677851676
0.6015763971072098
0.6331861823043904
0.719188796823613
0.5268811045159207
0.5268811045159207
0.7153418771363119
0.7603837126645929
0.7603837126645929
0.7603837126645929
0.7603837126645929
0.7603837126645929
0.7603837126645929
0.5268811045159207
0.5268811045159207
0.49125765518251346
0.49125765518251346
0.49125765518251346
0.49125765518251346
0.42778528826432555
0.42778528826432555
0.42778528826432555
0.46624682672586404
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.4577325593414705
1.1892555753693885
1.1892555753693885
1.1892555753693885
1.2277171138309269
1.2277171138309269
1.2661786522924654
1.2661786522924654
1.3205714816145075
1.3205714816145075
1.3974945585375844
0.5731171747260859
0.5731171747260859
0.7425637519931885
0.7969565813152305
0.7969565813152305
0.835418119776769
0.835418119776769
0.9214207342959917
0.9214207342959917
0.9214207342959917
0.9214207342959917
0.9214207342959917
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.3101728885479223
0.3101728885479223
0.3486344270094608
0.3486344270094608
0.4030272563315029
0.4030272563315029
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.4289608632724211
0.4289608632724211
0.41302957241191746
0.41302957241191746
0.45149111087345595
0.45149111087345595
0.45149111087345595
1.0244331413006946
1.1104357558199174
0.8701968615416358
0.8701968615416358
0.9245896908636778
0.9245896908636778
0.9245896908636778
1.0105923053829005
1.0875153823059776
1.0875153823059776
1.0875153823059776
1.2944440203976262
1.1882737126776082
1.2651967896006853
0.6110134429758721
0.764859596822026
0.764859596822026
0.6110134429758721
0.6110134429758721
0.6110134429758721
0.6110134429758721
0.6494749814374106
0.6494749814374106
0.6494749814374106
0.7263980583604875
0.7263980583604875
0.7263980583604875
0.7263980583604875
0.7263980583604875
0.6947882731633069
0.6947882731633069
0.5816579086776024
0.5816579086776024
0.6360507379996444
0.5543928293220421
0.5543928293220421
0.6403954438412648
0.7557800592258802
0.7557800592258802
0.7107195640238105
0.7491811024853491
0.6337964871007337
0.6337964871007337
0.7876426409468875
0.7107195640238105
0.7107195640238105
0.6337964871007337
0.6337964871007337
0.6337964871007337
0.36456571786996445
0.36456571786996445
0.36456571786996445
0.45056833238918714
0.4890298708507256
0.4890298708507256
0.4664996232496908
0.5434227001727677
0.5434227001727677
0.457420085653545
0.49588162411508346
0.4799503332545798
0.4799503332545798
0.4799503332545798
0.4799503332545798
0.5953349486391952
0.6722580255622721
0.6722580255622721
0.6722580255622721
0.6881893164227758
0.6337964871007337
0.61786519624023
0.6019339053797264
0.6019339053797264
0.6403954438412648
0.6403954438412648
0.7173185207643418
0.7173185207643418
0.7173185207643418
0.8033211352835644
0.8033211352835644
0.8033211352835644
0.8802442122066413
0.8802442122066413
0.8802442122066413
0.8802442122066413
0.8802442122066413
0.896175503067145
0.896175503067145
0.9346370415286834
0.9346370415286834
0.8192524261440681
0.8192524261440681
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.40962621307203406
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.604414486235341
0.604414486235341
0.604414486235341
0.604414486235341
0.5568734101776568
0.6722580255622721
0.6722580255622721
0.6722580255622721
0.6722580255622721
0.6722580255622721
0.6722580255622721
0.6947882731633069
0.6947882731633069
0.6947882731633069
0.7332498116248454
0.7332498116248454
0.7651123933458527
0.7779527985543985
0.8164143370159369
0.7491811024853491
0.7491811024853491
0.7491811024853491
0.7107195640238105
0.8323456278764406
0.8323456278764406
0.8323456278764406
0.870807166337979
0.8548758754774753
0.9092687047995175
0.9952713193187401
0.49279073846312554
0.49279073846312554
0.49279073846312554
0.49279073846312554
0.49279073846312554
0.49279073846312554
0.49279073846312554
0.49279073846312554
0.5087220293236292
0.6303480931762592
0.6303480931762592
0.6303480931762592
0.6303480931762592
0.6847409224983013
0.6847409224983013
0.809388867777704
0.7422246374723014
0.7422246374723014
0.8001255378829167
0.8001255378829167
0.7729713213493119
0.7504675403154
0.6673030149243084
0.7442260918473854
0.7442260918473854
0.7442260918473854
0.6241066447082446
0.6241066447082446
0.6784994740302868
0.7169610124918252
0.8029636270110478
0.8029636270110478
0.8029636270110478
0.8029636270110478
0.9245896908636778
0.9245896908636778
1.0105923053829005
1.0105923053829005
1.0105923053829005
1.0105923053829005
1.0105923053829005
1.0105923053829005
1.042202090580081
1.042202090580081
1.0897431666377653
1.0897431666377653
1.2820508589454576
1.266119568084954
1.3430426450080308
1.3430426450080308
1.4859451362720333
1.4859451362720333
1.4859451362720333
1.5357404632286282
1.5357404632286282
1.498785541480579
1.5847881559998016
1.6232496944613402
1.6232496944613402
1.6232496944613402
1.870710507232748
1.870710507232748
1.9496299547586888
1.9083828810883148
1.8537987463471326
1.6520213905303895
1.690482928991928
1.818037967624647
2.0064987402450383
1.9683760503822276
1.9683760503822276
1.9683760503822276
2.0130790373117806
2.0130790373117806
1.7183318465767086
1.7183318465767086
1.7183318465767086
1.8721780004228625
1.833716461961324
1.4196346802257143
1.4196346802257143
1.4813866523589445
1.4201420697725444
1.23468613072921
1.23468613072921
1.23468613072921
1.23468613072921
1.2722212802667148
1.23468613072921
1.1661214237839803
1.1214184368544273
1.437554762134923
1.437554762134923
1.3409647419505568
1.241537883993568
1.241537883993568
1.241537883993568
0.5471840023114725
0.5471840023114725
0.5958423381860255
0.4934010432594689
0.5318625817210073
0.5318625817210073
0.5318625817210073
0.5862554110430495
0.5862554110430495
0.5862554110430495
0.6247169495045879
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.18570873556716117
0.1697774447066575
0.22417027402869963
0.22417027402869963
0.1697774447066575
0.1697774447066575
0.13131590624511905
0.13131590624511905
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.08600261451922268
0.08600261451922268
0.1629256914422996
0.1629256914422996
0.2489283059615223
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.34178267374510285
0.34178267374510285
0.45056833238918714
0.4890298708507256
0.4890298708507256
0.527491409312264
0.6362770679563483
0.7579031318089783
0.787285132674371
0.8416779619964131
0.8960707913184552
1.0176968551710852
1.139322919023715
1.2162459959467922
1.293169072869869
1.293169072869869
1.293169072869869
1.293169072869869
1.293169072869869
1.293169072869869
1.293169072869869
1.293169072869869
1.293169072869869
1.293169072869869
1.293169072869869
1.4019547315139533
1.4019547315139533
1.6558903187079004
1.5173393468985688
1.4882101425570027
1.5198199277541833
1.677474524430829
1.7117011075641737
1.5619733296029366
1.5144322535452521
1.5460420387424327
1.5460420387424327
1.5144322535452521
1.4600394242232102
1.399047638160637
1.4001653325038106
1.4001653325038106
1.4001653325038106
1.3298412123212646
1.3683027507828032
1.3683027507828032
1.4067642892443417
1.4067642892443417
0.11538461538461539
0.15384615384615385
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.10878565864408424
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.10878565864408424
0.10878565864408424
0.16317848796612636
0.16317848796612636
0.05439282932204212
0.05439282932204212
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.33270313614895713
0.33270313614895713
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.29424159768741864
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.24670052162973444
0.30109335095177653
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.2626318124902381
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3870959654709992
0.3870959654709992
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.27171135008638386
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.3232660902802948
0.37765891960233694
0.28480455181875636
0.28480455181875636
0.28480455181875636
0.3617276287418333
0.3617276287418333
0.4161204580638754
0.4161204580638754
0.4161204580638754
0.45458199652541387
0.45458199652541387
0.45458199652541387
0.34579633788132963
0.34579633788132963
0.34579633788132963
0.34579633788132963
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.4837112008669798
0.4837112008669798
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.24670052162973444
0.24670052162973444
0.3620851370143498
0.3620851370143498
0.4480877515335725
0.4480877515335725
0.4480877515335725
0.4480877515335725
0.4480877515335725
0.4480877515335725
0.5250108284566494
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.3870959654709992
0.4730985799902219
0.4730985799902219
0.4730985799902219
0.4730985799902219
0.396175503067145
0.396175503067145
0.396175503067145
0.5547564886678242
0.5547564886678242
0.41436104482655944
0.41436104482655944
0.4234405824227052
0.4234405824227052
0.5450666462753352
0.5450666462753352
0.6219897231984121
0.6219897231984121
0.6219897231984121
0.6219897231984121
0.6219897231984121
0.6219897231984121
0.6129101856022664
0.6129101856022664
0.6129101856022664
0.7479869594597853
0.8223777737485103
0.8767706030705523
0.8767706030705523
0.8639301978620066
0.9183230271840488
0.9342543180445524
0.9342543180445524
0.9342543180445524
0.9433338556406982
0.895792779583014
0.9727158565060908
0.9727158565060908
0.9727158565060908
0.9817953941022366
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.36456571786996445
0.36456571786996445
0.36456571786996445
0.36456571786996445
0.4263176900031948
0.3736452554661102
0.21046676749998383
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.2332498116248454
0.2332498116248454
0.3101728885479223
0.3101728885479223
0.29424159768741864
0.29424159768741864
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.36456571786996445
0.4030272563315029
0.4030272563315029
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.09285436778358058
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.2332498116248454
0.2332498116248454
0.31925242614406807
0.31925242614406807
0.31925242614406807
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.4187057506681798
0.4187057506681798
0.4187057506681798
0.4187057506681798
0.4187057506681798
0.4187057506681798
0.45716728912971827
0.45716728912971827
0.5659529477738025
0.5659529477738025
0.4596743365524558
0.514067165874498
0.514067165874498
0.7063748581821903
0.8217594735668056
0.9049239989578971
0.9049239989578971
0.09285436778358058
0.09285436778358058
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.17713658751784572
0.17713658751784572
0.2631392020370684
0.25405966444092265
0.29252120290246114
0.29252120290246114
0.378113534417127
0.038461538461538464
0.038461538461538464
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.21731852076434172
0.3389445846169717
0.3389445846169717
0.4249471991361944
0.4249471991361944
0.4249471991361944
0.4249471991361944
0.41525735674370534
0.6107932640924338
0.3320928313526138
0.3320928313526138
0.30048304615543325
0.3774061230785102
0.3774061230785102
0.11538461538461539
0.3108754819345469
0.3968780964537696
0.4512709257758117
0.4512709257758117
0.4512709257758117
0.4897324642373502
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.6589446449464614
0.6589446449464614
0.7358677218695383
0.7358677218695383
0.821870336388761
1.0468272630552407
0.9894199967636307
0.9416261241821197
1.1063858486015945
1.1607786779236366
1.1607786779236366
1.1992402163851752
1.1992402163851752
1.276163293308252
1.276163293308252
0.9158676615400486
0.954329200001587
0.954329200001587
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.0
0.0
0.0
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.42383710914758016
0.46229864760911865
0.46229864760911865
0.44636735674861494
0.5007601860706571
0.5392217245321955
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.05439282932204212
0.05439282932204212
0.14039544384126482
0.14039544384126482
0.08600261451922268
0.17200522903844537
0.17200522903844537
0.21046676749998383
0.21046676749998383
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.7224427094154874
0.7224427094154874
0.7224427094154874
0.7224427094154874
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.13131590624511905
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.19230769230769232
0.19230769230769232
0.0
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.2889705029217646
0.2889705029217646
0.2889705029217646
0.49509256458012807
0.42028640916688365
0.4746792384889258
0.4746792384889258
0.5516023154120027
0.5516023154120027
0.6328362783864332
0.21731852076434172
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.25294197009774905
0.496194097803009
0.6115787131876244
0.6115787131876244
0.6115787131876244
0.6115787131876244
0.6500402516491628
0.6500402516491628
0.6500402516491628
0.7044330809712049
0.7044330809712049
1.4816587456216395
1.7536228922318502
1.6709653218612843
1.7569679363805069
1.7569679363805069
1.7569679363805069
1.8073471015663223
1.7213444870470995
1.8513500482156715
1.9057428775377134
1.9057428775377134
1.6478698040484971
1.6794795892456778
1.0512802662033547
1.042200728607209
1.042200728607209
0.9422418110354438
0.9089116310533056
0.9089116310533056
0.8613705549956214
0.8613705549956214
0.11538461538461539
0.20138722990383806
0.20138722990383806
0.278310306826915
0.278310306826915
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.29424159768741864
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.4255575039325377
0.4255575039325377
0.5409421193171531
0.5409421193171531
0.5409421193171531
0.6947882731633069
0.5765655686505604
0.5765655686505604
0.5765655686505604
0.4934010432594689
0.4934010432594689
0.4934010432594689
0.4934010432594689
0.4934010432594689
0.4934010432594689
0.4934010432594689
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.29424159768741864
0.4158676615400486
0.3774061230785102
0.3774061230785102
0.4543292000015871
0.4543292000015871
0.4543292000015871
0.4543292000015871
0.4543292000015871
0.4543292000015871
0.4543292000015871
0.5087220293236292
0.5631148586456713
0.5631148586456713
0.5631148586456713
0.6400379355687482
0.6400379355687482
0.6400379355687482
0.5087220293236292
0.5087220293236292
0.461180953265945
0.42271941480440656
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.5540353210495256
0.5540353210495256
0.6084281503715677
0.6084281503715677
0.6084281503715677
0.6084281503715677
0.6944307648907904
0.6944307648907904
0.6944307648907904
0.3486344270094608
0.4255575039325377
0.37192486068115266
0.39445510828218744
0.39445510828218744
0.4488479376042296
0.4488479376042296
0.487309476065768
0.487309476065768
0.487309476065768
0.564232552988845
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.40435511830638
0.40435511830638
0.40435511830638
0.40435511830638
0.5191294288946521
0.4428166567679184
0.40435511830638
0.40435511830638
0.40435511830638
0.40435511830638
0.40435511830638
0.4428166567679184
0.4428166567679184
0.5288192712871411
0.5288192712871411
0.719236813884376
0.8052394284035986
0.5181590751922915
0.5181590751922915
0.5725519045143337
0.5725519045143337
0.34178267374510285
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.4187057506681798
0.4187057506681798
0.46624682672586404
0.5431699036489409
0.5431699036489409
0.5431699036489409
0.5431699036489409
0.6632893507880817
0.6632893507880817
0.7017508892496201
0.7017508892496201
0.7017508892496201
0.7877535037688429
0.8737561182880655
0.8737561182880655
0.8737561182880655
0.8737561182880655
0.9953821821406955
1.0723052590637725
1.110766797525311
1.2104729185732495
1.165159626847353
1.1492283359868494
1.1492283359868494
1.1492283359868494
1.1492283359868494
1.1492283359868494
1.1492283359868494
1.1492283359868494
1.1492283359868494
1.1492283359868494
1.1492283359868494
1.1492283359868494
1.187689874448388
1.187689874448388
1.187689874448388
1.2736924889676104
1.312154027429149
1.312154027429149
1.312154027429149
1.312154027429149
1.312154027429149
1.3890771043522259
1.4979598695385836
1.619078978370688
1.619078978370688
1.4122495053737079
1.3900767660451896
1.3900767660451896
1.3900767660451896
1.3425356899875054
1.3334561523913595
1.4878078992851669
1.463051663851521
1.738314598117905
1.7103385830311024
1.7103385830311024
1.7103385830311024
1.540162043744983
1.5321219638444044
1.4749957571429209
1.2826880648352286
1.2826880648352286
1.3211496032967671
1.3211496032967671
1.3211496032967671
1.1524894184069785
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.038461538461538464
0.038461538461538464
0.0
0.0
0.17200522903844537
0.21046676749998383
0.2489283059615223
0.3258513828845992
0.3643129213461377
0.4027744598076761
0.4412359982692146
0.5181590751922915
0.6720052290384454
0.6720052290384454
0.6720052290384454
0.6720052290384454
0.6720052290384454
0.6720052290384454
0.6720052290384454
0.6720052290384454
0.6720052290384454
0.6720052290384454
0.6720052290384454
0.8643129213461377
0.8643129213461377
0.9412359982692146
0.9412359982692146
0.9412359982692146
1.0244005236603062
1.0244005236603062
1.0244005236603062
1.0244005236603062
1.0244005236603062
1.0628620621218445
1.0628620621218445
0.9503155358653603
1.2031318844110404
0.7845517552949296
0.7845517552949296
0.0
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.0
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.09285436778358058
0.09285436778358058
0.1697774447066575
0.1697774447066575
0.2557800592258802
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.4480877515335725
0.4956288275912567
0.4956288275912567
0.5483012621283413
0.5867628005898797
0.5867628005898797
0.6636858775129567
0.822266863113636
0.822266863113636
0.8766596924356781
0.8766596924356781
0.8766596924356781
0.9626623069549007
0.9626623069549007
0.9626623069549007
1.1966147119663708
1.2826173264855933
1.2826173264855933
1.2735377888894477
1.2735377888894477
1.2735377888894477
1.3595404034086704
1.3595404034086704
1.321078864947132
1.321078864947132
1.2684064304100473
1.3002690121310545
1.3002690121310545
1.5854310722223275
1.5854310722223275
1.5854310722223275
1.4315849183761737
1.4315849183761737
1.3931233799146352
1.6108433737298202
1.4986153299642415
1.6202413938168714
1.6202413938168714
1.6677824698745556
1.6677824698745556
1.6293209314130173
1.6293209314130173
1.7504400402451215
1.7407550158046248
1.556826619582716
1.4708240050634933
1.606621946539311
1.606621946539311
1.5975424089431653
0.47934002845823653
0.48593898519876766
0.5244005236603061
0.5244005236603061
0.5244005236603061
0.40962621307203406
0.40962621307203406
0.46401904239407615
0.4799503332545798
0.4799503332545798
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.32362359855281136
0.32362359855281136
0.3620851370143498
0.3620851370143498
0.4837112008669798
0.5381040301890219
0.5381040301890219
0.5381040301890219
0.5765655686505604
0.6673030149243084
0.6673030149243084
0.6673030149243084
0.7760886735683927
0.8782753754719458
0.8782753754719458
0.7467066727030001
0.7467066727030001
0.7467066727030001
0.7467066727030001
0.8247474439692506
0.8247474439692506
0.8247474439692506
0.8791402732912927
0.8791402732912927
0.9623047986823842
1.0483074132016068
0.4952713193187402
0.4952713193187402
0.4952713193187402
0.4952713193187402
0.5496641486407823
0.5496641486407823
0.5405846110446365
0.5405846110446365
0.5405846110446365
0.4249471991361944
0.4249471991361944
0.34178267374510285
0.34178267374510285
0.38024421220664134
0.4187057506681798
0.4187057506681798
0.4187057506681798
0.45716728912971827
0.45716728912971827
0.5431699036489409
0.5431699036489409
0.6585545190335563
0.3167718452884535
0.3552333837499919
0.4768594476026219
0.4768594476026219
0.4768594476026219
0.4768594476026219
0.531252276924664
0.531252276924664
0.5697138153862025
0.5697138153862025
0.6557164299054251
0.6557164299054251
0.9658032663784463
1.0042648048399847
0.9658032663784463
1.051805880897669
1.051805880897669
1.051805880897669
1.106198710219711
1.106198710219711
1.106198710219711
1.1418221595531184
1.5321463400651538
1.375682275974307
1.2602976605896916
1.1449130452050764
1.2280775705961677
1.1736847412741258
1.1736847412741258
1.291297140990529
1.3772997555097517
1.3454371737887443
1.3454371737887443
1.3121069938066063
1.3121069938066063
1.3121069938066063
1.3596480698642905
1.4983231189205977
1.5142544097811015
1.5142544097811015
1.5142544097811015
1.5142544097811015
1.5142544097811015
1.5142544097811015
1.5142544097811015
1.4470211752505135
1.4470211752505135
1.4470211752505135
1.4470211752505135
1.6726415802076509
1.366792415234893
1.421185244556935
1.421185244556935
1.4302647821530807
1.4302647821530807
1.5071878590761576
1.2857074493354725
1.2857074493354725
1.2184742148048846
1.2953972917279617
1.1742781828958573
1.1742781828958573
1.13865473356245
1.13865473356245
1.13865473356245
1.13865473356245
1.0554902081713584
1.0554902081713584
1.2477979004790507
1.2477979004790507
1.4016440543252047
1.57364928336365
1.57364928336365
1.5261082073059657
1.57364928336365
1.57364928336365
1.57364928336365
1.8195896189227272
1.8195896189227272
1.8195896189227272
1.6812482434393754
1.7168716927727825
1.59222374749338
1.59222374749338
1.6782263620126026
1.6782263620126026
1.8418996876403237
1.79870331742426
1.6695043326889734
1.6695043326889734
1.8656204678271575
1.8950024686925502
1.8950024686925502
1.9334640071540885
1.9334640071540885
2.1033385584030198
2.1033385584030198
2.1033385584030198
2.017335943883797
2.064877019941481
2.132110254472069
2.0936487160105304
2.0936487160105304
2.0936487160105304
2.109580006871034
1.9737958216748983
1.9737958216748983
2.1124708707312054
2.1124708707312054
1.9948584710148023
2.1620577481547274
2.238980825077804
2.238980825077804
2.3477664837218883
2.3477664837218883
2.1283653405549687
2.1283653405549687
2.08990380209343
2.08990380209343
2.101416345327099
2.1330261305242795
2.103644129658887
2.142105668120425
2.080887552101148
2.080887552101148
2.080887552101148
2.080887552101148
1.9734209427132972
1.9844265309264402
1.9968511126712427
2.0059306502673886
1.9583895742097044
1.922766124876297
1.9612276633378356
1.992837448535016
1.9612276633378356
1.9612276633378356
1.9612276633378356
1.9612276633378356
2.177150478023562
2.09549256934596
2.02879014307464
2.02879014307464
1.913152731166198
1.9658251657032826
1.0517131782339582
0.8849790439611668
0.8849790439611668
0.956459397622257
1.1103055514684108
1.1103055514684108
1.0786957662712302
0.9498604408817258
0.0
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.11538461538461539
0.15384615384615385
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.24670052162973444
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.038461538461538464
0.038461538461538464
0.0
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.12446415298076115
0.12446415298076115
0.17885698230280328
0.17885698230280328
0.264859596822026
0.264859596822026
0.264859596822026
0.264859596822026
0.31925242614406807
0.31925242614406807
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
0.43463704152868343
0.2557800592258802
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.3486344270094608
0.3486344270094608
0.4030272563315029
0.5246533201841329
0.5246533201841329
0.5246533201841329
0.5246533201841329
0.5474363643089944
0.5858979027705329
0.6175076879677135
0.6175076879677135
0.6175076879677135
0.6175076879677135
0.6175076879677135
0.6175076879677135
0.579046149506175
0.579046149506175
0.6334389788282171
0.7194415933474398
0.9117492856551321
0.9117492856551321
0.9117492856551321
0.9117492856551321
0.9117492856551321
0.9117492856551321
0.9661421149771743
1.0205349442992164
1.1540786348761232
1.1540786348761232
1.106537558818439
1.106537558818439
1.1224688496789428
1.1224688496789428
1.2056333750700343
1.2056333750700343
1.2056333750700343
1.359479528916188
1.359479528916188
1.359479528916188
1.3435482380556845
1.3910893141133687
1.4280442358614178
1.4280442358614178
1.4280442358614178
1.4280442358614178
1.3736514065393757
1.4263238410764603
1.4263238410764603
1.4263238410764603
1.4263238410764603
1.4263238410764603
1.4263238410764603
1.4103925502159567
1.4103925502159567
0.9822107352267562
1.0068579043376236
0.9458661182750502
1.0002589475970924
1.086261562116315
1.0703302712558114
1.0703302712558114
1.0703302712558114
1.1178713473134956
1.101940056452992
1.101940056452992
1.101940056452992
1.1879426709722145
1.3376775739710238
1.3376775739710238
1.1459730614221029
1.022583973892392
0.8310653411196552
0.8310653411196552
0.6248013457594204
0.529719193644052
0.529719193644052
0.5137879027835482
0.4821781175863677
0.5500216569132989
0.604414486235341
0.604414486235341
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.339554889413315
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.4549395047979304
0.4549395047979304
0.4549395047979304
0.4549395047979304
0.4934010432594689
0.4934010432594689
0.5318625817210073
0.61786519624023
0.6947882731633069
0.6947882731633069
0.6947882731633069
0.6947882731633069
0.8486344270094608
1.0557561503607877
1.0557561503607877
1.0557561503607877
1.0557561503607877
1.0557561503607877
1.0557561503607877
0.9945115677743879
0.9945115677743879
1.0035911053705335
1.0035911053705335
1.0035911053705335
1.0895937198897563
1.3695979464005454
1.3695979464005454
1.3695979464005454
1.3220568703428612
1.3220568703428612
1.3220568703428612
1.3220568703428612
1.3605184088043996
1.274515794285177
1.274515794285177
1.274515794285177
1.351438871208254
1.4374414857274767
1.3695979464005454
1.3695979464005454
1.3695979464005454
1.331136407939007
1.348282065158653
1.348282065158653
1.3508293354281953
1.2782509643467388
1.387036622990823
1.387036622990823
1.387036622990823
1.4414294523128652
1.4414294523128652
1.4798909907744036
1.4798909907744036
1.4798909907744036
1.4798909907744036
1.5274320668320878
1.4958222816349074
1.6805505925700632
1.7190121310316018
1.7190121310316018
1.7190121310316018
1.5978701821058225
1.525291811024366
1.4711716018522965
1.449164973291237
1.449164973291237
1.4175551880940565
1.4175551880940565
0.6362770679563483
0.6719005172897555
0.6362770679563483
0.534343162576622
0.5502744534371256
0.5887359918986641
0.5887359918986641
0.5887359918986641
0.5887359918986641
0.5118129149755871
0.5978155294948099
0.6362770679563483
0.6362770679563483
0.6362770679563483
0.6362770679563483
0.6747386064178867
0.7607412209371094
0.7607412209371094
0.7607412209371094
0.7607412209371094
0.7607412209371094
0.7607412209371094
0.7607412209371094
0.833319592018566
0.9421052506626503
0.905150328914601
0.8217330069996827
0.8217330069996827
0.8761258363217248
0.8761258363217248
0.9977519001743548
1.1193779640269848
1.2410040278796148
1.2410040278796148
1.349789686523699
1.3882512249852375
1.4742538395044602
1.4742538395044602
1.4583225486439564
1.4583225486439564
1.4583225486439564
1.4583225486439564
1.4583225486439564
1.4583225486439564
1.4583225486439564
1.5352456255670335
1.4492430110478107
1.4492430110478107
1.4492430110478107
1.4492430110478107
1.4492430110478107
1.4492430110478107
1.4492430110478107
1.4017019349901265
1.484866460381218
1.6535266452710067
1.6535266452710067
1.6375953544105029
1.6375953544105029
1.6375953544105029
1.6760568928720414
1.7961763400111823
2.026945570780413
2.1552800922226574
2.1552800922226574
2.090925327245431
2.090925327245431
2.090925327245431
2.090925327245431
2.090925327245431
2.0077608018543396
2.024809787058017
1.9117558712547025
1.888972827129841
1.8323522134760108
1.9411378721200951
1.9320583345239493
1.9705198729854878
1.9705198729854878
1.9320583345239493
1.9320583345239493
2.002382454706495
2.002382454706495
2.002382454706495
2.002382454706495
2.002382454706495
2.289608152882121
2.09565494965927
1.1932740512434015
1.1932740512434015
0.9733513765140487
0.7109723605476373
0.7109723605476373
0.7494338990091758
0.7494338990091758
0.7494338990091758
0.7494338990091758
0.7266508548843142
0.7016400264276649
0.7016400264276649
0.7016400264276649
0.7016400264276649
0.07692307692307693
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.20138722990383806
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.4768594476026219
0.5124828969360292
0.5124828969360292
0.5124828969360292
0.0
0.038461538461538464
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.23984876836537652
0.278310306826915
0.3167718452884535
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.05439282932204212
0.05439282932204212
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.3170246418122802
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.4324092571968956
0.4324092571968956
0.339554889413315
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.4005466754758883
0.43900821393742673
0.43900821393742673
0.43900821393742673
0.5159312908605037
0.4774697523989652
0.4774697523989652
0.5159312908605037
0.5159312908605037
0.5159312908605037
0.5537825245256989
0.7245535863285545
0.7245535863285545
0.7789464156505966
0.8877320742946808
0.9261936127562193
0.9261936127562193
0.9261936127562193
0.9261936127562193
0.9261936127562193
0.9261936127562193
0.9261936127562193
0.8877320742946808
0.8877320742946808
0.8939735227626955
0.9708965996857724
0.9708965996857724
0.9708965996857724
0.9708965996857724
0.9708965996857724
1.009358138147311
1.009358138147311
0.7232024609598398
0.8092050754790625
0.8092050754790625
0.8952076899982851
1.0105923053829005
1.042202090580081
1.0331225529839354
1.1901518810723284
1.1901518810723284
1.3288269301286357
1.2165005889697957
1.1264843103143463
1.1264843103143463
1.2034073872374231
1.1242565259825583
1.1242565259825583
1.1242565259825583
1.088633076649151
1.0410920005914668
0.9194659367388369
0.9194659367388369
0.9194659367388369
0.5889905849216677
0.6661664583685712
0.5889905849216677
0.5098397236668029
0.5483012621283413
0.5483012621283413
0.5098397236668029
0.45716728912971827
0.45716728912971827
0.038461538461538464
0.038461538461538464
0.0
0.0
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.21731852076434172
0.21731852076434172
0.3033211352835644
0.6661665634395876
0.7046281019011261
0.9221994191892946
0.9221994191892946
0.9221994191892946
0.9221994191892946
0.9221994191892946
0.9221994191892946
0.9221994191892946
1.060874468245602
1.060874468245602
1.060874468245602
1.060874468245602
1.0768057591061055
1.0768057591061055
1.6685135590822142
1.7069750975437525
1.7069750975437525
1.7545161736014367
1.808909002923479
1.8473705413850174
1.8473705413850174
1.7998294653273332
1.7998294653273332
1.9630079532934595
2.0846340171460893
2.204217582299456
2.204217582299456
2.204217582299456
2.204217582299456
2.1425052158827405
2.119974968281706
0.7703936330995669
0.7703936330995669
0.5315050734484907
0.5858979027705329
0.5858979027705329
0.5155737825879871
0.5155737825879871
0.6309583979726024
0.6309583979726024
0.6309583979726024
0.714122923363694
0.6756613849021555
0.6756613849021555
0.6756613849021555
0.6756613849021555
0.6309583979726024
0.6534886455736373
0.6919501840351757
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.5381040301890219
0.5381040301890219
0.5381040301890219
0.592496859511064
0.6468896888331062
0.7078814748956794
0.7078814748956794
0.7078814748956794
0.7078814748956794
0.8664624604963587
1.005137509552666
1.005137509552666
1.3222994807540245
1.3222994807540245
1.3926236009365702
1.3926236009365702
1.3926236009365702
1.3926236009365702
1.3926236009365702
1.3926236009365702
1.469546677859647
1.469546677859647
1.5239395071816892
1.5239395071816892
1.5239395071816892
1.5472299408533812
1.5472299408533812
1.6816367327504582
1.6497741510294508
1.6497741510294508
1.495927997183297
1.495927997183297
1.495927997183297
1.441535167861255
1.441535167861255
1.3712110476787092
1.3712110476787092
1.3712110476787092
1.3712110476787092
1.3712110476787092
1.3185386131416246
1.4700444640139663
1.4166604652510941
1.4166604652510941
1.4166604652510941
1.048554058652168
1.091750428868232
0.9763658134836165
0.9763658134836165
0.9379042750220781
0.9310525217577202
1.007975598680797
1.0464371371423355
1.0464371371423355
1.1233602140654124
1.176032648602497
0.7980162207276437
0.7980162207276437
0.7980162207276437
0.8364777591891821
0.8364777591891821
0.913400836112259
0.913400836112259
0.913400836112259
0.913400836112259
1.035026899964889
1.156652963817519
1.156652963817519
1.156652963817519
1.156652963817519
1.156652963817519
1.0564394532227501
1.1424420677419729
1.1424420677419729
1.2193651446650497
1.391370373703495
1.391370373703495
1.391370373703495
1.391370373703495
1.5129964375561251
1.580229672086713
1.580229672086713
1.873144022312248
1.873144022312248
1.873144022312248
1.873144022312248
2.097411402883221
2.4074982393562423
2.529124303208872
2.529124303208872
2.529124303208872
2.529124303208872
2.529124303208872
2.576665379266556
2.576665379266556
2.576665379266556
2.576665379266556
2.4724772229879193
2.9999686323001833
2.9999686323001833
2.820858853473553
2.787528673491415
2.787528673491415
2.6043005187798687
2.6721440581067997
2.6336825196452613
2.5334690090504925
2.5040870081851
2.5040870081851
2.5040870081851
2.5040870081851
2.5810100851081765
2.6513342052907225
2.568169679899631
2.568169679899631
2.568169679899631
2.483887460165366
2.4522776749681854
2.4522776749681854
2.461357212564331
2.461357212564331
2.508898288622015
2.508898288622015
2.391285888905612
2.391285888905612
2.391285888905612
2.272497914181113
2.34942099110419
2.2821877565736024
2.2821877565736024
2.2821877565736024
2.1478543919487465
2.1046580217326825
2.0005100883008504
1.799539952177307
1.7657994891906121
1.0574898660472656
1.0074417425668438
1.054982818624528
1.054982818624528
1.2748126886465028
1.2432029034493222
1.2246742112562843
1.2246742112562843
1.2087429203957807
1.158807315557383
1.158807315557383
1.158807315557383
1.1203457770958447
1.1972688540189216
1.1972688540189216
1.2832714685381443
1.2379581768122478
1.2379581768122478
1.2379581768122478
1.2379581768122478
0.34178267374510285
0.42778528826432555
0.42778528826432555
0.4593950734615061
0.4593950734615061
0.4593950734615061
0.4118539974038219
0.3258513828845992
0.08600261451922268
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.1629256914422996
0.1629256914422996
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.038461538461538464
0.09285436778358058
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.11538461538461539
0.0
0.0
0.0
0.08600261451922268
0.08600261451922268
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.0
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.22417027402869963
0.30109335095177653
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3870959654709992
0.3870959654709992
0.5942176888223263
0.7158437526749563
0.6773822142134178
0.6773822142134178
0.6773822142134178
0.6773822142134178
0.7089919994105984
0.7633848287326405
0.7633848287326405
0.8177776580546826
0.989782887093128
0.989782887093128
0.989782887093128
0.989782887093128
0.9988624246892738
0.9988624246892738
0.9988624246892738
0.9604008862277353
0.9604008862277353
1.0464035007469579
1.0848650392084964
1.1617881161315733
0.8109259047903248
0.8109259047903248
0.8109259047903248
0.8109259047903248
0.8109259047903248
0.8109259047903248
0.8109259047903248
0.8653187341123668
0.8878489817134017
0.8878489817134017
0.8878489817134017
0.8431459947838486
0.8431459947838486
0.8975388241058907
0.8975388241058907
0.8975388241058907
0.3870959654709992
0.43463704152868343
0.43463704152868343
0.4030272563315029
0.457420085653545
0.457420085653545
0.5118129149755871
0.5118129149755871
0.5118129149755871
0.5434227001727677
0.5434227001727677
0.6522083588168519
0.6522083588168519
0.6522083588168519
0.6522083588168519
0.6840709405378592
0.45082112891301385
0.45082112891301385
0.45082112891301385
0.45082112891301385
0.45082112891301385
0.45082112891301385
0.505213958235056
0.505213958235056
0.505213958235056
0.505213958235056
0.505213958235056
0.505213958235056
0.20164002642766482
0.20164002642766482
0.27856310335074175
0.27856310335074175
0.36456571786996445
0.36456571786996445
0.45056833238918714
0.45056833238918714
0.45056833238918714
0.45056833238918714
0.4890298708507256
0.4890298708507256
0.4890298708507256
0.527491409312264
0.527491409312264
0.527491409312264
0.527491409312264
0.6813375631584179
0.6494749814374106
0.633543690576907
0.633543690576907
0.633543690576907
0.633543690576907
0.633543690576907
0.687936519898949
0.687936519898949
0.687936519898949
0.7235599692323563
0.7235599692323563
0.7326395068285021
0.7326395068285021
0.7326395068285021
0.7326395068285021
0.7326395068285021
0.8186421213477247
0.8571036598092633
0.8955651982708017
0.8955651982708017
0.8955651982708017
0.8955651982708017
1.0171912621234316
1.4185174204088453
1.277492375032369
1.3159539134939073
1.2966549023440777
1.2966549023440777
1.2966549023440777
1.4182809661967075
1.4952040431197844
1.5812066576390071
1.5812066576390071
1.5812066576390071
1.5812066576390071
1.5812066576390071
1.6196681961005457
1.6196681961005457
1.636717181304223
1.636717181304223
1.636717181304223
1.627637643708077
1.5666458576455038
0.6047269599232665
0.643188498384805
0.643188498384805
0.643188498384805
0.643188498384805
0.643188498384805
0.5600239729937134
0.5571858838655822
0.5956474223271208
0.5956474223271208
0.5956474223271208
0.5956474223271208
0.5956474223271208
0.5956474223271208
0.5956474223271208
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.38461538461538464
0.34615384615384615
0.34615384615384615
0.38461538461538464
0.4230769230769231
0.4230769230769231
0.4230769230769231
0.46153846153846156
0.5384615384615384
0.5384615384615384
0.5928543677835806
0.5928543677835806
0.5928543677835806
0.5543928293220421
0.5543928293220421
0.5543928293220421
0.5543928293220421
0.5543928293220421
0.5928543677835806
0.5928543677835806
0.5928543677835806
0.6697774447066575
0.8620851370143499
0.8620851370143499
0.9067881239439028
0.9927907384631256
0.9927907384631256
1.0787933529823484
1.0787933529823484
1.0787933529823484
1.0787933529823484
1.1331861823043903
1.1875790116264324
1.1875790116264324
1.1875790116264324
1.1875790116264324
1.5784358447098317
1.4568097808572018
1.3029636270110478
1.350504703068732
1.3889662415302706
1.5225099321071776
1.5225099321071776
1.5609714705687159
1.5609714705687159
1.5609714705687159
1.6378945474917928
1.6378945474917928
1.6378945474917928
1.9143603822867747
2.0474347084889257
2.1476482190836945
2.10010714302601
1.9816129823156483
1.9816129823156483
2.013222767512829
2.1518978165691363
2.0979100707377025
2.094101627907211
2.094101627907211
2.094101627907211
1.9627857216620916
1.9627857216620916
1.8858626447390148
1.7710883341507426
1.7004067056956802
1.652865629637996
1.6488519655017693
1.6488519655017693
1.514519215389907
1.4851372145245143
1.5850961320962795
1.5375550560385953
1.4963601401976154
1.4963601401976154
1.380975524813
1.380975524813
1.3192235526797698
1.5336151564646492
1.4794949472925798
0.07692307692307693
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.038461538461538464
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.07692307692307693
0.07692307692307693
0.0
0.0
0.0
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.21731852076434172
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.4187057506681798
0.4187057506681798
0.4730985799902219
0.4730985799902219
0.4730985799902219
0.4730985799902219
0.9210816197751046
0.7989499628748211
0.7536366711489247
0.7834087979272225
0.7834087979272225
0.821870336388761
0.7902605511915805
0.7902605511915805
0.7902605511915805
0.7902605511915805
0.8446533805136226
0.8446533805136226
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.0
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.0
0.0
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.35336925876398617
0.50259144367757
0.3849790439611667
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.23076923076923078
0.23076923076923078
0.2692307692307692
0.2692307692307692
0.3552333837499919
0.3167718452884535
0.3167718452884535
0.4027744598076761
0.4027744598076761
0.4027744598076761
0.4027744598076761
0.4027744598076761
0.2263980583604875
0.2263980583604875
0.264859596822026
0.264859596822026
0.264859596822026
0.264859596822026
0.264859596822026
0.31925242614406807
0.31925242614406807
0.4730985799902219
0.4730985799902219
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.339554889413315
0.339554889413315
0.461180953265945
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.5381040301890219
0.2914035085592875
0.2914035085592875
0.2914035085592875
0.34579633788132963
0.34579633788132963
0.34579633788132963
0.34579633788132963
0.34579633788132963
0.42271941480440656
0.42271941480440656
0.47711224412644865
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.27856310335074175
0.27856310335074175
0.3329559326727839
0.3329559326727839
0.37141747113432233
0.4258103004563645
0.4258103004563645
0.4258103004563645
0.5118129149755871
0.5118129149755871
0.5118129149755871
0.5887359918986641
0.5887359918986641
0.665659068821741
0.665659068821741
0.665659068821741
0.7200518981437831
0.5502744534371256
0.5502744534371256
0.5502744534371256
0.742582145744818
0.742582145744818
0.742582145744818
0.742582145744818
0.742582145744818
0.742582145744818
0.79697497506686
0.79697497506686
0.8354365135283985
0.8354365135283985
0.8354365135283985
0.8354365135283985
0.8898293428504406
0.8898293428504406
0.9667524197735176
0.935142634576337
0.935142634576337
0.935142634576337
0.8966810961147985
0.8966810961147985
0.9282908813119791
0.9282908813119791
0.9282908813119791
0.9057606337109443
0.8242400544224202
0.7810436842063564
0.7810436842063564
0.8579667611294333
0.8579667611294333
1.0540828962676172
1.276018650662579
1.3144801891241176
1.3576765593401814
1.3576765593401814
1.3576765593401814
1.0972792664836812
1.0972792664836812
0.9978259419595694
0.9978259419595694
1.0794838506371718
1.0425289288891224
1.0265976380286188
1.0106663471681152
1.0106663471681152
1.1260509625527306
1.1260509625527306
1.1260509625527306
0.9403422269855695
0.8640294548588358
0.8640294548588358
0.8640294548588358
0.8640294548588358
0.8865597024598706
0.8865597024598706
0.9409525317819127
0.9409525317819127
0.9409525317819127
0.7832979351052671
0.7832979351052671
0.7832979351052671
0.7832979351052671
0.7832979351052671
0.7832979351052671
0.7832979351052671
0.7832979351052671
0.67910977882663
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.37801642787485346
0.41647796633639195
0.5024805808556146
0.5024805808556146
0.5024805808556146
0.5024805808556146
0.4799503332545798
0.4799503332545798
0.4799503332545798
0.5659529477738025
0.604414486235341
0.658807315557383
0.658807315557383
0.658807315557383
0.658807315557383
0.7430895352916482
0.9392056704298323
0.9392056704298323
0.9392056704298323
1.086452867535455
1.025208284949055
1.025208284949055
1.0727493610067391
1.1112108994682777
1.1112108994682777
1.1112108994682777
1.1881339763913545
1.3419801302375083
1.3419801302375083
1.3419801302375083
1.226595514852893
1.226595514852893
1.226595514852893
1.226595514852893
1.2356750524490387
1.2356750524490387
1.3216776669682615
1.2214641563734927
1.2214641563734927
1.0201033930367776
0.6110134429758721
0.8352808235468452
0.8352808235468452
0.8352808235468452
0.8512121144073489
0.905604943729391
0.905604943729391
0.9440664821909295
0.9124566969937489
0.9124566969937489
0.8739951585322104
0.8739951585322104
0.8584539935846118
0.8584539935846118
1.0484300597162928
0.9628021416796976
1.001263680141236
1.001263680141236
1.001263680141236
1.001263680141236
1.0872662946604588
1.0872662946604588
1.2259413437167659
1.2869331297793392
1.2869331297793392
1.2484715913178008
0.43291664674372593
0.43291664674372593
0.43291664674372593
0.43291664674372593
0.43291664674372593
0.5032407669262717
0.5120675079985907
0.5980701225178134
0.5980701225178134
0.5505290464601291
0.5505290464601291
0.2489283059615223
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.2557800592258802
0.3101728885479223
0.3486344270094608
0.43463704152868343
0.5115601184517604
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.4255575039325377
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.3552333837499919
0.3552333837499919
0.3167718452884535
0.0
0.05439282932204212
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.20138722990383806
0.12446415298076115
0.12446415298076115
0.20138722990383806
0.20138722990383806
0.278310306826915
0.278310306826915
0.278310306826915
0.3552333837499919
0.3552333837499919
0.3167718452884535
0.3167718452884535
0.4027744598076761
0.4027744598076761
0.45716728912971827
0.45716728912971827
0.4956288275912567
0.4956288275912567
0.4956288275912567
0.4956288275912567
0.4956288275912567
0.21731852076434172
0.21731852076434172
0.2557800592258802
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.038461538461538464
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.1985491407757069
0.1985491407757069
0.1985491407757069
0.1985491407757069
0.23701067923724536
0.23701067923724536
0.3756857282935526
0.3756857282935526
0.4616883428127753
0.5448528682038668
0.5001498812743138
0.5001498812743138
0.7631392020370684
0.72467766357553
0.5505290464601291
0.5505290464601291
0.5505290464601291
0.6274521233832061
0.6274521233832061
0.5431699036489409
0.33493092048074496
0.4503155358653604
0.5591011945094446
0.594724643842852
0.6807272583620746
0.6807272583620746
0.6807272583620746
0.6807272583620746
0.9229654760262833
0.9998885529493603
0.9998885529493603
0.6241066447082446
0.73949126009286
0.73949126009286
0.9869129493408931
0.9259211632783199
0.9099898724178161
0.9082694776328586
1.0298955414854887
1.0298955414854887
1.0298955414854887
0.9145109261008733
0.9145109261008733
0.866969850043189
0.866969850043189
0.866969850043189
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.0
0.12162606385262999
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.21448043163621056
0.21448043163621056
0.21448043163621056
0.21448043163621056
0.2688732609582527
0.2688732609582527
0.2688732609582527
0.35487587547747534
0.35487587547747534
0.35487587547747534
0.35487587547747534
0.35487587547747534
0.35487587547747534
0.35487587547747534
0.44087848999669804
0.44087848999669804
0.44087848999669804
0.44087848999669804
0.44087848999669804
0.44087848999669804
0.44087848999669804
0.28079088768252963
0.28079088768252963
0.38957654632661387
0.38957654632661387
0.38957654632661387
0.38957654632661387
0.38957654632661387
0.38957654632661387
0.4280380847881523
0.4280380847881523
0.4280380847881523
0.45056833238918714
0.45056833238918714
0.527491409312264
0.30109335095177653
0.30109335095177653
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.4549395047979304
0.4549395047979304
0.4324092571968956
0.23076923076923078
0.3167718452884535
0.3167718452884535
0.3167718452884535
0.3167718452884535
0.3167718452884535
0.2489283059615223
0.2489283059615223
0.3033211352835644
0.264859596822026
0.3508622113412486
0.40525504066329077
0.45964786998533286
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.29424159768741864
0.2626318124902381
0.0
0.0
0.12162606385262999
0.12162606385262999
0.1760188931746721
0.1760188931746721
0.2304117224967142
0.2304117224967142
0.2304117224967142
0.2304117224967142
0.2304117224967142
0.2304117224967142
0.0
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.16317848796612636
0.16317848796612636
0.16317848796612636
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.1472471971056227
0.18570873556716117
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.27171135008638386
0.3101728885479223
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.4414887947930414
0.527491409312264
0.527491409312264
0.527491409312264
0.6362770679563483
0.6747386064178867
0.49588162411508346
0.49588162411508346
0.49588162411508346
0.49588162411508346
0.49588162411508346
0.5818842386343062
0.5818842386343062
0.7404652242349854
0.7789267626965238
0.7789267626965238
0.7789267626965238
0.7789267626965238
0.8173883011580624
0.8173883011580624
0.8173883011580624
0.8173883011580624
0.8173883011580624
0.8173883011580624
0.7539159342398745
0.50721541261014
0.5932180271293627
0.5932180271293627
0.6476108564514048
0.6476108564514048
0.6476108564514048
0.6476108564514048
0.6832343057848121
0.6015763971072098
0.6015763971072098
0.6015763971072098
0.6015763971072098
0.6400379355687482
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.09285436778358058
0.09285436778358058
0.29997609113490764
0.29997609113490764
0.29997609113490764
0.37689916805798457
0.37689916805798457
1.069960645624364
1.069960645624364
1.069960645624364
1.3013679319265516
1.3013679319265516
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.2626318124902381
0.2626318124902381
0.05439282932204212
0.05439282932204212
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.3853755706860417
0.3853755706860417
0.5007601860706571
0.5007601860706571
0.7474607077003915
0.7474607077003915
0.8690867715530215
0.8690867715530215
0.9234796008750636
0.9234796008750636
0.9234796008750636
0.9234796008750636
0.9234796008750636
0.9234796008750636
0.9938037210576094
1.0481965503796515
0.9938037210576094
0.9938037210576094
0.9644217201922167
0.9644217201922167
1.0860477840448466
1.2398939378910006
1.4738463429024704
1.5057089246234778
1.5057089246234778
1.5057089246234778
1.5057089246234778
1.5057089246234778
1.5057089246234778
1.5057089246234778
1.56010175394552
1.56010175394552
1.8772637251468784
2.1014341042465943
1.9649867344510585
1.8880636575279817
1.8880636575279817
1.7361556704530483
1.8033889049836362
1.6616655991674942
1.6457343083069906
1.6457343083069906
1.6682645559080254
1.7226573852300675
1.7069788908933905
1.9165789572009284
1.780453573891993
1.7645222830314893
1.6096918305128036
1.6640846598348458
1.6640846598348458
1.6283834813943219
0.49601895350416175
0.44847787744647755
0.44847787744647755
0.6132376018659524
0.6516991403274909
0.6516991403274909
0.7286222172505677
0.7286222172505677
0.32362359855281136
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.47087079565843404
0.3870959654709992
0.3554861802738187
0.3554861802738187
0.4324092571968956
0.4324092571968956
0.4324092571968956
0.4868020865189377
0.4868020865189377
0.4868020865189377
0.5252636249804762
0.5637251634420146
0.5637251634420146
0.5637251634420146
0.5637251634420146
0.5637251634420146
0.5637251634420146
0.5637251634420146
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.40987900959586077
0.40987900959586077
0.09285436778358058
0.09285436778358058
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.3614748322180065
0.5537825245256989
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.0
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.07692307692307693
0.07692307692307693
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.34615384615384615
0.43215646067306884
0.43215646067306884
0.43215646067306884
0.4706179991346073
0.4706179991346073
0.5250108284566494
0.5250108284566494
0.5250108284566494
0.6019339053797264
0.6403954438412648
0.6403954438412648
0.6403954438412648
0.6403954438412648
0.6403954438412648
0.6019339053797264
0.6563267347017685
0.6563267347017685
0.6563267347017685
0.7332498116248454
0.8719248606811527
0.6411556299119219
0.6411556299119219
0.6411556299119219
0.6411556299119219
0.6411556299119219
0.7180787068349989
0.7724715361570409
0.7724715361570409
0.7724715361570409
0.7724715361570409
0.7724715361570409
0.826864365479083
0.826864365479083
0.90378744240216
0.8878561515416563
0.8878561515416563
0.8878561515416563
0.8878561515416563
0.8878561515416563
0.8878561515416563
0.8562463663444757
0.7950017837580757
0.6796171683734603
0.6796171683734603
0.7612750770510627
0.7296652918538821
0.7296652918538821
0.7296652918538821
0.7296652918538821
0.7296652918538821
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.17885698230280328
0.17885698230280328
0.2557800592258802
0.2557800592258802
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.3870959654709992
0.3870959654709992
0.49588162411508346
0.5434227001727677
0.5434227001727677
0.49588162411508346
0.49588162411508346
0.49588162411508346
0.49588162411508346
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.4258103004563645
0.457420085653545
0.457420085653545
0.534343162576622
0.534343162576622
0.534343162576622
0.534343162576622
0.46401904239407615
0.5024805808556146
0.5024805808556146
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.4414887947930414
0.4414887947930414
0.4414887947930414
0.49588162411508346
0.49588162411508346
0.49588162411508346
0.534343162576622
0.534343162576622
0.2332498116248454
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.39642829959097176
0.39642829959097176
0.4733513765140487
0.4733513765140487
0.4733513765140487
0.4733513765140487
0.4733513765140487
0.5502744534371256
0.5502744534371256
0.5502744534371256
0.5502744534371256
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.29424159768741864
0.29424159768741864
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.3628453230850069
0.41723815240704903
0.41723815240704903
0.41723815240704903
0.41723815240704903
0.41723815240704903
0.538864216259679
0.538864216259679
0.538864216259679
0.6248668307789017
0.6633283692404401
0.7177211985624823
0.7177211985624823
0.7177211985624823
0.7177211985624823
0.7177211985624823
0.7177211985624823
0.7177211985624823
0.7177211985624823
0.7177211985624823
1.0261737973964633
1.0101183242179679
0.9512238067111544
0.9896853451726929
1.0212951303698734
1.0212951303698734
1.0212951303698734
1.0756879596919156
1.1526110366149924
1.1526110366149924
1.1526110366149924
1.167782141404839
1.2221749707268812
1.2221749707268812
1.4144826630345735
1.1809800548859013
1.1809800548859013
1.1809800548859013
1.1265872255638592
1.1265872255638592
1.1265872255638592
1.2035103024869362
1.2035103024869362
1.2713538418138672
1.287285132674371
1.287285132674371
1.1207359030087496
1.1944307648907904
1.1944307648907904
1.1468896888331062
1.1468896888331062
1.1468896888331062
1.1468896888331062
1.1468896888331062
1.223812765756183
1.223812765756183
1.223812765756183
1.4457485201511449
1.3963832650063808
1.2747572011537507
1.2972874487547856
0.38842382744587634
0.38842382744587634
0.4428166567679184
0.4428166567679184
0.4428166567679184
0.4428166567679184
0.4428166567679184
0.4972094860899606
0.4972094860899606
0.4972094860899606
0.6557904716906399
0.50721541261014
0.437144088951421
0.437144088951421
0.437144088951421
0.437144088951421
0.437144088951421
0.5231467034706437
0.5231467034706437
0.5231467034706437
0.5231467034706437
0.5775395327926858
0.5066051078137968
0.5066051078137968
0.613143640596542
0.613143640596542
0.613143640596542
0.6516051790580805
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.2688732609582527
0.2688732609582527
0.30733479941979114
0.25294197009774905
0.25294197009774905
0.25294197009774905
0.25294197009774905
0.25294197009774905
0.25294197009774905
0.25294197009774905
0.3389445846169717
0.39333741393901384
0.4477302432610559
0.4477302432610559
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.43463704152868343
0.43463704152868343
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.2557800592258802
0.2557800592258802
0.3101728885479223
0.3101728885479223
0.3486344270094608
0.3486344270094608
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.07692307692307693
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.08600261451922268
0.08600261451922268
0.14039544384126482
0.14039544384126482
0.17885698230280328
0.17885698230280328
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.3420354702689296
0.457420085653545
0.457420085653545
0.457420085653545
0.6160010712542243
0.6160010712542243
0.6160010712542243
0.6703939005762664
0.8090689496325737
0.8090689496325737
0.8090689496325737
0.8090689496325737
0.9676499352332529
1.0739550130217226
1.2126300620780297
1.2670228914000718
1.2670228914000718
1.2670228914000718
1.2670228914000718
1.2670228914000718
1.3280146774626451
1.87249748550876
1.87249748550876
1.949420562431837
2.121425791470282
2.293703469986627
2.293703469986627
2.293703469986627
2.379199129485324
2.456122206408401
2.456122206408401
2.456122206408401
2.917660667946863
2.917660667946863
2.917660667946863
3.0352730676632658
3.173354675097842
3.3694708102360256
3.3694708102360256
3.3694708102360256
3.3694708102360256
3.5583301086192436
3.5583301086192436
3.4814070316961665
3.5198685701577053
3.922279370619599
4.1080852127290335
4.1080852127290335
4.1080852127290335
4.047177822921293
4.047177822921293
3.9276501125610275
3.9276501125610275
3.8583835302405687
3.968597035933863
3.9595174983377173
3.7179748102884664
3.9227057223680895
3.607087931846577
3.607087931846577
3.607087931846577
3.607087931846577
3.3603934190198226
3.285179781752755
3.2942593193489005
3.3785415390831655
3.3785415390831655
3.2212920258971285
3.2122124883009824
3.2122124883009824
3.2122124883009824
3.027873809074517
3.1355441546110074
3.167406736332015
3.2058682747935534
3.2058682747935534
2.6380774272528327
2.6002951978128226
2.6002951978128226
2.5837060269378838
2.3058392804583865
2.403886696673644
2.2708261359213227
1.9056821605158973
1.817570972789059
1.7014178917909872
1.4838465745028186
1.218734181156966
1.1959511370321045
1.5690871740088537
1.3730878296209665
0.0
0.0
0.0
0.0
0.0
0.08600261451922268
0.08600261451922268
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.264859596822026
0.264859596822026
0.264859596822026
0.33270313614895713
0.29424159768741864
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.3620851370143498
0.46627329329298695
0.4753528308891327
0.5522759078122096
0.5522759078122096
0.5522759078122096
0.5522759078122096
0.5522759078122096
0.5907374462737481
0.5907374462737481
0.5907374462737481
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.23076923076923078
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.23076923076923078
0.2851620600912729
0.2851620600912729
0.339554889413315
0.41647796633639195
0.41647796633639195
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.5093323341199725
0.4324092571968956
0.5093323341199725
0.5093323341199725
0.5093323341199725
0.5637251634420146
0.5637251634420146
0.5637251634420146
0.67910977882663
0.67910977882663
0.6406482403650916
0.7560328557497069
0.7560328557497069
0.7560328557497069
0.7560328557497069
0.7560328557497069
0.7560328557497069
0.7175713172881685
0.4005466754758883
0.4005466754758883
0.4005466754758883
0.48654928999511093
0.5250108284566494
0.5250108284566494
0.5250108284566494
0.5250108284566494
0.5634723669181879
0.61786519624023
0.61786519624023
0.5794036577786915
0.5794036577786915
0.5794036577786915
0.7010297216313215
0.7010297216313215
0.6241066447082446
0.6241066447082446
0.6784994740302868
0.6784994740302868
0.7169610124918252
0.7169610124918252
0.8257466711359094
0.9117492856551321
0.6650487640253977
0.6650487640253977
0.6650487640253977
0.6650487640253977
0.7422246374723014
0.7353728842079434
0.7262933466117977
0.7262933466117977
0.6493702696887208
0.6493702696887208
0.6493702696887208
0.6493702696887208
0.788045318745028
0.788045318745028
0.743342331815475
0.743342331815475
0.743342331815475
0.8202654087385519
0.8202654087385519
0.8202654087385519
0.8202654087385519
0.8971884856616288
0.6661664583685714
0.6411556299119219
0.5483012621283413
0.5867628005898797
0.5867628005898797
0.5867628005898797
0.6636858775129567
0.647754586652453
0.647754586652453
0.647754586652453
0.647754586652453
0.647754586652453
0.647754586652453
0.6862161251139915
0.6862161251139915
0.19230769230769232
0.19230769230769232
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.1985491407757069
0.1985491407757069
0.1985491407757069
0.47402135847449073
0.5509444353975677
0.5509444353975677
0.5509444353975677
0.6364400948962647
0.7133631718193416
0.7133631718193416
0.7993657863385644
0.8762888632616412
0.8634484580530956
0.9494510725723182
0.5115601184517604
0.5975627329709831
0.5975627329709831
0.5975627329709831
0.5975627329709831
0.5975627329709831
0.5975627329709831
0.6066422705671288
0.5681807321055904
0.529719193644052
0.5299719901678787
0.45964786998533286
0.45964786998533286
0.40962621307203406
0.40962621307203406
0.37116467461049557
0.37116467461049557
0.038461538461538464
0.038461538461538464
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.3170246418122802
0.3170246418122802
0.3554861802738187
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.5326227677916644
0.6542488316442944
0.7402514461635171
0.7402514461635171
0.7402514461635171
0.7402514461635171
0.7086416609663365
0.747103199427875
0.747103199427875
0.7855647378894134
0.7855647378894134
0.9651243135788413
0.9651243135788413
1.051126928098064
1.051126928098064
1.051126928098064
1.051126928098064
1.051126928098064
1.051126928098064
1.0895884665596025
0.8940976000096709
0.8940976000096709
1.2041844364826921
1.2041844364826921
1.2041844364826921
1.2041844364826921
1.1657228980211536
1.14979160716065
1.14979160716065
1.14979160716065
1.14979160716065
1.2651762225452654
1.2651762225452654
1.4038512716015725
1.4898538861207953
1.6484348717214745
1.6052385015054107
1.505024990910642
1.505024990910642
1.505024990910642
1.505024990910642
1.4665634524491034
1.4665634524491034
1.4665634524491034
1.505024990910642
1.505024990910642
1.5819480678337188
1.629489143891403
1.629489143891403
1.629489143891403
1.629489143891403
1.629489143891403
1.6904809299539763
1.6904809299539763
1.6904809299539763
1.636088100631934
1.636088100631934
1.6717115499653414
1.8640192422730337
1.8640192422730337
2.0800105155754918
2.098169590767783
2.098169590767783
2.140181081541112
1.467400282867003
1.467400282867003
1.4141340762988055
1.382621877812743
1.249078187235836
1.087872890578494
1.2032575059631094
1.1873262151026058
1.1873262151026058
1.1873262151026058
1.2642492920256827
1.1166445866475434
1.1166445866475434
1.1166445866475434
1.0465732629888245
1.0850348014503628
1.0850348014503628
1.0850348014503628
1.0850348014503628
0.7604884244132827
0.6403954438412648
0.6947882731633069
0.6947882731633069
0.7491811024853491
0.7491811024853491
0.7491811024853491
0.6881893164227758
0.7266508548843142
0.7266508548843142
0.7266508548843142
0.7266508548843142
0.10878565864408424
0.10878565864408424
0.19478827316330694
0.19478827316330694
0.19478827316330694
0.24918110248534905
0.24918110248534905
0.24918110248534905
0.24918110248534905
0.32610417940842595
0.41210679392764865
0.41210679392764865
0.41210679392764865
0.41210679392764865
0.34178267374510285
0.396175503067145
0.396175503067145
0.45056833238918714
0.45056833238918714
0.45056833238918714
0.45056833238918714
0.45056833238918714
0.45056833238918714
0.43463704152868343
0.4890298708507256
0.4890298708507256
0.527491409312264
0.527491409312264
0.770743537017524
1.1923464610213463
1.1923464610213463
0.9858342734500779
0.9858342734500779
1.04022710277212
1.04022710277212
1.04022710277212
1.04022710277212
1.04022710277212
1.1171501796951968
1.1171501796951968
1.1171501796951968
1.1556117181567354
1.1556117181567354
0.49903218693114015
0.7059608250227889
0.7444223634843273
0.33270313614895713
0.33270313614895713
0.3870959654709992
0.3870959654709992
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.4324092571968956
0.47087079565843404
0.47087079565843404
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.33270313614895713
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.4934010432594689
0.4934010432594689
0.4934010432594689
0.4934010432594689
0.4934010432594689
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.658807315557383
0.658807315557383
0.658807315557383
0.6972688540189216
0.6972688540189216
0.6972688540189216
0.8511150078650754
0.6813375631584179
0.7197991016199563
0.8285847602640406
0.8285847602640406
0.8285847602640406
0.867046298725579
0.867046298725579
0.867046298725579
0.867046298725579
0.867046298725579
0.867046298725579
0.867046298725579
0.9530489132448018
0.9530489132448018
0.9530489132448018
0.9530489132448018
0.9530489132448018
0.9915104517063402
0.9915104517063402
0.9915104517063402
0.9915104517063402
0.9915104517063402
1.11313651555897
1.11313651555897
1.11313651555897
1.2763150035250965
1.2763150035250965
1.2763150035250965
1.3210179904546495
1.359479528916188
1.359479528916188
1.359479528916188
1.3366964847913265
1.3366964847913265
1.4583225486439564
1.546111042967618
1.370092149792946
1.370092149792946
1.370092149792946
1.2162459959467922
1.2162459959467922
1.231924490283469
1.2544547378845037
1.3371123082550698
1.301995813942188
1.301995813942188
1.301995813942188
1.2159931994229654
1.2159931994229654
1.231924490283469
1.231924490283469
1.3321380008782377
1.3321380008782377
1.3321380008782377
1.3321380008782377
1.2874350139486848
1.2874350139486848
1.2874350139486848
1.2874350139486848
1.3675086536878183
1.4828932690724337
1.3550257567517892
1.4020598777889477
1.4020598777889477
1.4179911686494515
1.4179911686494515
1.4949142455725284
1.1407981216394054
1.1407981216394054
0.9197187332626636
0.9197187332626636
0.9197187332626636
0.9966418101857406
1.1029468879742101
1.0326227677916644
1.0326227677916644
1.0326227677916644
0.8645657178699644
0.8645657178699644
1.0024805808556145
1.040942119317153
1.040942119317153
1.1563267347017685
1.1563267347017685
1.1563267347017685
1.1947882731633068
1.11786519624023
1.11786519624023
0.4230769230769231
0.4230769230769231
0.5
0.5
0.5831645253910915
0.6449164975243219
0.6150271071120988
0.6534886455736373
0.6534886455736373
0.6534886455736373
0.7010297216313215
0.7010297216313215
0.7010297216313215
0.6400379355687482
0.6400379355687482
0.40901590827569073
0.4537188952052438
0.49218043366678227
0.49218043366678227
0.5691035105898592
0.5691035105898592
0.5334800612564519
0.5719415997179903
0.5244005236603061
0.67824667750646
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.49349814980174234
0.49349814980174234
0.7086997490562515
0.6338935936430071
0.6882864229650493
0.6882864229650493
0.8428212655400802
0.7658981886170032
0.7658981886170032
0.7499668977564996
0.4255575039325377
0.46401904239407615
0.5856451062467062
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.47026049086209076
0.5471835677851676
0.5471835677851676
0.5471835677851676
0.5697138153862025
0.5697138153862025
0.531252276924664
0.531252276924664
0.6354404332033011
0.5922440629872373
0.5153209860641603
0.5697138153862025
0.5697138153862025
0.5856451062467062
0.5856451062467062
0.6331861823043904
0.6331861823043904
0.6331861823043904
0.6331861823043904
0.27171135008638386
0.581798186559405
0.6134079717565856
0.6134079717565856
0.6134079717565856
0.6134079717565856
0.581798186559405
0.581798186559405
0.6202597250209434
0.6202597250209434
1.0302760640058826
1.2558964689630199
0.9589207360813691
0.862838922273037
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.05439282932204212
0.10878565864408424
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.0
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.23701067923724536
0.23701067923724536
0.23701067923724536
0.35239529462186076
0.35239529462186076
0.3908568330833992
0.4293183715449377
0.4293183715449377
0.4293183715449377
0.5062414484680146
0.6449164975243219
0.6449164975243219
0.6449164975243219
0.7537021561684061
0.9122831417690853
1.2126773600731875
1.2126773600731875
1.2126773600731875
1.2126773600731875
1.2126773600731875
1.29867997459241
1.4074656332364943
1.5162512918805786
1.5162512918805786
1.5162512918805786
1.5162512918805786
1.5162512918805786
1.654926340936886
1.654926340936886
1.7380908663279775
1.7380908663279775
1.8468765249720616
1.8468765249720616
1.8468765249720616
1.8468765249720616
1.8468765249720616
1.76371199958097
1.76371199958097
2.011172812352378
1.8946013933283874
1.8946013933283874
1.9501809212187884
1.7807609847846475
1.7807609847846475
1.7172810135119
1.579216703778241
1.744748875256915
1.6363645101430722
1.583904218392952
1.583904218392952
1.2010152139928467
1.0207187365978578
0.9592903617128163
1.029614481895362
1.0680760203569006
0.9345323297799937
0.9889251591020358
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.24670052162973444
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.37116467461049557
0.37116467461049557
0.40962621307203406
0.40962621307203406
0.4480877515335725
0.4480877515335725
0.4480877515335725
0.4480877515335725
0.4480877515335725
0.4480877515335725
0.5634723669181879
0.5634723669181879
0.5634723669181879
0.5634723669181879
0.5634723669181879
0.5634723669181879
0.6019339053797264
0.6019339053797264
0.6019339053797264
0.6019339053797264
0.6019339053797264
0.6248542788936662
0.5928543677835806
0.4774697523989652
0.5318625817210073
0.5318625817210073
0.47087079565843404
0.5093323341199725
0.5093323341199725
0.5093323341199725
0.8239607913314706
0.862422329793009
0.862422329793009
0.9234141158555823
0.9618756543171207
0.9618756543171207
0.9618756543171207
0.9618756543171207
0.9618756543171207
0.9618756543171207
1.0387987312401976
1.0387987312401976
1.1157218081632745
1.1157218081632745
1.163262884220959
0.7038678107594527
0.7898704252786753
0.7898704252786753
0.7423293492209911
0.7423293492209911
0.7423293492209911
0.7423293492209911
0.7807908876825296
0.7807908876825296
0.896175503067145
0.896175503067145
0.896175503067145
0.896175503067145
0.9505683323891871
0.9505683323891871
0.9505683323891871
0.8895765463266139
0.8895765463266139
0.8895765463266139
0.943969375648656
0.943969375648656
0.943969375648656
0.943969375648656
0.5115601184517604
0.5115601184517604
0.4799503332545798
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.5728047010381604
0.5728047010381604
0.6112662394996988
0.6972688540189216
0.6972688540189216
0.6972688540189216
0.73573039248046
0.9077356215189054
0.9077356215189054
0.9077356215189054
0.930518665643767
1.082500694503915
1.082500694503915
1.082500694503915
1.1368935238259572
1.1753550622874955
1.1753550622874955
1.2456791824700413
1.2456791824700413
1.2456791824700413
1.2456791824700413
1.331681796989264
1.331681796989264
1.3157505061287604
1.3157505061287604
1.3157505061287604
1.4245361647728447
1.4245361647728447
1.5014592416959216
1.5014592416959216
1.53992078015746
1.5558520710179637
1.5558520710179637
1.5558520710179637
1.5242422858207831
1.6621571488064333
1.061834571888886
0.9442221721724827
0.9892826673745523
0.9123595904514754
0.9123595904514754
1.0211452490955597
1.1427713129481896
1.0246533201841328
1.079046149506175
1.079046149506175
1.079046149506175
1.133438978828217
1.133438978828217
1.0858979027705329
1.1243594412320714
1.1243594412320714
1.1243594412320714
1.210362055751294
1.287285132674371
1.287285132674371
1.287285132674371
1.287285132674371
1.287285132674371
1.2488235942128325
1.210362055751294
1.210362055751294
1.210362055751294
1.210362055751294
0.8958179947946284
0.7895129170061588
0.7895129170061588
0.7895129170061588
0.8211227022033394
0.8381716874070166
0.8381716874070166
0.8381716874070166
0.8381716874070166
0.8290921498108709
0.8290921498108709
0.8290921498108709
0.883484979132913
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.07692307692307693
0.1985491407757069
0.1985491407757069
0.1985491407757069
0.23701067923724536
0.23701067923724536
0.31393375616032226
0.31393375616032226
0.47251474176100156
0.47251474176100156
0.47251474176100156
0.39559166483792463
0.39559166483792463
0.43405320329946306
0.43405320329946306
0.43405320329946306
0.43405320329946306
0.43405320329946306
0.43405320329946306
0.43405320329946306
0.43405320329946306
0.47251474176100156
0.51097628022254
0.5969788947417627
0.6829815092609853
0.6829815092609853
0.7689841237802081
0.5272386127884373
0.5272386127884373
0.5272386127884373
0.5272386127884373
0.5272386127884373
0.5272386127884373
0.5272386127884373
0.5272386127884373
0.5272386127884373
0.6041616897115142
0.6041616897115142
0.6041616897115142
0.7898704252786753
0.7898704252786753
0.7898704252786753
0.9442239686716596
0.9442239686716596
0.8440104580768908
0.8440104580768908
0.8440104580768908
0.6720052290384454
0.6720052290384454
0.6720052290384454
0.0
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.5184118717161182
0.5184118717161182
0.5953349486391952
0.5568734101776568
0.5568734101776568
0.5568734101776568
0.5953349486391952
0.5953349486391952
0.5953349486391952
0.5953349486391952
0.5953349486391952
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.37801642787485346
0.37801642787485346
0.4324092571968956
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.37141747113432233
0.37141747113432233
0.27856310335074175
0.3101728885479223
0.3486344270094608
0.3486344270094608
0.43463704152868343
0.43463704152868343
0.43463704152868343
0.43463704152868343
0.43463704152868343
0.43463704152868343
0.5206396560479062
0.21046676749998383
0.21046676749998383
0.21046676749998383
0.264859596822026
0.264859596822026
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.48045772280141014
0.48045772280141014
0.355993569820649
0.355993569820649
0.355993569820649
0.355993569820649
0.355993569820649
0.355993569820649
0.355993569820649
0.0
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.24010156488920328
0.24010156488920328
0.3170246418122802
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.44834054805739926
0.44834054805739926
0.44834054805739926
0.44834054805739926
0.5027333773794413
0.5027333773794413
0.5027333773794413
0.5027333773794413
0.5027333773794413
0.4642718389179029
0.4642718389179029
0.5186646682399451
0.5730574975619872
0.2944943942112454
0.2944943942112454
0.2944943942112454
0.2944943942112454
0.2944943942112454
0.2944943942112454
0.2944943942112454
0.2944943942112454
0.2944943942112454
0.37141747113432233
0.37141747113432233
0.457420085653545
0.5118129149755871
0.5118129149755871
0.5118129149755871
0.5118129149755871
1.110577266681464
1.0406690072994689
0.9349536672519229
0.9423988621380123
1.0511845207820965
1.1281075977051733
1.1281075977051733
1.1281075977051733
1.1825004270272155
1.1825004270272155
1.3748081193349078
1.3748081193349078
1.42920094865695
1.42920094865695
1.42920094865695
1.42920094865695
1.3816598725992657
1.3816598725992657
1.3816598725992657
1.4201214110608043
1.4201214110608043
1.4201214110608043
1.4201214110608043
1.4585829495223426
1.1895526374615215
1.1895526374615215
1.2280141759230598
1.2280141759230598
1.2280141759230598
1.1480002133480252
1.234002827867248
1.234002827867248
1.2724643663287862
1.2724643663287862
1.2724643663287862
1.2724643663287862
1.3268571956508284
1.3268571956508284
1.3268571956508284
1.5191648879585207
1.634549503343136
1.5600209552007727
1.5153179682712195
1.439808805397921
1.439808805397921
1.3268571956508284
1.3268571956508284
1.3807430699523449
1.342971146814394
1.342971146814394
1.2697178432837422
1.355720457802965
1.355720457802965
1.355720457802965
1.166316339642885
1.166316339642885
1.166316339642885
1.166316339642885
1.166316339642885
1.166316339642885
1.2047778781044236
1.2047778781044236
1.1503850487823815
1.0893932627198082
1.1511452348530384
1.0893932627198082
1.0893932627198082
0.3258513828845992
0.3258513828845992
0.3258513828845992
0.3643129213461377
0.3643129213461377
0.4027744598076761
0.4027744598076761
0.4027744598076761
0.3552333837499919
0.43215646067306884
0.43215646067306884
0.48654928999511093
0.5250108284566494
0.5250108284566494
0.5250108284566494
0.5250108284566494
0.5794036577786915
0.41647796633639195
0.41647796633639195
0.5024805808556146
0.5568734101776568
0.5568734101776568
0.5568734101776568
0.5568734101776568
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.5953349486391952
0.5953349486391952
0.6813375631584179
0.7132001448794252
0.6747386064178867
0.6747386064178867
0.6747386064178867
0.7132001448794252
0.7132001448794252
0.8852053739178706
0.8852053739178706
0.8852053739178706
0.6066422705671288
0.6066422705671288
0.6066422705671288
0.661035099889171
0.661035099889171
0.661035099889171
0.5975627329709831
0.6519555622930252
0.6519555622930252
0.6519555622930252
0.6519555622930252
0.6519555622930252
0.6519555622930252
0.6519555622930252
0.6519555622930252
0.6519555622930252
0.5659529477738025
0.5659529477738025
0.5659529477738025
0.604414486235341
0.4437165791248292
0.4437165791248292
0.5525022377689135
0.5525022377689135
0.5728047010381604
0.5728047010381604
0.5728047010381604
0.5728047010381604
0.6881893164227758
0.7266508548843142
0.7810436842063564
0.7810436842063564
0.7810436842063564
0.7810436842063564
0.7810436842063564
0.7810436842063564
0.8579667611294333
0.8579667611294333
1.1299309077396438
1.1299309077396438
1.1299309077396438
1.2159335222588665
1.3019361367780893
1.3019361367780893
1.3019361367780893
1.387938751297312
1.4264002897588504
1.4264002897588504
1.4264002897588504
1.4807931190808925
1.4807931190808925
1.3947905045616698
1.3947905045616698
1.4332520430232083
1.5715305653546405
1.5715305653546405
1.6931566292072706
1.8117244188341253
1.8054979341580197
1.8054979341580197
1.6925463244109273
1.7310078628724657
1.8079309397955428
1.8079309397955428
1.8079309397955428
1.8988122213413552
1.6131426666322357
1.5746811281706974
1.6963071920233272
1.7122384828838308
0.951854770219238
0.951854770219238
0.9699029825895742
0.9699029825895742
0.8929799056664973
0.8929799056664973
0.8929799056664973
0.9345323297799937
1.0114554067030705
0.9729938682415321
0.9120020821789588
0.9889251591020357
0.9889251591020357
0.9889251591020357
0.9413840830443515
0.9413840830443515
0.9573153739048552
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.45458199652541387
0.4001891672033717
0.47711224412644865
0.47711224412644865
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.46359252989637434
0.3322766236512553
0.3322766236512553
0.3322766236512553
0.37073816211279376
0.37073816211279376
0.37073816211279376
0.44791403555969744
0.5023068648817396
0.5023068648817396
0.5883094794009622
0.6652325563240392
0.7196253856460813
0.8284110442901655
0.8284110442901655
0.8828038736122077
0.9688064881314303
1.0072680265929688
1.145943075649276
1.0687672022023724
1.2226133560485262
1.2752857905856108
1.43386677618629
1.43386677618629
1.43386677618629
1.43386677618629
1.43386677618629
1.43386677618629
1.43386677618629
1.43386677618629
1.43386677618629
1.43386677618629
1.43386677618629
1.43386677618629
1.43386677618629
1.43386677618629
1.43386677618629
1.43386677618629
1.43386677618629
1.43386677618629
1.094738399270677
1.094738399270677
1.094738399270677
1.094738399270677
1.094738399270677
1.0719553551458154
1.1449302529521468
1.1449302529521468
1.291059755714596
1.1850545935146104
1.1850545935146104
1.1449833694812819
1.0660902771628809
1.1045518156244192
1.1045518156244192
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.4474522315256147
0.4474522315256147
0.5243753084486916
0.5243753084486916
0.5243753084486916
0.8164999846262778
0.8934230615493547
0.8934230615493547
0.8934230615493547
1.040302305899832
0.9773542074608351
0.5626979158744096
0.19230769230769232
0.24670052162973444
0.24670052162973444
0.05439282932204212
0.05439282932204212
0.0
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.2626318124902381
0.48610295387126323
0.48610295387126323
0.48610295387126323
0.5245644923328017
0.5245644923328017
0.5245644923328017
0.6399491077174171
0.6399491077174171
0.6943419370394592
0.6943419370394592
0.6943419370394592
1.1359680612215788
1.0975065227600405
0.9341907054048357
0.9341907054048357
1.141312428756163
1.400926663473639
1.3799829824177738
1.3799829824177738
1.4616408910953762
1.2531358672016648
1.1014331014324663
1.1014331014324663
0.4426257858750832
0.451705323471229
0.4901668619327675
0.4901668619327675
0.4901668619327675
0.4901668619327675
0.5286284003943059
0.5286284003943059
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.1629256914422996
0.1629256914422996
0.20138722990383806
0.20138722990383806
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.34178267374510285
0.34178267374510285
0.4634087375977329
0.5850348014503628
0.6710374159695855
0.6710374159695855
0.6710374159695855
0.6710374159695855
0.6869687068300891
0.5308947686521475
0.5693563071136859
0.5693563071136859
0.5921393512385474
0.6146695988395823
0.6146695988395823
0.5252636249804762
0.44834054805739926
0.44834054805739926
0.44834054805739926
0.44834054805739926
0.038461538461538464
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.14039544384126482
0.2989764294419441
0.2989764294419441
0.375899506365021
0.375899506365021
0.5835281847368736
0.5835281847368736
0.7421091703375529
0.7421091703375529
0.7421091703375529
0.7421091703375529
0.7421091703375529
0.7421091703375529
0.9318122285113897
0.7733879138293398
0.7733879138293398
0.9796851197865505
0.7733879138293398
0.0
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.16008760231416844
0.16008760231416844
0.27547221769878383
0.5200558178186858
0.5200558178186858
0.5200558178186858
0.5200558178186858
0.51097628022254
0.5494378186840785
0.5494378186840785
0.5494378186840785
0.5653691095445821
0.23076923076923078
0.1697774447066575
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.2626318124902381
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.08600261451922268
0.08600261451922268
0.0
0.0
0.0
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.17200522903844537
0.25800784355766804
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.21731852076434172
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.2845517552949296
0.2845517552949296
0.20762867837185267
0.20762867837185267
0.2845517552949296
0.2845517552949296
0.2845517552949296
0.11538461538461539
0.11538461538461539
0.25405966444092265
0.1386750490563073
0.1386750490563073
0.1930678783783494
0.23152941683988787
0.23152941683988787
0.23152941683988787
0.37020446589619516
0.37020446589619516
0.42459729521823725
0.42459729521823725
0.42459729521823725
0.42459729521823725
0.42459729521823725
0.4789901245402794
0.4789901245402794
0.4789901245402794
0.5943747399248948
0.5943747399248948
0.5943747399248948
0.6487675692469369
0.6487675692469369
0.6487675692469369
0.6487675692469369
0.7256906461700138
0.3939477187353571
0.4782299384696223
0.4782299384696223
0.5166914769311608
0.5166914769311608
0.5166914769311608
0.5166914769311608
0.5551530153926992
0.5551530153926992
0.5936145538542377
0.5936145538542377
0.7089991692388531
0.7089991692388531
0.6472471971056227
0.6472471971056227
0.6631784879661263
0.6631784879661263
0.6857087355671612
0.46153846153846156
0.46153846153846156
0.46153846153846156
0.5
0.5
0.5
0.5
0.5
0.5543928293220421
0.5543928293220421
0.5543928293220421
0.5543928293220421
0.5543928293220421
0.5543928293220421
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.22417027402869963
0.22417027402869963
0.20138722990383806
0.20138722990383806
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3870959654709992
0.18570873556716117
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.23076923076923078
0.3167718452884535
0.3552333837499919
0.3552333837499919
0.3552333837499919
0.4412359982692146
0.3643129213461377
0.3643129213461377
0.3643129213461377
0.4187057506681798
0.4187057506681798
0.4187057506681798
0.4187057506681798
0.5763603473448253
0.6623629618640481
0.6623629618640481
0.6623629618640481
0.6623629618640481
0.6623629618640481
0.6301428718705242
0.5538300997437906
0.5538300997437906
0.6398327142630132
0.8302502568602481
0.8302502568602481
0.7514088868171369
0.7898704252786753
0.7898704252786753
0.12446415298076115
0.12446415298076115
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.23984876836537652
0.278310306826915
0.3486344270094608
0.3486344270094608
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.396175503067145
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.37801642787485346
0.32362359855281136
0.339554889413315
0.339554889413315
0.05439282932204212
0.05439282932204212
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.1472471971056227
0.1472471971056227
0.22417027402869963
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.4013068615465454
0.5936145538542377
0.5936145538542377
0.5936145538542377
0.5936145538542377
0.6320760923157761
0.7707511413720834
1.4817235019197208
1.4817235019197208
1.4817235019197208
1.4817235019197208
1.4273306725976787
1.4273306725976787
1.4273306725976787
1.5133332871169014
1.5902563640399783
1.7118824278926081
1.7118824278926081
1.7118824278926081
1.7118824278926081
1.7118824278926081
1.7736344000258386
1.8280272293478808
1.8280272293478808
1.8280272293478808
1.8280272293478808
1.8280272293478808
1.8439585202083844
1.9527441788524686
1.9760346125241606
1.9760346125241606
1.8353863721590689
2.1055630851310174
2.19156569965024
2.19156569965024
2.19156569965024
2.19156569965024
2.3302407487065473
2.3302407487065473
2.0752351405244456
2.190619755909061
2.0527048929234106
2.0527048929234106
2.21128587852409
2.21128587852409
2.1406042500690274
2.1406042500690274
2.2622303139216577
2.2622303139216577
2.2622303139216577
2.2622303139216577
2.2622303139216577
2.2847605615226922
2.252897979801685
2.2144364413401467
2.178812992006739
2.1919061937391118
2.131271915949055
2.178812992006739
2.178812992006739
2.143189542673332
2.2248474513509344
2.2248474513509344
2.2248474513509344
2.2865994234841645
2.2865994234841645
2.5567761364561132
2.5567761364561132
2.2633089898124727
2.2633089898124727
2.2633089898124727
2.2865994234841645
2.2865994234841645
2.3498189938785257
2.418052659118362
2.360645392826752
2.2060780713622994
2.2060780713622994
2.0818276964530065
2.038631326236943
1.5609087773141508
1.5171761440869584
1.3595215474103128
1.2553333911316757
1.2553333911316757
1.2553333911316757
1.3769594549843056
1.4313522843063478
1.4313522843063478
1.4313522843063478
1.5082753612294246
1.5082753612294246
1.5609477957665092
1.5082753612294246
1.5082753612294246
1.476665576032244
1.476665576032244
1.4403209590805381
1.3633978821574613
1.7127458042187909
1.797028023953056
1.587705485575239
1.587705485575239
1.1999257827159728
1.1292441542609106
1.0635175364438119
1.0635175364438119
1.1495201509630346
1.1495201509630346
1.1665691361667119
1.1366797457544888
1.0982182072929503
1.1660617466198815
1.1885919942209164
1.1885919942209164
1.1658089500960547
1.2734079101717801
1.2734079101717801
0.7737189555347335
0.6905544301436419
0.8491354157443212
0.8491354157443212
0.8491354157443212
0.9035282450663633
0.9035282450663633
0.8650667066048249
0.919459535926867
0.8378016272492647
0.8378016272492647
0.8537329181097683
0.8537329181097683
0.8537329181097683
0.4756056274129595
0.4756056274129595
0.4756056274129595
0.4756056274129595
0.4756056274129595
0.3554861802738187
0.4414887947930414
0.4414887947930414
0.4730985799902219
0.4730985799902219
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.05439282932204212
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.2626318124902381
0.339554889413315
0.339554889413315
0.339554889413315
0.461180953265945
0.461180953265945
0.461180953265945
0.461180953265945
0.461180953265945
0.49279073846312554
0.5471835677851676
0.5471835677851676
0.5471835677851676
0.705764553385847
0.7442260918473854
0.7442260918473854
0.7442260918473854
0.7442260918473854
0.7442260918473854
0.8211491687704623
0.8211491687704623
0.8211491687704623
0.9365337841550777
1.1704861891665477
1.1795657267626933
1.1795657267626933
1.1954970176231972
1.1954970176231972
1.1954970176231972
1.1954970176231972
1.2339585560847355
1.3905380873103308
1.3905380873103308
1.3428413212710932
1.2905791697385656
1.2233459352079776
1.338730550592593
1.338730550592593
1.22111815087619
1.205186860015686
1.205186860015686
1.1576457839580019
1.1576457839580019
1.1576457839580019
1.2436483984772246
1.2389135667226991
1.324916181241922
1.324916181241922
1.324916181241922
1.254844857583203
1.254844857583203
1.4477690057605042
1.3213316614709587
1.2686592269338741
1.1207094364416268
1.1207094364416268
1.1434924805664883
1.4193222065377886
1.4193222065377886
1.4577837449993272
1.4577837449993272
1.4577837449993272
1.4577837449993272
1.2802900837352695
1.1947944242365724
1.2107257150970763
1.3494007641533834
1.3494007641533834
1.3816208541469073
1.5017403012860482
1.4792100536850132
1.4792100536850132
1.4792100536850132
1.4701305160888676
1.508592054550406
1.508592054550406
0.9884333214822073
1.0562768608091384
1.0112163656070687
1.0972189801262915
1.212603595510907
1.24249298592313
1.24249298592313
1.24249298592313
1.219202552251438
1.219202552251438
1.219202552251438
1.2735953815734802
1.2032712613909344
1.141519289257704
1.141519289257704
0.8604473419850479
0.8604473419850479
0.9145873747832632
1.2671075694215879
1.3531101839408104
1.3531101839408104
1.391571722402349
1.391571722402349
0.12446415298076115
0.20138722990383806
0.20138722990383806
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.23076923076923078
0.2626318124902381
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.4255575039325377
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.17200522903844537
0.20762867837185267
0.26202150769389476
0.26202150769389476
0.37080716633797906
0.4477302432610559
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.22417027402869963
0.22417027402869963
0.18570873556716117
0.18570873556716117
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.0
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.20138722990383806
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.3774061230785102
0.3774061230785102
0.3389445846169717
0.3389445846169717
0.3389445846169717
0.2688732609582527
0.34579633788132963
0.34579633788132963
0.4001891672033717
0.4001891672033717
0.45458199652541387
0.4930435349869523
0.4930435349869523
0.4930435349869523
0.5315050734484907
0.5315050734484907
0.6701801225047981
0.6701801225047981
0.7561827370240207
0.7561827370240207
0.7561827370240207
0.7561827370240207
0.8105755663460629
0.8105755663460629
0.8105755663460629
0.9322016301986928
0.9547318777997277
0.8556360615481324
0.8556360615481324
0.8556360615481324
0.9003390484776855
0.9003390484776855
0.8618775100161471
0.8618775100161471
0.8778088008766507
0.8778088008766507
0.9638114153958734
1.0022729538574118
1.209394677208739
1.209394677208739
1.209394677208739
1.209394677208739
1.209394677208739
1.209394677208739
1.2253259680692425
1.2253259680692425
1.2253259680692425
1.2404970728590892
1.394343226705243
1.4621867660321741
1.394343226705243
1.618610607276216
1.618610607276216
1.695533684199293
1.695533684199293
1.7339952226608315
1.8109182995839084
1.8109182995839084
1.8109182995839084
1.8109182995839084
1.8109182995839084
1.8109182995839084
1.5414347338293124
1.5414347338293124
1.5414347338293124
1.5385966447011812
1.502973195367774
1.5414347338293124
1.5414347338293124
1.5414347338293124
1.5783896555773618
1.6643922700965843
1.6643922700965843
1.6643922700965843
1.6643922700965843
1.6643922700965843
1.6643922700965843
1.7028538085581229
1.7028538085581229
1.6589105731729221
1.60451774385088
1.7562205096200785
1.77900355374494
1.6747558119585246
1.65222556435749
1.7291486412805668
1.7291486412805668
1.1794844926397845
0.971148402929315
0.9167555736072729
0.9167555736072729
0.9167555736072729
0.9167555736072729
0.8242400544224202
0.6610615664562939
0.6135204903986097
0.5318625817210073
0.4934010432594689
0.4934010432594689
0.547793872581511
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.24010156488920328
0.24010156488920328
0.3170246418122802
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.30109335095177653
0.33270313614895713
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.41647796633639195
0.4774697523989652
0.4774697523989652
0.5159312908605037
0.5159312908605037
0.5159312908605037
0.5159312908605037
0.5928543677835806
0.5928543677835806
0.631315906245119
0.631315906245119
0.6857087355671612
0.7241702740286996
0.7241702740286996
0.7241702740286996
0.8827512596293788
0.8986825504898825
0.7448363966437287
0.7448363966437287
0.8664624604963587
0.8664624604963587
0.8664624604963587
0.8664624604963587
0.8664624604963587
0.8664624604963587
0.8664624604963587
0.8664624604963587
0.9433855374194356
0.9433855374194356
0.9433855374194356
0.9433855374194356
0.9433855374194356
0.9274542465589319
1.0134568610781547
1.0994594755973772
1.115390766457881
0.6379210140589158
0.6379210140589158
0.6379210140589158
0.6379210140589158
0.6379210140589158
0.517801566919775
0.6038041814389976
0.6038041814389976
0.5494113521169556
0.5494113521169556
0.5494113521169556
0.6354139666361782
0.7740890156924854
0.7740890156924854
0.8828746743365697
0.8828746743365697
0.9982592897211852
0.9982592897211852
0.9982592897211852
1.2702234363313958
1.2702234363313958
1.308684974792934
1.2730615254595268
1.2730615254595268
1.2730615254595268
1.2730615254595268
1.308684974792934
1.308684974792934
1.2996054371967884
1.2996054371967884
1.3539982665188306
1.5501144016570145
1.518504616459834
1.518504616459834
1.5569661549213725
1.5569661549213725
1.6657518135654568
1.60831072748358
1.60831072748358
1.8227023312684594
1.7325202874413375
1.7325202874413375
1.794272259574568
1.7624096778535605
1.73079989265638
1.73079989265638
1.6379455248727994
1.6379455248727994
1.350050087402085
1.350050087402085
1.374965604963781
1.4903502203483965
1.291896390467643
1.291896390467643
1.1890993837677466
1.157489598570566
1.157489598570566
1.0902563640399783
1.176258978559201
1.176258978559201
1.2238000546168852
1.2238000546168852
1.232879592213031
1.232879592213031
1.232879592213031
1.232879592213031
1.3188822067322536
1.3188822067322536
1.3188822067322536
1.3018332215285764
1.31776451238908
1.2345999869979885
1.2345999869979885
1.3115230639210653
1.294474078717388
1.4604008862277353
1.4604008862277353
1.339281777395631
1.339281777395631
1.272048542865043
1.3580511573842657
1.3580511573842657
1.3580511573842657
1.3580511573842657
1.4796772212368958
1.5469104557674835
1.6685365196201136
1.6685365196201136
1.5916134426970365
1.5694407033685185
1.5694407033685185
1.5694407033685185
1.4925176264454414
1.6141436902980715
1.5666026142403873
1.5666026142403873
1.5666026142403873
1.4805999997211645
1.4805999997211645
1.448990214523984
1.448990214523984
1.4580697521201298
1.5349928290432067
1.5349928290432067
1.5349928290432067
1.5349928290432067
1.6181573544342982
1.6181573544342982
1.6181573544342982
1.7636842618259796
1.7636842618259796
1.7252227233644413
1.6098381079798258
1.7252227233644413
1.7252227233644413
1.7252227233644413
1.5775651381832454
1.5775651381832454
1.6160266766447837
1.5456054499199645
1.6316080644391873
1.6316080644391873
1.6316080644391873
1.6156767735786834
1.529674159059461
1.529674159059461
1.529674159059461
1.529674159059461
1.4142895436748455
1.4142895436748455
1.4142895436748455
1.3470563091442576
1.433766335002097
1.5169308603931886
1.4721307669213621
1.3641052943479348
1.3641052943479348
1.418498123669977
1.334215903935712
1.3643580908717616
1.2194415933474398
1.2194415933474398
1.2194415933474398
1.2194415933474398
0.823013293756468
0.823013293756468
0.8292547422244827
0.8383342798206284
0.8383342798206284
0.8383342798206284
0.8677162806860211
0.8292547422244827
0.9380404008685669
0.8995788624070284
1.0121253886635126
0.8995788624070284
0.86111732394549
0.86111732394549
0.7938840894149021
0.8098153802754058
0.8098153802754058
0.8482769187369442
0.8482769187369442
0.44524966240544134
0.38425787634286807
0.38425787634286807
0.3170246418122802
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.40987900959586077
0.40987900959586077
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.22417027402869963
0.2688732609582527
0.2688732609582527
0.2688732609582527
0.2688732609582527
0.0
0.038461538461538464
0.038461538461538464
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.3908568330833992
0.3908568330833992
0.3908568330833992
0.4474774467372292
0.5244005236603061
0.5244005236603061
0.5628620621218445
0.5628620621218445
0.4956288275912567
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.16317848796612636
0.16317848796612636
0.19478827316330694
0.24458360011990193
0.0
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.0
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.32362359855281136
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.5318625817210073
0.6705376307773145
0.6320760923157761
0.7474607077003915
0.7474607077003915
0.7474607077003915
0.7474607077003915
0.7474607077003915
0.7474607077003915
0.953582769358755
1.075208833211385
1.129601662533427
1.129601662533427
1.1680632009949656
1.1680632009949656
1.1680632009949656
1.1680632009949656
1.385634518283134
1.5243095673394413
1.6459356311920712
1.6459356311920712
1.6459356311920712
1.6459356311920712
1.6459356311920712
1.6459356311920712
1.5417474749134341
1.5417474749134341
1.5417474749134341
1.5417474749134341
1.5417474749134341
1.5576787657739377
1.6346018426970148
1.6346018426970148
1.6346018426970148
1.750379605404704
1.6770115602752986
1.644537311785076
1.5357516531409916
1.5357516531409916
1.6126747300640685
1.6126747300640685
1.6126747300640685
1.7343007939166986
1.718369503056195
1.8399955669088248
1.8399955669088248
1.864499005818644
1.9685780957745025
1.794624682498896
1.5991338159489645
1.6846294754476616
1.7005607663081652
1.7005607663081652
1.5703621198799151
0.30733479941979114
0.30733479941979114
0.30733479941979114
0.30733479941979114
0.3617276287418333
0.3617276287418333
0.3617276287418333
0.4386507056649102
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.24670052162973444
0.24670052162973444
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.47137818520526437
0.31753203135911057
0.37192486068115266
0.37192486068115266
0.37192486068115266
0.45792747520037536
0.45792747520037536
0.45792747520037536
0.4963890136619138
0.4963890136619138
0.5573807997244871
0.5573807997244871
0.5573807997244871
0.4488479376042296
0.487309476065768
0.487309476065768
0.5417023053878102
0.5417023053878102
0.4488479376042296
0.4488479376042296
0.5032407669262717
0.457420085653545
0.49588162411508346
0.49588162411508346
0.49588162411508346
0.49588162411508346
0.5728047010381604
0.5728047010381604
0.5728047010381604
0.46401904239407615
0.46401904239407615
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5884831953748373
0.5884831953748373
0.33270313614895713
0.33270313614895713
0.37116467461049557
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.4030272563315029
0.5417023053878102
0.5417023053878102
0.5417023053878102
0.5417023053878102
0.5417023053878102
0.6504879640318945
0.7048807933539365
0.7048807933539365
0.7048807933539365
0.7048807933539365
0.6936843342479583
0.6936843342479583
0.6936843342479583
0.6936843342479583
0.7164673783728198
0.7164673783728198
0.7549289168343583
0.7549289168343583
0.8093217461564004
0.7389976259738547
0.7389976259738547
0.7389976259738547
0.8932369271430823
0.8932369271430823
0.9316984656046208
0.9316984656046208
0.7088554390378049
0.6997759014416591
0.5955877451630219
0.5955877451630219
0.3329559326727839
0.3329559326727839
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.5186646682399451
0.5571262067014835
0.5571262067014835
0.6115190360235256
0.6115190360235256
0.6115190360235256
0.8038267283312179
0.9624077139318972
0.9624077139318972
0.9624077139318972
0.9624077139318972
0.9624077139318972
0.9555559606675392
0.9239461754703587
0.9911794100009466
0.9911794100009466
0.9911794100009466
1.2154467905719197
1.2154467905719197
0.9753452256827164
0.9753452256827164
0.9753452256827164
0.9753452256827164
1.1824669490340434
1.1983982398945472
1.1983982398945472
1.207224980966866
1.207224980966866
1.2616178102889082
1.2616178102889082
1.2616178102889082
1.157429654010271
1.2434322685294938
1.3203553454525707
1.3203553454525707
1.3203553454525707
1.3203553454525707
1.3203553454525707
1.2728142693948865
1.2728142693948865
1.1511882055422564
1.1511882055422564
1.1511882055422564
0.9973420516961027
0.9973420516961027
1.0517348810181448
1.3054244853013155
1.2959548217922645
1.2959548217922645
1.3503476511143067
1.3503476511143067
1.4363502656335294
1.4363502656335294
1.6677575519357168
1.5578440709482613
1.5963056094097996
1.711690224794415
1.711690224794415
1.711690224794415
1.5217497451846635
1.607752359703886
1.4984593115129716
1.4984593115129716
1.5753823884360485
1.5753823884360485
1.613843926897587
1.613843926897587
1.613843926897587
1.690767003820664
1.7610911240032097
0.9821781175863676
0.8351837170045717
0.8351837170045717
0.7582606400814949
0.7898704252786753
0.8425428598157599
0.8425428598157599
0.8425428598157599
0.8425428598157599
0.8425428598157599
0.8425428598157599
0.8969356891378021
0.8969356891378021
0.8969356891378021
0.8969356891378021
0.34691403222450323
0.34691403222450323
0.2699909553014263
0.21731852076434172
0.21731852076434172
0.2332498116248454
0.2332498116248454
0.05439282932204212
0.13131590624511905
0.13131590624511905
0.20823898316819597
0.20823898316819597
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.36681996876887524
0.4052815072304137
0.4052815072304137
0.4052815072304137
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.2332498116248454
0.2876426409468875
0.3736452554661102
0.4280380847881523
0.4280380847881523
0.4280380847881523
0.4280380847881523
0.4280380847881523
0.4280380847881523
0.4280380847881523
0.4280380847881523
0.4280380847881523
0.4280380847881523
0.4280380847881523
0.4664996232496908
0.3736452554661102
0.3736452554661102
0.3736452554661102
0.3736452554661102
0.3736452554661102
0.3258513828845992
0.3258513828845992
0.3258513828845992
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.19230769230769232
0.19230769230769232
0.278310306826915
0.24670052162973444
0.3683265854823644
0.3683265854823644
0.44524966240544134
0.44524966240544134
0.44524966240544134
0.5018702760592714
0.521562434532175
0.5600239729937134
0.5600239729937134
0.7555598803424419
0.6104031381795288
0.07692307692307693
0.09285436778358058
0.1472471971056227
0.20164002642766482
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.39868255048988255
0.39868255048988255
0.4756056274129595
0.3827512596293789
0.3827512596293789
0.5750589519370712
0.8550631784478604
0.9638488370919446
1.1025238861482518
1.1025238861482518
1.1025238861482518
1.1025238861482518
1.1025238861482518
1.1025238861482518
1.0865925952877482
1.0865925952877482
1.0865925952877482
1.172595209806971
1.2495182867300478
1.2495182867300478
1.2495182867300478
1.1951254574080057
1.1951254574080057
1.2953389680027745
1.2953389680027745
1.333800506464313
1.333800506464313
1.41072358338739
1.41072358338739
1.41072358338739
1.5693045689880691
1.6909306328406992
1.5708111857015583
2.067200199363472
2.067200199363472
2.067200199363472
2.067200199363472
1.878503493393866
1.9938881087784814
2.0414291848361654
2.0414291848361654
2.0414291848361654
1.97110506465362
1.894181987730543
1.9028512423221318
2.0792052019401
1.9016963249196657
1.8333834212179785
1.8840544742974235
1.9700570888166462
1.9700570888166462
1.6538523049194194
1.7540658155141882
1.7013933809771036
1.7398549194386421
1.177493077035373
0.9732094428121773
0.9014177243685008
0.9014177243685008
1.0073262754320953
0.7852464563461053
0.7519162763639673
0.6676340566297021
0.6676340566297021
0.7764197152737863
0.7764197152737863
0.8148812537353248
0.8148812537353248
0.850504703068732
0.850504703068732
0.850504703068732
0.3170246418122802
0.34888722353328755
0.4875622725895948
0.5735648871088175
0.5735648871088175
0.5735648871088175
0.6051746723059981
0.6051746723059981
0.6051746723059981
0.6051746723059981
0.5735648871088175
0.5735648871088175
0.6279577164308596
0.6345566731713908
0.6345566731713908
0.6730182116329292
0.6730182116329292
0.8971885907326451
0.9178742612307307
0.9947973381538076
1.0491901674758497
1.0491901674758497
1.2030363213220034
1.2030363213220034
1.3072244776006408
1.3072244776006408
1.0822743645472113
1.0500216569132987
1.0500216569132987
1.0500216569132987
1.0049611617112293
1.0049611617112293
1.0049611617112293
1.0593539910332714
1.0593539910332714
1.0593539910332714
1.0593539910332714
1.088735991898664
1.088735991898664
1.088735991898664
1.088735991898664
1.1271975303602024
1.2488235942128325
1.2488235942128325
1.2488235942128325
1.2488235942128325
1.2488235942128325
1.3704496580654624
1.5712013679613428
0.9702931085024793
0.9702931085024793
0.9702931085024793
0.9702931085024793
0.9702931085024793
0.9543618176419756
0.9543618176419756
0.9543618176419756
0.9606032661099903
0.8774387407188987
0.9318315700409407
0.9318315700409407
0.3389445846169717
0.22417027402869963
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.30109335095177653
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.22417027402869963
0.2626318124902381
0.2626318124902381
0.37801642787485346
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.4934010432594689
0.547793872581511
0.547793872581511
0.547793872581511
0.6337964871007337
0.6337964871007337
0.6337964871007337
0.6337964871007337
0.8004830461554332
0.8389445846169717
0.8389445846169717
0.8933374139390138
0.8933374139390138
0.8933374139390138
0.9092687047995175
0.8164143370159369
0.9024169515351596
0.9024169515351596
0.9024169515351596
0.9024169515351596
0.9024169515351596
0.9024169515351596
0.9024169515351596
0.9568097808572017
0.9568097808572017
0.3101728885479223
0.396175503067145
0.396175503067145
0.43463704152868343
0.43463704152868343
0.43463704152868343
0.43463704152868343
0.4890298708507256
0.4890298708507256
0.5434227001727677
0.5434227001727677
0.534343162576622
0.534343162576622
0.6203457770958446
0.6203457770958446
0.7063483916150674
0.79235100613429
0.79235100613429
0.79235100613429
0.79235100613429
0.8308125445958284
0.9168151591150512
0.9168151591150512
0.9168151591150512
0.9168151591150512
0.925894696711197
0.925894696711197
0.9168151591150512
0.9168151591150512
0.9168151591150512
0.9712079884370932
0.9712079884370932
0.9552766975765896
0.9552766975765896
0.9552766975765896
0.993738236038128
0.993738236038128
0.993738236038128
0.9461971599804438
0.9077356215189054
0.9077356215189054
0.9077356215189054
0.9621284508409474
0.9621284508409474
0.9621284508409474
0.923666912379409
0.923666912379409
0.923666912379409
0.8761258363217248
0.8989088804465863
0.9216919245714479
0.9216919245714479
0.9376232154319516
0.9376232154319516
1.3025014069898415
1.3025014069898415
1.3025014069898415
1.3025014069898415
1.2005675016101152
1.2005675016101152
1.3047556578887523
1.3047556578887523
1.098380799706562
1.098380799706562
1.0214577227834851
0.9829961843219467
0.9829961843219467
0.9829961843219467
0.9829961843219467
1.0533203045044925
1.0487228021390453
1.0439879703845198
1.0599192612450237
1.0599192612450237
1.3863359143413752
1.3478743758798366
0.8226107508993604
0.8226107508993604
0.992057328166463
0.7885912234584946
0.7885912234584946
0.7885912234584946
0.8270527619200331
0.8270527619200331
1.0691361282302476
1.0691361282302476
1.1235289575522898
1.1235289575522898
1.1619904960138283
1.1619904960138283
1.3314370732809309
1.3314370732809309
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.0
0.038461538461538464
0.038461538461538464
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.3076923076923077
0.3076923076923077
0.3076923076923077
0.3076923076923077
0.19230769230769232
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.0
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.3258513828845992
0.3258513828845992
0.28738984442306076
0.28738984442306076
0.2489283059615223
0.33493092048074496
0.33493092048074496
0.33493092048074496
0.33493092048074496
0.4437165791248292
0.46401904239407615
0.46401904239407615
0.959543158236643
0.9342795332561669
1.0749277736212586
1.0749277736212586
1.0749277736212586
1.0749277736212586
1.1247231005778535
0.5252636249804762
0.5796564543025183
0.5796564543025183
0.7060955950912405
0.6200929805720179
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.36456571786996445
0.36456571786996445
0.4414887947930414
0.4414887947930414
0.4799503332545798
0.4799503332545798
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.37116467461049557
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.29424159768741864
0.38024421220664134
0.46624682672586404
0.46624682672586404
0.46624682672586404
0.46624682672586404
0.46624682672586404
0.5047083651874025
0.5047083651874025
0.5047083651874025
0.4503155358653604
0.4503155358653604
0.4887770743268988
0.5272386127884373
0.5272386127884373
0.5272386127884373
0.6655033788401877
0.6008166455628574
0.5898110573497144
0.675813671868937
0.675813671868937
0.7589781972600286
0.20138722990383806
0.2557800592258802
0.27171135008638386
0.2557800592258802
0.2557800592258802
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3486344270094608
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.27171135008638386
0.35771396460560656
0.2489283059615223
0.2489283059615223
0.3258513828845992
0.3258513828845992
0.3258513828845992
0.3258513828845992
0.38024421220664134
0.38024421220664134
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.5340903660527951
0.5725519045143337
0.5725519045143337
0.5725519045143337
0.6585545190335563
0.6585545190335563
0.5816314421104795
0.5816314421104795
0.5816314421104795
0.5024805808556146
0.46401904239407615
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.08600261451922268
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.15384615384615385
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.23984876836537652
0.23984876836537652
0.20138722990383806
0.20138722990383806
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.34178267374510285
0.38024421220664134
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.3374379679034825
0.4528225832880979
0.4528225832880979
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.3486344270094608
0.44524966240544134
0.40678812394390285
0.4677799100064761
0.4677799100064761
0.3908568330833992
0.0
0.07692307692307693
0.07692307692307693
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.0
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.21046676749998383
0.21046676749998383
0.21046676749998383
0.21046676749998383
0.264859596822026
0.30048304615543325
0.30048304615543325
0.30048304615543325
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.0
0.0
0.05439282932204212
0.05439282932204212
0.14039544384126482
0.14039544384126482
0.2263980583604875
0.2263980583604875
0.264859596822026
0.264859596822026
0.264859596822026
0.264859596822026
0.264859596822026
0.38648566067465595
0.4249471991361944
0.4249471991361944
0.4249471991361944
0.4249471991361944
0.4249471991361944
0.4249471991361944
0.739881386005765
0.6760188931746721
0.829865047020826
0.829865047020826
0.8469140322245032
0.8469140322245032
0.9013068615465454
0.8010933509517766
0.8010933509517766
0.839554889413315
0.839554889413315
0.24670052162973444
0.3683265854823644
0.3683265854823644
0.40678812394390285
0.40678812394390285
0.40678812394390285
0.40678812394390285
0.4837112008669798
0.4837112008669798
0.4837112008669798
0.3683265854823644
0.44524966240544134
0.44524966240544134
0.44524966240544134
0.39993637067954496
0.4768594476026219
0.4768594476026219
0.5537825245256989
0.5537825245256989
0.5708315097293761
0.5708315097293761
0.5708315097293761
0.5708315097293761
0.5708315097293761
0.15384615384615385
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.3683265854823644
0.21448043163621056
0.21448043163621056
0.21448043163621056
0.21448043163621056
0.30048304615543325
0.30048304615543325
0.30048304615543325
0.30048304615543325
0.3389445846169717
0.3389445846169717
0.7446154487440056
0.8306180632632284
0.7995152330865734
0.7995152330865734
0.6331861823043904
0.6331861823043904
0.6038041814389976
0.5562631053813134
0.594724643842852
0.6263344290400324
0.6263344290400324
0.6263344290400324
0.6263344290400324
0.6263344290400324
0.657944214237213
0.657944214237213
0.657944214237213
0.4978566119230446
0.5363181503845831
0.5363181503845831
0.5363181503845831
0.5747796888461215
0.5747796888461215
0.5363181503845831
0.5363181503845831
0.5047083651874025
0.5047083651874025
0.46624682672586404
0.46624682672586404
0.46624682672586404
0.5047083651874025
0.1697774447066575
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.23076923076923078
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.4005466754758883
0.518325819641217
0.46624682672586404
0.5522494412450867
0.5522494412450867
0.6738755050977167
0.6738755050977167
0.6738755050977167
0.6738755050977167
0.7282683344197588
0.7158437526749563
0.7158437526749563
0.7158437526749563
0.7158437526749563
0.7158437526749563
0.7662229178607717
0.2304117224967142
0.2304117224967142
0.19478827316330694
0.19478827316330694
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.16008760231416844
0.16008760231416844
0.23701067923724536
0.23701067923724536
0.23701067923724536
0.35863674308987536
0.3970982815514138
0.3970982815514138
0.4831008960706365
0.4831008960706365
0.5534250162531823
0.7120060018538615
0.7120060018538615
0.7504675403154
0.7504675403154
0.957589263666727
0.957589263666727
0.9844199453268699
0.9844199453268699
0.9844199453268699
0.9171867107962821
0.816973634727818
0.9257592933719022
0.9257592933719022
0.9257592933719022
0.9257592933719022
0.9257592933719022
1.0026823702949792
1.0570751996170213
1.1339982765400982
1.1339982765400982
1.1339982765400982
1.1339982765400982
1.2925792621407775
1.331040800602316
1.331040800602316
1.331040800602316
1.3854336299243581
1.4238951683858965
1.4238951683858965
1.4238951683858965
1.4238951683858965
1.5008182453089733
1.5008182453089733
1.5552110746310155
1.7090572284771695
1.8676382140778487
1.775901106111137
1.775901106111137
1.9479063351495824
1.9479063351495824
1.9479063351495824
1.9479063351495824
1.9479063351495824
1.9479063351495824
1.9479063351495824
2.101752488995736
2.3088742123470634
2.025829073765623
1.9504576543548322
1.9451125178039634
1.9451125178039634
2.0989586716501174
2.051417595592433
2.131431558167468
2.131431558167468
2.131431558167468
2.093419816568727
2.093419816568727
2.093419816568727
2.4417038603432433
2.4417038603432433
2.464234107944278
2.508937094873831
2.508937094873831
2.508937094873831
2.5706890670070615
2.5866203578675653
2.548158819406027
2.548158819406027
2.548158819406027
2.5640901102665303
2.5640901102665303
2.5640901102665303
2.601625259804035
2.7736304888424805
2.834622274905054
2.7245087542860924
2.6769676782284084
2.6769676782284084
2.6769676782284084
2.7476493066834706
2.6866575206208974
2.6866575206208974
2.6866575206208974
2.5208937400504667
2.5208937400504667
2.5299732776466124
2.246065037745002
2.178831803214414
2.0481262017656383
2.0481262017656383
2.0481262017656383
2.148339712360407
2.109878173898869
2.1868012508219454
1.9796795274706185
1.9796795274706185
2.0977975202346753
2.0977975202346753
2.0977975202346753
2.0988725856857253
2.0988725856857253
2.261658413319652
2.4202393989203315
2.227931706612639
1.9271887388958073
1.8796476628381231
1.8796476628381231
1.8796476628381231
1.8796476628381231
1.8502656619727302
2.1854195531018297
2.162889305500795
1.8752764904293797
1.8752764904293797
1.8037564307220935
1.4507446802306239
1.5117364662931971
1.2809672355239663
1.2809672355239663
1.2040441586008894
1.2425056970624277
1.2425056970624277
1.4761569817381166
1.4010866826631072
1.4101662202592529
1.4101662202592529
1.4101662202592529
1.1314657875194327
1.1314657875194327
0.3643129213461377
0.3258513828845992
0.4118539974038219
0.4118539974038219
0.4118539974038219
0.4887770743268988
0.4887770743268988
0.5975627329709831
0.6835653474902057
0.661035099889171
0.661035099889171
0.661035099889171
0.6994966383507094
0.8211227022033394
0.8211227022033394
1.0903534714341085
1.1763560859533313
1.1763560859533313
1.1763560859533313
1.1763560859533313
1.1763560859533313
1.1763560859533313
1.1869687068300891
1.1869687068300891
1.1553589216329085
1.187221503353916
1.241614332675958
1.241614332675958
1.241614332675958
1.241614332675958
1.241614332675958
1.2188312885510966
1.2487206789633196
1.2487206789633196
1.2487206789633196
1.1814874444327317
1.1180150775145439
1.1564766159760822
0.9257073852068515
0.9257073852068515
0.23152941683988787
0.2699909553014263
0.2699909553014263
0.2699909553014263
0.25405966444092265
0.25405966444092265
0.25405966444092265
0.15384615384615385
0.34996228898433784
0.34996228898433784
0.38842382744587634
0.42688536590741477
0.46534690436895326
0.34996228898433784
0.34996228898433784
0.34996228898433784
0.34996228898433784
0.34996228898433784
0.34996228898433784
0.34996228898433784
0.43596490350356054
0.43596490350356054
0.4903577328256027
0.4903577328256027
0.5763603473448253
0.6595248727359169
0.6532834242679023
0.6692147151284059
0.6692147151284059
0.6692147151284059
0.8211707192641023
0.8596322577256408
0.8596322577256408
0.8596322577256408
0.8596322577256408
0.9140250870476829
0.9140250870476829
0.9140250870476829
0.5818842386343062
0.5818842386343062
0.5818842386343062
0.5593539910332713
0.5593539910332713
0.5593539910332713
0.5593539910332713
0.6137468203553135
0.6681396496773556
0.6681396496773556
0.4348898380525102
0.4348898380525102
0.5118129149755871
0.5118129149755871
0.5118129149755871
0.5978155294948099
0.5978155294948099
0.5978155294948099
0.5978155294948099
0.6747386064178867
0.6747386064178867
0.6747386064178867
0.658807315557383
0.73573039248046
0.73573039248046
0.73573039248046
0.73573039248046
0.73573039248046
0.4480877515335725
0.4480877515335725
0.4480877515335725
0.5024805808556146
0.5024805808556146
0.6112662394996988
0.6112662394996988
0.665659068821741
0.665659068821741
0.665659068821741
0.665659068821741
0.7041206072832794
0.7585134366053216
0.7585134366053216
0.8129062659273637
0.8129062659273637
0.8129062659273637
0.8898293428504406
0.8898293428504406
0.8989088804465863
0.8989088804465863
0.8989088804465863
0.8989088804465863
0.8989088804465863
0.5730574975619872
0.6590601120812098
0.6590601120812098
0.743342331815475
0.8293449463346977
0.8293449463346977
0.8837377756567398
0.8837377756567398
0.813413655474194
0.813413655474194
0.890336732397271
0.9287982708588094
0.9287982708588094
0.9287982708588094
0.9447295617193131
0.9447295617193131
0.9447295617193131
1.0601141771039284
1.1145070064259706
1.1145070064259706
1.1145070064259706
1.2232926650700549
1.2392239559305585
1.2392239559305585
1.20076241746902
1.20076241746902
1.20076241746902
0.6203457770958446
0.6203457770958446
0.6203457770958446
0.5728047010381604
0.5728047010381604
0.5728047010381604
0.5728047010381604
0.5728047010381604
0.5568734101776568
0.6337964871007337
0.6722580255622721
0.6722580255622721
0.6722580255622721
0.6722580255622721
0.6722580255622721
0.6112662394996988
0.6112662394996988
0.6112662394996988
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.038461538461538464
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.3939477187353571
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.44834054805739926
0.4642718389179029
0.4258103004563645
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.2332498116248454
0.2332498116248454
0.2876426409468875
0.36456571786996445
0.4861917817225944
0.43179895240055227
0.43179895240055227
0.43179895240055227
0.43179895240055227
0.43179895240055227
0.43179895240055227
0.43179895240055227
0.517801566919775
0.517801566919775
0.517801566919775
0.6394276307724049
0.6394276307724049
0.9315523069499911
0.9315523069499911
0.8567461515367467
0.8567461515367467
0.840814860676243
0.8023533222147046
0.7548122461570204
0.7548122461570204
0.8254938746120827
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.20164002642766482
0.20164002642766482
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.30109335095177653
0.37801642787485346
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.32362359855281136
0.3620851370143498
0.3620851370143498
0.5159312908605037
0.5159312908605037
0.5928543677835806
0.5928543677835806
0.5928543677835806
0.5928543677835806
0.5928543677835806
0.5928543677835806
0.2692307692307692
0.38461538461538464
0.5769230769230769
0.46153846153846156
0.43900821393742673
0.5159312908605037
0.5159312908605037
0.5159312908605037
0.5543928293220421
0.2557800592258802
0.2557800592258802
0.3101728885479223
0.3101728885479223
0.2626318124902381
0.2626318124902381
0.3486344270094608
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4890298708507256
0.396175503067145
0.396175503067145
0.396175503067145
0.4730985799902219
0.4730985799902219
0.5500216569132989
0.5500216569132989
0.604414486235341
0.604414486235341
0.604414486235341
0.604414486235341
0.604414486235341
0.6428760246968794
0.6428760246968794
0.6428760246968794
0.6813375631584179
0.6813375631584179
0.7129473483555985
0.7129473483555985
0.7514088868171369
0.7514088868171369
0.48654928999511093
0.4480877515335725
0.4799503332545798
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.25603285574970697
0.31042568507174906
0.31042568507174906
0.31042568507174906
0.31042568507174906
0.25603285574970697
0.31042568507174906
0.31042568507174906
0.387348761994826
0.387348761994826
0.4258103004563645
0.4258103004563645
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.4414887947930414
0.4414887947930414
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.40987900959586077
0.49588162411508346
0.534343162576622
0.534343162576622
0.534343162576622
0.534343162576622
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.24010156488920328
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.36456571786996445
0.4030272563315029
0.4030272563315029
0.457420085653545
0.457420085653545
0.457420085653545
0.5277442058360908
0.6493702696887208
0.703763099010763
0.758155928332805
0.758155928332805
0.6878318081502592
0.6878318081502592
0.6878318081502592
0.8295551139664011
0.9155577284856238
0.9155577284856238
0.7579031318089783
0.7579031318089783
0.7419718409484746
0.7103620557512941
0.7103620557512941
0.8257466711359094
0.8257466711359094
0.9026697480589864
0.9026697480589864
0.91860103891949
0.91860103891949
0.9889251591020358
0.9889251591020358
1.1105512229546657
1.1105512229546657
1.1105512229546657
1.1105512229546657
1.1105512229546657
1.4545616810315565
1.4448718386390675
1.7549586751120885
1.6580906431922813
1.6264808579951007
1.5273850417435055
1.6133876562627283
1.6133876562627283
1.6133876562627283
1.6133876562627283
1.6133876562627283
1.6133876562627283
1.6133876562627283
1.6677804855847702
1.8309589735508967
1.9152411932851618
1.9152411932851618
1.9152411932851618
1.9152411932851618
1.9152411932851618
1.838318116362085
1.838318116362085
1.9152411932851618
1.9152411932851618
1.9152411932851618
2.0679700873144466
2.0679700873144466
1.908389440020804
1.8380653198382582
1.5408833269664863
1.5408833269664863
1.5408833269664863
1.658750179026785
1.6210944242073968
1.3568567948648664
1.0995460692678274
1.0163815438767358
1.1685074080089486
1.1685074080089486
1.1141145786869064
1.1141145786869064
1.2294991940715219
1.283892023393564
1.206968946470487
1.206968946470487
1.2545100225281711
0.2790704928975721
0.2790704928975721
0.355993569820649
0.355993569820649
0.39445510828218744
0.39445510828218744
0.6480123295022482
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.05439282932204212
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.08600261451922268
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.17885698230280328
0.17885698230280328
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.4474522315256147
0.5018450608476568
0.5018450608476568
0.5018450608476568
0.5018450608476568
0.7079671225060203
0.7079671225060203
0.6331609670927759
0.6331609670927759
0.7445535081110715
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.20164002642766482
0.3170246418122802
0.5131407769504642
0.5131407769504642
0.5131407769504642
0.5131407769504642
0.5900638538735411
0.7287389029298484
0.8873198885305277
0.8873198885305277
0.8873198885305277
0.8873198885305277
0.8873198885305277
0.8873198885305277
1.025994937586835
1.025994937586835
1.080387766908877
1.157310843831954
1.157310843831954
1.2433134583511767
1.2433134583511767
1.2433134583511767
1.2433134583511767
1.2817749968127152
1.4537802258511605
1.4537802258511605
1.731130323963775
1.8698053730200823
1.8698053730200823
2.141769519630293
2.141769519630293
2.6432466277228044
3.1432466277228044
3.5917813888647507
3.5917813888647507
4.369617866409238
4.369617866409238
4.8755004217156195
4.8755004217156195
4.8755004217156195
5.082622145066947
5.082622145066947
5.082622145066947
5.629989307056478
6.507047326363507
6.507047326363507
7.253835320169184
7.253835320169184
7.253835320169184
7.523851884671104
7.523851884671104
7.523851884671104
7.523851884671104
7.523851884671104
7.725629240487847
7.725629240487847
7.4469288077480265
7.808534740478464
7.566121865963134
7.566121865963134
7.408467269286488
7.408467269286488
7.6458720583391555
7.703313144421032
7.703313144421032
7.806273504623925
8.130736708598091
8.012957564432762
8.022037102028907
8.022037102028907
8.022037102028907
8.022037102028907
8.022037102028907
8.022037102028907
8.232503869528891
8.280044945586576
8.330110366767913
8.40703344369099
8.40703344369099
8.40703344369099
8.354130009716043
8.076455222897085
8.076455222897085
8.300645915073599
8.300645915073599
8.339107453535137
8.076232252248731
8.076232252248731
8.076232252248731
8.191616867633346
8.191616867633346
7.949455919533206
8.034498325338129
8.034498325338129
8.034498325338129
7.932939018124909
7.997781441383792
7.9212439075741825
7.9212439075741825
7.844924010409877
7.771795774498255
7.515568705664001
6.4796561464045865
6.160740913039177
6.160740913039177
6.081450315498059
6.148683550028647
5.692267686870643
5.692267686870643
5.724777394424734
5.46760123513136
5.035618688526444
5.268945824949662
5.039737713654164
4.696798405302801
4.715232696461321
4.519482262395713
4.122846500386119
4.0689563684093555
3.7542407433383915
3.725143596448772
3.4826979222968784
3.621974334704058
3.1462313779020206
3.1462313779020206
2.497685188123034
2.536146726584573
0.8780225789481191
0.6375573547131337
0.6375573547131337
0.6760188931746721
0.6760188931746721
0.6760188931746721
0.6375573547131337
0.6375573547131337
0.7762324037694409
1.034240247327109
1.034240247327109
1.1430259059711931
0.5974229966847294
0.5551530153926992
0.5551530153926992
0.487309476065768
0.45569969086858747
0.45569969086858747
0.45569969086858747
0.6480073831762798
0.6480073831762798
0.7249304600993567
0.7249304600993567
0.7793232894213988
1.1522481014948123
1.1522481014948123
1.1522481014948123
0.8367643755032755
0.8367643755032755
0.8367643755032755
0.9210465952375407
0.8666537659154986
0.8666537659154986
0.7565402452965373
0.7565402452965373
0.7950017837580757
0.6570869207724256
0.7724715361570409
0.8109330746185794
0.8109330746185794
0.8109330746185794
0.8109330746185794
0.5409421193171531
0.5409421193171531
0.5409421193171531
0.5794036577786915
0.5794036577786915
0.6654062722979143
0.7514088868171369
0.7898704252786753
0.7898704252786753
0.7898704252786753
0.7898704252786753
0.7898704252786753
0.7898704252786753
0.7898704252786753
0.7038678107594527
0.7271582444311446
0.7271582444311446
0.2489283059615223
0.2489283059615223
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.07692307692307693
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.2692307692307692
0.3552333837499919
0.3552333837499919
0.3552333837499919
0.3552333837499919
0.3552333837499919
0.3552333837499919
0.4768594476026219
0.4768594476026219
0.4768594476026219
0.5628620621218445
0.6935676635706203
0.6935676635706203
0.6104031381795288
0.6104031381795288
0.6104031381795288
0.6488646766410673
0.6488646766410673
0.6488646766410673
0.7032575059631094
0.7032575059631094
0.7032575059631094
0.9571930931570566
0.9571930931570566
0.8791875712864503
0.9561106482095273
0.9561106482095273
1.0330337251326043
1.0330337251326043
1.0874265544546462
1.0042620290635547
1.0427235675250932
1.0427235675250932
0.8283319637402138
0.7855257194370551
0.7855257194370551
0.7651123933458527
0.7651123933458527
0.9236933789465319
0.9236933789465319
0.8149077203024477
0.8149077203024477
0.8149077203024477
0.8308390111629513
0.8308390111629513
0.8149077203024477
0.8149077203024477
0.8149077203024477
0.8149077203024477
0.8149077203024477
0.8918307972255246
0.8918307972255246
0.8918307972255246
0.8918307972255246
0.8918307972255246
1.000616455869609
0.5841384895332169
0.5841384895332169
0.6701411040524397
0.7561437185716623
0.7176821801101239
0.7176821801101239
0.7176821801101239
0.7176821801101239
0.8036847946293465
0.7667298728812972
0.8883559367339272
0.8883559367339272
0.9427487660559694
0.9427487660559694
0.9042872275944309
0.9042872275944309
0.9133667651905767
0.7873959954963263
0.705738086818724
0.6829550426938624
0.6422657199005362
0.5562631053813134
0.5562631053813134
0.6269447338363757
0.5206396560479062
0.6593147051042134
0.6593147051042134
0.6277049199070328
0.2790704928975721
0.2790704928975721
0.1930678783783494
0.1930678783783494
0.1930678783783494
0.24746070770039152
0.24746070770039152
0.2626318124902381
0.18570873556716117
0.1472471971056227
0.1697774447066575
0.1697774447066575
0.0
0.0
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.16317848796612636
0.16317848796612636
0.16317848796612636
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.2626318124902381
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3554861802738187
0.3554861802738187
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.4868020865189377
0.4868020865189377
0.4868020865189377
0.5252636249804762
0.5252636249804762
0.5862554110430495
0.6247169495045879
0.6247169495045879
0.7016400264276649
0.7016400264276649
0.7016400264276649
0.7560328557497069
0.7560328557497069
0.7560328557497069
0.7944943942112455
0.7944943942112455
0.7944943942112455
0.8986825504898825
0.8217594735668056
0.8217594735668056
0.8217594735668056
0.8217594735668056
0.8217594735668056
0.805828182706302
0.8442897211678404
0.8442897211678404
0.805828182706302
0.805828182706302
0.805828182706302
0.8442897211678404
0.7129738149227214
0.7129738149227214
0.7129738149227214
0.7129738149227214
0.7514353533842598
0.7898968918457983
0.7898968918457983
0.7898968918457983
0.728905105783225
0.728905105783225
0.8149077203024477
0.8149077203024477
0.8149077203024477
0.8239872578985935
0.6497277779612374
0.6497277779612374
0.6497277779612374
0.5502744534371256
0.49588162411508346
0.4799503332545798
0.4799503332545798
0.4799503332545798
0.5568734101776568
0.5409421193171531
0.5409421193171531
0.5409421193171531
0.5409421193171531
0.5409421193171531
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.13131590624511905
0.11538461538461539
0.11538461538461539
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.19230769230769232
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.20823898316819597
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.29424159768741864
0.37116467461049557
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.3853755706860417
0.3853755706860417
0.46229864760911865
0.5166914769311608
0.5166914769311608
0.5166914769311608
0.5166914769311608
0.5166914769311608
0.655366525987468
0.9308387436862519
0.9308387436862519
0.8861357567566988
1.0015203721413142
1.0490614481989984
1.1706875120516285
1.1706875120516285
1.2860721274362437
1.2860721274362437
1.2860721274362437
1.2860721274362437
1.4399182812823976
1.4943111106044398
1.666316339642885
1.611923510320843
1.611923510320843
1.611923510320843
1.611923510320843
1.8042312026285352
2.183003232305832
2.183003232305832
2.183003232305832
2.3791193674440163
2.3791193674440163
2.277697435879334
2.2576580633637584
2.240474511856416
1.5397426098414748
1.5397426098414748
1.4762967180243702
1.4762967180243702
1.4762967180243702
1.5306895473464124
1.5306895473464124
1.3830848419682733
1.3830848419682733
1.5217598910245804
1.5217598910245804
1.5217598910245804
1.4545266564939927
1.492988194955531
1.492988194955531
1.492988194955531
1.4636061940901384
1.5245979801527116
1.5245979801527116
1.5471282277537464
1.5245979801527116
1.5245979801527116
1.5245979801527116
1.6106005946719344
1.6106005946719344
1.5721390562103958
1.6490621331334727
1.6490621331334727
1.6490621331334727
1.6015210570757885
1.6015210570757885
1.6015210570757885
1.6015210570757885
1.716905672460404
1.3522352428417497
1.2606383056875965
1.1627180644440969
1.217110893766139
1.217110893766139
1.217110893766139
1.217110893766139
1.3031135082853615
1.3031135082853615
1.320162493489039
1.320162493489039
1.320162493489039
1.290273103076816
1.5362134386358932
1.6193779640269848
1.4796186290094016
1.51808016747094
1.5077679716825942
1.5077679716825942
1.5077679716825942
1.426110063004992
1.5121126775242146
1.4810365885436327
1.471957050947487
1.471957050947487
1.4179907341231468
1.4405209817241815
1.4405209817241815
1.4405209817241815
1.402059443262643
1.402059443262643
1.402059443262643
1.402059443262643
1.3664359939292356
1.3664359939292356
1.3664359939292356


==> data/static_policy/static_rate_rebal_iter_greedy-params-300_95_10_120_60-60_26_1-3_5_5_FULL_3_MONTHS-resp_times.csv <==
resp_time
268.328157
0.0
480.0
0.0
120.0
120.0
120.0
120.0
169.705627
268.328157
240.0
0.0
0.0
379.473319
0.0
169.705627
268.328157
240.0
379.473319
268.328157
339.411255
268.328157
240.0
120.0
268.328157
169.705627
240.0
120.0
268.328157
169.705627
120.0
240.0
120.0
169.705627
432.666153
169.705627
169.705627
120.0
120.0
120.0
120.0
120.0
0.0
120.0
120.0
240.0
240.0
169.705627
169.705627
0.0
169.705627
240.0
120.0
169.705627
0.0
169.705627
360.0
169.705627
0.0
120.0
240.0
120.0
120.0
758.946638
480.0
480.0
169.705627
699.714227
169.705627
240.0
169.705627
169.705627
0.0
240.0
169.705627
0.0
268.328157
169.705627
268.328157
169.705627
120.0
240.0
240.0
169.705627
0.0
169.705627
169.705627
169.705627
169.705627
120.0
240.0
379.473319
0.0
120.0
339.411255
379.473319
0.0
169.705627
120.0
0.0
240.0
120.0
240.0
169.705627
169.705627
120.0
120.0
268.328157
120.0
339.411255
120.0
120.0
432.666153
0.0
268.328157
169.705627
268.328157
339.411255
120.0
0.0
120.0
120.0
240.0
494.772675
0.0
0.0
509.116882
268.328157
0.0
268.328157
169.705627
268.328157
0.0
339.411255
240.0
169.705627
120.0
120.0
240.0
0.0
120.0
169.705627
169.705627
480.0
120.0
0.0
268.328157
120.0
268.328157
0.0
360.0
169.705627
240.0
169.705627
120.0
268.328157
240.0
240.0
536.656315
169.705627
120.0
240.0
169.705627
240.0
169.705627
240.0
268.328157
120.0
0.0
240.0
0.0
120.0
169.705627
268.328157
169.705627
120.0
268.328157
768.374908
120.0
509.116882
268.328157
0.0
0.0
804.984472
120.0
240.0
432.666153
379.473319
240.0
120.0
360.0
268.328157
611.882342
120.0
0.0
268.328157
169.705627
240.0
120.0
240.0
169.705627
268.328157
379.473319
268.328157
169.705627
432.666153
169.705627
480.0
268.328157
120.0
0.0
268.328157
169.705627
379.473319
240.0
240.0
169.705627
379.473319
120.0
169.705627
268.328157
120.0
169.705627
169.705627
120.0
1138.419958
120.0
120.0
169.705627
169.705627
120.0
268.328157
169.705627
120.0
169.705627
120.0
0.0
758.946638
120.0
268.328157
169.705627
268.328157
240.0
360.0
480.0
120.0
120.0
0.0
240.0
169.705627
268.328157
240.0
120.0
339.411255
120.0
240.0
268.328157
120.0
240.0
360.0
120.0
120.0
0.0
268.328157
240.0
169.705627
120.0
339.411255
268.328157
360.0
0.0
120.0
120.0
379.473319
120.0
169.705627
268.328157
169.705627
379.473319
169.705627
120.0
360.0
120.0
169.705627
120.0
268.328157
0.0
379.473319
268.328157
268.328157
268.328157
240.0
600.0
379.473319
494.772675
268.328157
379.473319
268.328157
379.473319
432.666153
240.0
0.0
120.0
169.705627
120.0
120.0
169.705627
0.0
268.328157
240.0
120.0
268.328157
169.705627
120.0
339.411255
120.0
169.705627
240.0
339.411255
360.0
379.473319
339.411255
240.0
120.0
169.705627
120.0
169.705627
169.705627
0.0
339.411255
169.705627
120.0
240.0
120.0
120.0
169.705627
268.328157
120.0
120.0
120.0
169.705627
240.0
268.328157
120.0
169.705627
169.705627
169.705627
379.473319
240.0
169.705627
120.0
480.0
120.0
0.0
0.0
0.0
169.705627
360.0
268.328157
0.0
169.705627
268.328157
120.0
494.772675
379.473319
240.0
0.0
240.0
169.705627
169.705627
169.705627
240.0
268.328157
120.0
268.328157
169.705627
240.0
120.0
120.0
169.705627
0.0
120.0
169.705627
268.328157
268.328157
120.0
360.0
120.0
120.0
339.411255
169.705627
120.0
432.666153
120.0
120.0
169.705627
240.0
379.473319
268.328157
120.0
240.0
268.328157
169.705627
120.0
989.54535
240.0
169.705627
120.0
240.0
120.0
0.0
240.0
169.705627
169.705627
0.0
120.0
120.0
120.0
169.705627
120.0
169.705627
169.705627
268.328157
268.328157
120.0
240.0
120.0
120.0
169.705627
240.0
120.0
120.0
169.705627
611.882342
169.705627
240.0
0.0
379.473319
360.0
758.946638
120.0
169.705627
848.528137
268.328157
169.705627
240.0
120.0
268.328157
240.0
169.705627
120.0
240.0
169.705627
120.0
0.0
120.0
169.705627
240.0
268.328157
240.0
379.473319
169.705627
360.0
0.0
169.705627
169.705627
268.328157
169.705627
120.0
240.0
120.0
611.882342
120.0
0.0
120.0
268.328157
268.328157
169.705627
120.0
120.0
268.328157
0.0
360.0
494.772675
120.0
268.328157
268.328157
379.473319
240.0
0.0
169.705627
120.0
120.0
240.0
646.219777
120.0
120.0
120.0
240.0
480.0
536.656315
600.0
240.0
268.328157
240.0
120.0
169.705627
240.0
268.328157
120.0
120.0
240.0
169.705627
494.772675
268.328157
268.328157
729.931504
268.328157
0.0
268.328157
339.411255
379.473319
268.328157
0.0
120.0
169.705627
120.0
169.705627
120.0
360.0
120.0
379.473319
169.705627
339.411255
268.328157
120.0
169.705627
268.328157
379.473319
169.705627
120.0
120.0
120.0
268.328157
120.0
360.0
379.473319
169.705627
120.0
268.328157
268.328157
169.705627
967.47093
0.0
379.473319
268.328157
169.705627
432.666153
0.0
169.705627
169.705627
268.328157
240.0
169.705627
268.328157
120.0
600.0
268.328157
536.656315
379.473319
268.328157
360.0
611.882342
120.0
240.0
379.473319
169.705627
432.666153
360.0
339.411255
120.0
268.328157
268.328157
480.0
268.328157
169.705627
240.0
240.0
120.0
120.0
120.0
169.705627
120.0
169.705627
120.0
169.705627
0.0
0.0
0.0
268.328157
120.0
169.705627
268.328157
169.705627
120.0
0.0
0.0
120.0
169.705627
379.473319
120.0
339.411255
268.328157
0.0
169.705627
268.328157
600.0
169.705627
169.705627
169.705627
379.473319
480.0
268.328157
494.772675
169.705627
169.705627
169.705627
268.328157
268.328157
268.328157
169.705627
169.705627
120.0
120.0
0.0
0.0
240.0
240.0
120.0
120.0
268.328157
240.0
480.0
646.219777
268.328157
120.0
120.0
873.613187
268.328157
120.0
268.328157
339.411255
169.705627
120.0
169.705627
120.0
268.328157
169.705627
169.705627
120.0
120.0
268.328157
120.0
268.328157
169.705627
339.411255
169.705627
379.473319
379.473319
379.473319
339.411255
268.328157
268.328157
120.0
379.473319
646.219777
494.772675
720.0
339.411255
169.705627
120.0
120.0
120.0
120.0
268.328157
120.0
120.0
240.0
268.328157
120.0
169.705627
120.0
169.705627
0.0
169.705627
120.0
169.705627
0.0
240.0
240.0
240.0
120.0
120.0
169.705627
120.0
268.328157
339.411255
0.0
0.0
379.473319
240.0
120.0
268.328157
268.328157
360.0
432.666153
240.0
0.0
120.0
0.0
120.0
169.705627
268.328157
120.0
268.328157
0.0
678.82251
1132.077736
432.666153
120.0
169.705627
379.473319
0.0
169.705627
169.705627
120.0
360.0
0.0
379.473319
120.0
240.0
120.0
339.411255
169.705627
432.666153
494.772675
339.411255
989.54535
169.705627
240.0
432.666153
120.0
169.705627
120.0
0.0
0.0
494.772675
240.0
120.0
379.473319
379.473319
268.328157
240.0
536.656315
379.473319
379.473319
913.892773
379.473319
699.714227
967.47093
268.328157
120.0
120.0
240.0
339.411255
169.705627
268.328157
268.328157
169.705627
360.0
169.705627
120.0
268.328157
240.0
268.328157
268.328157
120.0
120.0
120.0
169.705627
0.0
268.328157
169.705627
169.705627
240.0
169.705627
169.705627
240.0
268.328157
0.0
120.0
379.473319
646.219777
169.705627
169.705627
536.656315
0.0
120.0
268.328157
240.0
240.0
169.705627
169.705627
169.705627
268.328157
339.411255
339.411255
0.0
169.705627
120.0
240.0
268.328157
268.328157
120.0
120.0
0.0
240.0
480.0
169.705627
379.473319
268.328157
268.328157
120.0
360.0
379.473319
379.473319
268.328157
120.0
240.0
0.0
120.0
120.0
240.0
360.0
120.0
240.0
169.705627
120.0
240.0
120.0
240.0
268.328157
379.473319
600.0
268.328157
169.705627
360.0
536.656315
120.0
240.0
432.666153
268.328157
432.666153
120.0
0.0
120.0
240.0
0.0
240.0
169.705627
268.328157
360.0
268.328157
169.705627
120.0
120.0
169.705627
169.705627
120.0
339.411255
0.0
120.0
360.0
240.0
120.0
268.328157
268.328157
120.0
0.0
169.705627
480.0
120.0
169.705627
120.0
379.473319
120.0
169.705627
240.0
169.705627
169.705627
169.705627
169.705627
268.328157
240.0
240.0
600.0
169.705627
120.0
169.705627
169.705627
0.0
268.328157
240.0
120.0
611.882342
494.772675
360.0
0.0
240.0
169.705627
120.0
120.0
169.705627
240.0
120.0
120.0
268.328157
169.705627
169.705627
240.0
268.328157
432.666153
611.882342
120.0
268.328157
240.0
268.328157
699.714227
169.705627
169.705627
120.0
120.0
169.705627
268.328157
432.666153
240.0
0.0
268.328157
0.0
169.705627
240.0
268.328157
120.0
169.705627
360.0
240.0
0.0
120.0
169.705627
120.0
169.705627
240.0
120.0
120.0
268.328157
240.0
240.0
240.0
268.328157
169.705627
120.0
120.0
0.0
379.473319
120.0
120.0
432.666153
268.328157
536.656315
240.0
360.0
339.411255
268.328157
240.0
360.0
379.473319
0.0
120.0
120.0
379.473319
169.705627
0.0
169.705627
268.328157
0.0
0.0
268.328157
169.705627
339.411255
120.0
240.0
240.0
360.0
120.0
268.328157
120.0
169.705627
268.328157
120.0
379.473319
169.705627
169.705627
169.705627
169.705627
169.705627
169.705627
120.0
240.0
169.705627
268.328157
120.0
339.411255
268.328157
494.772675
120.0
120.0
268.328157
169.705627
120.0
169.705627
646.219777
240.0
0.0
169.705627
120.0
0.0
120.0
0.0
0.0
169.705627
240.0
120.0
240.0
432.666153
360.0
379.473319
169.705627
0.0
169.705627
169.705627
268.328157
379.473319
480.0
0.0
729.931504
169.705627
989.54535
120.0
169.705627
120.0
120.0
240.0
120.0
339.411255
240.0
169.705627
120.0
0.0
169.705627
120.0
480.0
169.705627
169.705627
120.0
240.0
360.0
120.0
120.0
268.328157
120.0
169.705627
169.705627
240.0
432.666153
169.705627
240.0
169.705627
120.0
240.0
169.705627
120.0
268.328157
0.0
169.705627
240.0
169.705627
339.411255
169.705627
169.705627
240.0
0.0
120.0
0.0
268.328157
169.705627
120.0
169.705627
0.0
339.411255
240.0
240.0
120.0
169.705627
169.705627
120.0
120.0
432.666153
169.705627
0.0
379.473319
268.328157
169.705627
120.0
120.0
268.328157
169.705627
240.0
120.0
600.0
169.705627
240.0
240.0
240.0
169.705627
169.705627
494.772675
0.0
268.328157
169.705627
120.0
0.0
169.705627
379.473319
169.705627
268.328157
240.0
0.0
169.705627
120.0
0.0
0.0
268.328157
169.705627
120.0
169.705627
169.705627
169.705627
494.772675
432.666153
432.666153
494.772675
360.0
240.0
536.656315
240.0
646.219777
1032.279032
1440.0
611.882342
967.47093
758.946638
699.714227
120.0
240.0
268.328157
1018.233765
432.666153
339.411255
360.0
0.0
0.0
268.328157
120.0
169.705627
240.0
120.0
0.0
0.0
240.0
120.0
120.0
240.0
120.0
169.705627
169.705627
169.705627
120.0
240.0
169.705627
360.0
360.0
120.0
268.328157
120.0
169.705627
120.0
379.473319
169.705627
120.0
339.411255
268.328157
169.705627
432.666153
120.0
240.0
240.0
120.0
120.0
120.0
0.0
120.0
0.0
379.473319
240.0
240.0
240.0
268.328157
339.411255
268.328157
120.0
120.0
169.705627
120.0
169.705627
360.0
120.0
379.473319
432.666153
240.0
120.0
268.328157
169.705627
120.0
120.0
967.47093
268.328157
480.0
432.666153
120.0
120.0
240.0
268.328157
379.473319
536.656315
120.0
360.0
240.0
120.0
169.705627
169.705627
0.0
268.328157
169.705627
0.0
240.0
268.328157
169.705627
169.705627
0.0
169.705627
758.946638
169.705627
268.328157
240.0
120.0
120.0
169.705627
240.0
120.0
169.705627
0.0
0.0
0.0
360.0
169.705627
240.0
0.0
0.0
268.328157
268.328157
339.411255
120.0
480.0
120.0
339.411255
0.0
240.0
268.328157
120.0
169.705627
379.473319
509.116882
120.0
379.473319
379.473319
240.0
120.0
268.328157
432.666153
0.0
169.705627
480.0
169.705627
240.0
120.0
120.0
360.0
120.0
240.0
379.473319
120.0
268.328157
120.0
240.0
480.0
699.714227
169.705627
120.0
169.705627
240.0
379.473319
268.328157
240.0
169.705627
169.705627
268.328157
967.47093
169.705627
120.0
169.705627
169.705627
240.0
0.0
120.0
379.473319
360.0
120.0
0.0
432.666153
339.411255
494.772675
268.328157
339.411255
937.229961
432.666153
339.411255
120.0
120.0
169.705627
0.0
240.0
0.0
169.705627
0.0
120.0
240.0
169.705627
120.0
268.328157
120.0
120.0
0.0
360.0
120.0
169.705627
120.0
169.705627
120.0
360.0
240.0
0.0
240.0
240.0
268.328157
268.328157
120.0
120.0
360.0
169.705627
169.705627
120.0
169.705627
120.0
268.328157
120.0
536.656315
339.411255
169.705627
339.411255
268.328157
0.0
339.411255
240.0
600.0
169.705627
379.473319
169.705627
120.0
268.328157
240.0
120.0
0.0
169.705627
120.0
120.0
120.0
379.473319
120.0
240.0
494.772675
120.0
120.0
120.0
268.328157
240.0
0.0
268.328157
0.0
169.705627
240.0
0.0
120.0
120.0
169.705627
240.0
169.705627
169.705627
120.0
120.0
169.705627
120.0
268.328157
268.328157
169.705627
240.0
432.666153
0.0
240.0
169.705627
339.411255
240.0
120.0
169.705627
169.705627
120.0
169.705627
169.705627
0.0
240.0
268.328157
169.705627
240.0
509.116882
169.705627
169.705627
120.0
120.0
268.328157
120.0
120.0
268.328157
120.0
339.411255
360.0
120.0
268.328157
268.328157
120.0
240.0
120.0
120.0
240.0
169.705627
169.705627
169.705627
268.328157
240.0
0.0
268.328157
120.0
536.656315
169.705627
169.705627
0.0
240.0
339.411255
0.0
120.0
360.0
169.705627
240.0
848.528137
268.328157
268.328157
169.705627
268.328157
379.473319
120.0
240.0
169.705627
379.473319
169.705627
240.0
120.0
0.0
240.0
268.328157
0.0
0.0
768.374908
120.0
169.705627
120.0
169.705627
240.0
268.328157
339.411255
432.666153
480.0
494.772675
120.0
169.705627
1106.345335
240.0
240.0
169.705627
240.0
0.0
240.0
339.411255
937.229961
120.0
360.0
169.705627
240.0
646.219777
494.772675
120.0
120.0
169.705627
120.0
268.328157
120.0
120.0
268.328157
169.705627
379.473319
379.473319
120.0
0.0
0.0
240.0
169.705627
268.328157
494.772675
494.772675
0.0
0.0
379.473319
120.0
360.0
120.0
240.0
169.705627
169.705627
0.0
268.328157
0.0
240.0
268.328157
169.705627
240.0
268.328157
379.473319
240.0
432.666153
169.705627
120.0
432.666153
169.705627
169.705627
360.0
169.705627
120.0
240.0
120.0
120.0
120.0
360.0
120.0
0.0
169.705627
339.411255
0.0
120.0
0.0
339.411255
240.0
120.0
120.0
268.328157
268.328157
169.705627
611.882342
268.328157
268.328157
120.0
169.705627
169.705627
120.0
240.0
120.0
120.0
268.328157
339.411255
169.705627
120.0
339.411255
120.0
240.0
432.666153
600.0
432.666153
169.705627
339.411255
268.328157
240.0
379.473319
169.705627
432.666153
169.705627
339.411255
240.0
432.666153
268.328157
432.666153
169.705627
600.0
494.772675
379.473319
268.328157
268.328157
268.328157
494.772675
432.666153
432.666153
120.0
379.473319
169.705627
240.0
268.328157
432.666153
379.473319
268.328157
240.0
268.328157
494.772675
169.705627
169.705627
240.0
169.705627
120.0
268.328157
169.705627
169.705627
0.0
240.0
169.705627
240.0
240.0
0.0
379.473319
268.328157
169.705627
494.772675
240.0
268.328157
729.931504
339.411255
169.705627
360.0
120.0
268.328157
120.0
268.328157
339.411255
120.0
268.328157
169.705627
169.705627
432.666153
494.772675
268.328157
339.411255
360.0
268.328157
120.0
240.0
240.0
120.0
120.0
268.328157
169.705627
240.0
339.411255
120.0
169.705627
120.0
268.328157
169.705627
379.473319
120.0
240.0
169.705627
169.705627
120.0
120.0
432.666153
268.328157
169.705627
240.0
379.473319
379.473319
169.705627
120.0
268.328157
646.219777
0.0
600.0
268.328157
240.0
120.0
240.0
699.714227
169.705627
120.0
268.328157
494.772675
120.0
240.0
169.705627
0.0
169.705627
169.705627
120.0
240.0
120.0
120.0
240.0
360.0
240.0
120.0
169.705627
120.0
169.705627
494.772675
379.473319
268.328157
0.0
268.328157
268.328157
432.666153
339.411255
480.0
848.528137
240.0
169.705627
120.0
339.411255
432.666153
169.705627
432.666153
360.0
169.705627
169.705627
268.328157
268.328157
268.328157
268.328157
268.328157
169.705627
268.328157
379.473319
120.0
379.473319
379.473319
0.0
169.705627
240.0
268.328157
379.473319
240.0
360.0
120.0
0.0
120.0
268.328157
120.0
379.473319
0.0
240.0
379.473319
0.0
169.705627
169.705627
120.0
169.705627
120.0
360.0
120.0
240.0
169.705627
339.411255
169.705627
240.0
120.0
169.705627
240.0
169.705627
240.0
480.0
432.666153
360.0
169.705627
120.0
379.473319
432.666153
678.82251
379.473319
169.705627
268.328157
169.705627
240.0
379.473319
169.705627
169.705627
240.0
0.0
120.0
120.0
120.0
120.0
169.705627
268.328157
169.705627
432.666153
268.328157
120.0
0.0
240.0
169.705627
169.705627
120.0
240.0
0.0
268.328157
169.705627
169.705627
432.666153
169.705627
339.411255
339.411255
120.0
169.705627
120.0
169.705627
240.0
120.0
339.411255
169.705627
600.0
494.772675
379.473319
699.714227
646.219777
169.705627
268.328157
240.0
169.705627
0.0
120.0
120.0
169.705627
169.705627
268.328157
120.0
360.0
268.328157
240.0
360.0
120.0
432.666153
169.705627
169.705627
240.0
240.0
169.705627
120.0
169.705627
169.705627
268.328157
0.0
120.0
120.0
120.0
360.0
379.473319
240.0
120.0
169.705627
120.0
0.0
494.772675
240.0
339.411255
600.0
432.666153
873.613187
240.0
268.328157
0.0
432.666153
240.0
379.473319
120.0
494.772675
360.0
268.328157
268.328157
240.0
169.705627
339.411255
120.0
120.0
432.666153
268.328157
169.705627
169.705627
120.0
240.0
169.705627
480.0
0.0
120.0
169.705627
339.411255
169.705627
360.0
120.0
379.473319
379.473319
169.705627
120.0
120.0
169.705627
169.705627
120.0
120.0
360.0
240.0
169.705627
268.328157
120.0
169.705627
268.328157
240.0
169.705627
268.328157
240.0
169.705627
169.705627
240.0
268.328157
268.328157
268.328157
0.0
268.328157
240.0
339.411255
120.0
120.0
169.705627
120.0
339.411255
169.705627
1138.419958
120.0
169.705627
1138.419958
120.0
169.705627
120.0
120.0
480.0
120.0
120.0
120.0
0.0
169.705627
120.0
240.0
120.0
536.656315
120.0
268.328157
339.411255
678.82251
0.0
169.705627
0.0
169.705627
120.0
120.0
169.705627
240.0
0.0
120.0
268.328157
240.0
120.0
169.705627
120.0
0.0
240.0
268.328157
268.328157
268.328157
120.0
120.0
120.0
268.328157
169.705627
169.705627
0.0
120.0
120.0
268.328157
240.0
169.705627
240.0
120.0
240.0
268.328157
268.328157
240.0
0.0
120.0
268.328157
240.0
0.0
0.0
268.328157
120.0
169.705627
360.0
240.0
240.0
120.0
0.0
0.0
169.705627
169.705627
120.0
268.328157
268.328157
169.705627
169.705627
268.328157
268.328157
120.0
120.0
379.473319
0.0
480.0
169.705627
120.0
379.473319
120.0
0.0
240.0
240.0
240.0
240.0
169.705627
379.473319
268.328157
169.705627
120.0
268.328157
120.0
268.328157
268.328157
120.0
169.705627
120.0
240.0
120.0
120.0
120.0
600.0
169.705627
268.328157
379.473319
169.705627
120.0
0.0
379.473319
240.0
120.0
268.328157
120.0
494.772675
729.931504
169.705627
339.411255
169.705627
240.0
120.0
169.705627
120.0
494.772675
240.0
169.705627
480.0
494.772675
536.656315
480.0
120.0
646.219777
480.0
120.0
729.931504
120.0
1086.646217
432.666153
360.0
536.656315
600.0
268.328157
169.705627
432.666153
120.0
494.772675
120.0
169.705627
240.0
120.0
268.328157
268.328157
240.0
339.411255
268.328157
120.0
379.473319
268.328157
840.0
169.705627
0.0
432.666153
120.0
120.0
0.0
120.0
120.0
611.882342
268.328157
169.705627
268.328157
120.0
169.705627
169.705627
0.0
169.705627
169.705627
169.705627
240.0
268.328157
240.0
240.0
169.705627
339.411255
169.705627
169.705627
169.705627
120.0
169.705627
268.328157
268.328157
169.705627
120.0
240.0
169.705627
360.0
339.411255
240.0
169.705627
120.0
120.0
169.705627
169.705627
0.0
240.0
169.705627
120.0
169.705627
240.0
268.328157
379.473319
268.328157
379.473319
169.705627
0.0
120.0
339.411255
120.0
169.705627
480.0
120.0
480.0
240.0
169.705627
240.0
120.0
169.705627
120.0
169.705627
268.328157
268.328157
240.0
240.0
0.0
169.705627
120.0
120.0
120.0
169.705627
339.411255
169.705627
169.705627
240.0
120.0
120.0
0.0
120.0
169.705627
120.0
268.328157
339.411255
120.0
169.705627
0.0
169.705627
268.328157
120.0
169.705627
339.411255
169.705627
379.473319
268.328157
169.705627
360.0
339.411255
379.473319
0.0
967.47093
1073.312629
268.328157
268.328157
509.116882
0.0
240.0
432.666153
0.0
169.705627
268.328157
240.0
120.0
0.0
169.705627
268.328157
120.0
169.705627
169.705627
1106.345335
0.0
0.0
0.0
169.705627
120.0
339.411255
0.0
360.0
240.0
611.882342
432.666153
494.772675
169.705627
432.666153
240.0
268.328157
120.0
536.656315
432.666153
865.332306
848.528137
169.705627
646.219777
1564.608577
1399.428455
1560.0
1578.353573
611.882342
1341.274191
1827.785545
611.882342
2426.84981
268.328157
2329.978541
2736.42102
240.0
432.666153
480.0
865.332306
848.528137
379.473319
0.0
240.0
120.0
120.0
432.666153
339.411255
169.705627
600.0
169.705627
0.0
169.705627
268.328157
120.0
360.0
120.0
268.328157
120.0
120.0
0.0
0.0
120.0
240.0
120.0
240.0
268.328157
379.473319
268.328157
0.0
120.0
169.705627
240.0
240.0
169.705627
240.0
0.0
494.772675
240.0
240.0
339.411255
268.328157
268.328157
379.473319
169.705627
0.0
432.666153
169.705627
0.0
169.705627
169.705627
169.705627
339.411255
120.0
0.0
0.0
169.705627
169.705627
120.0
169.705627
120.0
169.705627
240.0
120.0
120.0
240.0
169.705627
120.0
494.772675
240.0
120.0
169.705627
268.328157
120.0
240.0
120.0
0.0
0.0
120.0
240.0
169.705627
0.0
268.328157
120.0
240.0
120.0
169.705627
120.0
432.666153
0.0
240.0
169.705627
432.666153
360.0
379.473319
360.0
169.705627
480.0
536.656315
0.0
611.882342
0.0
169.705627
379.473319
120.0
432.666153
268.328157
169.705627
268.328157
240.0
120.0
360.0
169.705627
268.328157
0.0
379.473319
120.0
268.328157
240.0


==> data/static_policy/static_rate_rebal_iter_greedy-params-300_95_10_120_60-60_26_1-4_5_5_FULL_3_MONTHS-compu_times.csv <==
compu_time
1.3889997005462646
0.000997781753540039
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
1.3939988613128662
0.0
0.0
0.0
0.0
0.0
0.0
1.4230024814605713
0.0010001659393310547
0.0
0.0
0.0009953975677490234
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.000995635986328125
0.0
1.4700002670288086
0.0
0.0
0.0009982585906982422
0.0
0.001001596450805664
0.0
0.0
0.0
0.001016378402709961
0.0
0.0
0.0
1.4100031852722168
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009996891021728516
0.0010013580322265625
0.0
0.0
0.0009903907775878906
0.0
0.0
0.0
1.422558069229126
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3999907970428467
0.0
0.0
0.0010025501251220703
0.0
0.0
0.0
0.0010025501251220703
0.0
0.0
0.0
0.0009999275207519531
1.3740143775939941
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.474996566772461
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.00099945068359375
1.4569973945617676
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
1.3519980907440186
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
1.4469990730285645
0.0
0.0
0.0009865760803222656
0.0
0.0010030269622802734
0.0
1.4000086784362793
0.0
0.0
0.0
0.0
1.4780077934265137
1.399998426437378
1.5439996719360352
0.0009996891021728516
1.4539999961853027
0.0
1.3540012836456299
0.0
0.0009937286376953125
1.4812660217285156
0.0
0.0
1.3239848613739014
0.0
0.0009996891021728516
0.0
0.0
1.4510009288787842
0.0
0.0
0.0009989738464355469
0.0010004043579101562
0.0
0.0
0.0010001659393310547
0.0
1.4659991264343262
0.0010001659393310547
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0010018348693847656
1.5299901962280273
0.0
0.0
0.0
0.0
1.4519999027252197
0.0
0.0
0.0
0.0
0.0
1.3739969730377197
0.0010018348693847656
0.0
0.0010073184967041016
0.0
0.0
0.0
0.0
0.0
1.4690055847167969
0.0
0.000982046127319336
0.0
0.0
0.0
0.0
0.001003265380859375
0.0
0.0
1.3869972229003906
0.001001596450805664
0.0
0.0
0.0
0.0
0.0009996891021728516
1.5185389518737793
0.0
0.0
1.4579920768737793
0.0
0.0009996891021728516
0.0
1.4940013885498047
0.0020003318786621094
0.0
0.0
0.00099945068359375
0.0009944438934326172
0.0009984970092773438
1.4979991912841797
0.0
0.0
0.0
0.0010006427764892578
0.0009958744049072266
0.0
1.448000431060791
0.0
0.0009989738464355469
0.0
0.0
1.481985330581665
1.4539990425109863
1.371000051498413
0.0
0.0
1.473999261856079
0.0
1.3490040302276611
0.0
0.0
0.0010004043579101562
0.0
0.0009987354278564453
0.0
0.0009958744049072266
0.0
1.5300002098083496
0.0
0.0
0.0010020732879638672
0.000997781753540039
0.0
0.0
0.0010030269622802734
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
1.4679977893829346
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3981919288635254
0.0009992122650146484
0.0
0.0009987354278564453
1.4879968166351318
0.0
0.0009992122650146484
0.0
0.0010004043579101562
0.0
0.0010035037994384766
0.0
0.000997781753540039
0.0
0.0
0.001016855239868164
1.4639999866485596
0.0
0.0010039806365966797
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
1.4009864330291748
0.0
0.0
0.0
0.0009925365447998047
0.0
0.0
0.0
1.4729969501495361
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.001003265380859375
0.0
0.0009984970092773438
0.0
1.440000295639038
0.0
0.0
0.0009834766387939453
0.00099945068359375
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
1.466020107269287
0.0
0.0009999275207519531
0.0
0.002010822296142578
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.001001119613647461
0.0015652179718017578
0.0
0.0
0.0010058879852294922
1.564976692199707
0.0
0.0
0.000997304916381836
0.0
0.0
0.0009975433349609375
0.0
0.0009975433349609375
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.001001596450805664
0.0
0.0009999275207519531
0.0
0.0
0.0
0.000982046127319336
0.0
0.0
0.0
1.3909990787506104
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0020112991333007812
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0009963512420654297
0.0
0.0009999275207519531
0.0
0.0
0.0010037422180175781
0.0
0.0
0.00099945068359375
0.0
0.0010020732879638672
0.0
0.0
0.0
0.0
1.3900010585784912
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0009949207305908203
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0009996891021728516
0.0
0.0
0.0009996891021728516
0.0
0.0009891986846923828
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0010142326354980469
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.00099945068359375
1.373661756515503
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.463000774383545
0.0
0.0
0.0
0.0
0.0010166168212890625
0.0
0.0
0.0
1.403001070022583
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0010099411010742188
0.0
0.0
0.0
0.0
1.3949999809265137
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
1.4579973220825195
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009832382202148438
0.0
0.0
0.0009865760803222656
0.0
1.4199869632720947
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
1.3659980297088623
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
1.474999189376831
0.0
0.0
1.4010000228881836
1.387000560760498
0.0009996891021728516
1.415999174118042
0.0
0.0
0.0
1.3660171031951904
0.0
0.0
0.0
0.0
0.0
0.0010161399841308594
0.0
0.0
0.0009992122650146484
1.463998556137085
0.0
0.0009992122650146484
0.0
0.0
0.0009982585906982422
0.0009999275207519531
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0
1.4329965114593506
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.001001119613647461
0.0
0.0
0.0
1.4139962196350098
0.0
0.0
0.0
0.001003265380859375
0.0010073184967041016
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.389007329940796
0.0
0.0010008811950683594
0.0
0.000985860824584961
0.0
0.0
0.0
0.0
1.4119994640350342
0.0
0.0009989738464355469
0.0
0.0009839534759521484
0.0
0.0
0.0
0.0009808540344238281
0.0
0.0009953975677490234
1.377000093460083
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0009992122650146484
0.0
0.0
1.3970041275024414
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.001001119613647461
0.0
0.000997781753540039
0.0
0.00099945068359375
0.0
0.0010204315185546875
0.0
0.0
0.0010020732879638672
0.0
0.0
0.0010001659393310547
0.0009989738464355469
1.5049986839294434
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0010001659393310547
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
1.386998176574707
0.0
0.0
0.0010006427764892578
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
1.3619952201843262
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010113716125488281
0.0
0.0009984970092773438
0.0010194778442382812
0.0
0.0
0.0
0.0
0.0
0.0
0.001016855239868164
1.4919986724853516
0.0
0.0
0.0
0.001001596450805664
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009996891021728516
0.0
1.4539999961853027
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0009927749633789062
1.4410021305084229
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0009813308715820312
0.0010094642639160156
0.0
0.0
0.0009999275207519531
1.495997428894043
0.0
0.0
0.0
0.0
0.0009930133819580078
0.0
1.4330015182495117
0.0
0.0009992122650146484
0.0
1.4049932956695557
0.0010089874267578125
0.0
0.0
0.0
0.0
1.4459993839263916
0.0
0.0
0.0
0.00099945068359375
0.0009989738464355469
0.0
0.0
0.0010159015655517578
0.0
1.4059970378875732
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.4010000228881836
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.5149998664855957
0.0009992122650146484
0.0
1.4810023307800293
0.0
0.00101470947265625
0.0
1.5740079879760742
0.0009999275207519531
0.0
0.0
0.0010008811950683594
1.4039971828460693
0.0
0.0
0.0010061264038085938
0.0
0.0009872913360595703
0.0
0.0
0.0
0.0010008811950683594
1.544999122619629
0.0
0.0
0.0
0.0
0.0009911060333251953
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
1.4259934425354004
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0009877681732177734
0.0
0.0009989738464355469
0.0
1.4859962463378906
0.0010135173797607422
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.000988006591796875
0.0
0.0
1.5250012874603271
0.0009999275207519531
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0
1.5499987602233887
0.0009987354278564453
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0010008811950683594
0.0
0.0
0.0009992122650146484
0.0010008811950683594
0.0
0.0
0.0
0.0
0.001001596450805664
1.5129973888397217
0.0
0.00099945068359375
0.0
0.0
0.000988006591796875
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0010044574737548828
0.0
0.0
1.4349987506866455
0.001001596450805664
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010004043579101562
0.0009982585906982422
0.0009918212890625
0.0010001659393310547
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009999275207519531
0.0
0.002001523971557617
1.6649980545043945
0.0
0.0010001659393310547
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009999275207519531
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0010006427764892578
0.0
0.0
0.0
1.5999982357025146
0.0
0.0
0.0009989738464355469
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
1.5119998455047607
0.0
0.0
0.0
0.0
0.0009970664978027344
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0010001659393310547
0.0010018348693847656
0.0
0.0009984970092773438
0.0010039806365966797
0.000997304916381836
0.0010001659393310547
1.4999589920043945
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010149478912353516
0.0009984970092773438
0.0
0.0
0.0
0.0010099411010742188
0.0
0.0
1.5709972381591797
0.0
0.0
0.0
0.0
0.0
0.0010027885437011719
0.0010001659393310547
0.0
0.0
0.0009982585906982422
0.0
0.0010013580322265625
0.0010004043579101562
0.0009999275207519531
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010001659393310547
0.0010004043579101562
0.0
0.0
0.0010046958923339844
0.0
0.0010035037994384766
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
1.5820000171661377
0.0
0.0
0.0
0.0
0.00099945068359375
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009992122650146484
0.0
0.0010044574737548828
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
1.499997615814209
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0010008811950683594
0.0010025501251220703
0.0
0.0
1.4409995079040527
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0010030269622802734
1.5670008659362793
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0010020732879638672
0.0
0.0010001659393310547
0.0
1.5600008964538574
0.0
0.0
0.0
0.0
0.0
0.0
1.4260010719299316
0.0
0.0009999275207519531
0.0
0.001001119613647461
0.0010001659393310547
0.0
0.0
0.0010004043579101562
0.0
0.001001596450805664
0.0009980201721191406
0.0
0.0
0.0009987354278564453
0.0010020732879638672
0.0020003318786621094
0.0010027885437011719
0.0010006427764892578
0.0010004043579101562
0.0009989738464355469
0.0010001659393310547
1.5210011005401611
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.6179993152618408
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
1.5070126056671143
0.00099945068359375
0.00099945068359375
0.0
0.0
0.0
0.0010097026824951172
0.0
0.0
1.4969995021820068
0.0009982585906982422
0.0
0.0010042190551757812
0.0
0.0
0.0
0.0
0.0010111331939697266
0.0
1.621509313583374
0.0
0.0
0.0
0.0
0.0
1.4359982013702393
0.0
0.0009999275207519531
0.0
1.6109983921051025
0.0
1.470998764038086
0.0010106563568115234
0.0
1.6300005912780762
0.0009915828704833984
0.0
0.0010004043579101562
0.0
0.0010020732879638672
0.0
0.0
0.0
0.0
0.0
0.0
1.5499939918518066
0.0
0.00099945068359375
0.0
0.0010044574737548828
0.0
0.0
0.0
0.0010006427764892578
1.5029945373535156
0.0
0.0
0.0
0.0
0.000997781753540039
0.0009975433349609375
1.680999517440796
0.0
0.0
0.0
0.0009996891021728516
0.0010008811950683594
0.0
0.0
0.0009989738464355469
0.0009999275207519531
0.0
1.5040004253387451
0.0
0.0
0.0
0.0
0.0010063648223876953
0.0
0.0
0.0009987354278564453
0.0
0.0010006427764892578
0.0009987354278564453
1.609999418258667
0.0
0.0
0.0009982585906982422
0.0
0.001004934310913086
0.0
0.0
0.0009996891021728516
0.0
0.0
1.5680058002471924
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0009970664978027344
0.0
1.5865833759307861
0.0010001659393310547
0.0
0.0009987354278564453
0.0
0.0010013580322265625
0.0010006427764892578
0.0
0.0
0.0010001659393310547
0.0009970664978027344
0.0009999275207519531
0.0
0.0
0.0009980201721191406
0.0
0.0
0.00099945068359375
1.726818561553955
0.0009832382202148438
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0010042190551757812
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
1.5510022640228271
0.0009982585906982422
0.0
0.0
0.0010001659393310547
0.0
0.0009984970092773438
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009996891021728516
0.0
0.0
1.6089973449707031
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0010006427764892578
1.6549997329711914
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0009958744049072266
1.550997257232666
0.0
0.0
0.0
0.0009927749633789062
0.0
0.0009982585906982422
0.0
1.654998779296875
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0010006427764892578
0.0
1.5249958038330078
0.0
0.0010154247283935547
0.001008749008178711
0.0010001659393310547
0.0
0.0
0.000995635986328125
1.619001865386963
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0009989738464355469
0.0
0.0
0.0010006427764892578
0.0
0.0
1.4779853820800781
0.0
0.0010001659393310547
0.0
0.0010094642639160156
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010004043579101562
0.0
0.0009982585906982422
0.0
1.5889992713928223
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
1.650001049041748
0.0
1.498000144958496
0.0010051727294921875
1.6719970703125
0.0
0.0009999275207519531
0.0
1.5460009574890137
0.0
0.0010006427764892578
0.0
0.0009899139404296875
1.6209921836853027
0.0
1.5110011100769043
1.5509989261627197
0.0
1.5959975719451904
0.0
0.0009992122650146484
0.0
0.0009911060333251953
0.0
1.557002305984497
0.0
0.00099945068359375
0.0
0.0010042190551757812
0.0
0.0
0.0
1.641998052597046
0.0
0.0009982585906982422
0.0
0.0
0.0009894371032714844
0.0
1.5189976692199707
0.0
0.0009996891021728516
0.0
0.0010018348693847656
0.0
0.0019979476928710938
1.5829956531524658
0.0
0.0
0.0010008811950683594
0.0
0.0010004043579101562
0.0
0.0
1.624011516571045
0.0
0.0
0.0
0.000988006591796875
0.0
0.0010046958923339844
0.0
0.0009975433349609375
0.0
0.0
0.001001596450805664
0.0
1.4849956035614014
0.0
0.0
0.0
0.0
1.5709984302520752
0.00099945068359375
0.0
0.0009822845458984375
0.0
0.0009860992431640625
0.0
0.0009989738464355469
0.0
1.8069965839385986
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0020067691802978516
0.0010035037994384766
1.5029971599578857
0.0
0.0
0.0
0.0
0.0
0.0
0.001003265380859375
0.0
0.0
1.6859898567199707
0.0
0.0
0.0009987354278564453
0.0
0.0
1.58699369430542
0.0
0.0010027885437011719
0.0
1.5590016841888428
0.0010001659393310547
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
1.7240009307861328
0.0
0.0
0.0
1.504002332687378
0.0009996891021728516
0.0
0.0010044574737548828
0.0
0.0009999275207519531
1.6249995231628418
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
1.4919989109039307
0.0
0.0
0.0
0.0
1.6689989566802979
1.4949982166290283
0.002000093460083008
0.0
0.0010008811950683594
1.6270089149475098
0.0
0.0010006427764892578
0.0
0.0
1.5089998245239258
0.0
0.0010192394256591797
0.0
0.0010006427764892578
0.0
0.0
1.6169984340667725
0.0009953975677490234
0.0
0.0009999275207519531
0.001003265380859375
0.0009992122650146484
0.0010004043579101562
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0010030269622802734
0.0
1.5899853706359863
0.0009987354278564453
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
1.5000004768371582
0.0010008811950683594
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
1.6779985427856445
0.0010004043579101562
0.0
0.0010020732879638672
0.0
0.0009999275207519531
0.0
0.0
0.0009992122650146484
0.0009999275207519531
0.0
0.0
0.0010008811950683594
0.0
0.0009992122650146484
0.0
0.0
1.5029983520507812
0.0
0.0
0.0009949207305908203
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009849071502685547
1.6419849395751953
0.0
0.0
0.0009996891021728516
0.0010037422180175781
0.0
0.0
0.000995635986328125
0.0
0.0009989738464355469
0.0
0.0009975433349609375
0.0010001659393310547
1.6639997959136963
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0020017623901367188
0.0
0.0
0.0
0.0
0.0
1.5570025444030762
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010018348693847656
0.0
0.0019986629486083984
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
1.625000238418579
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0009999275207519531
0.0
0.0
0.00099945068359375
1.5369997024536133
0.0
0.0010023117065429688
0.0
0.0009968280792236328
0.0
0.0
0.0
1.6919987201690674
0.0
0.0010113716125488281
0.0
0.0010004043579101562
0.0
0.0
0.0009999275207519531
0.0
0.0010013580322265625
0.0
0.0
0.0009980201721191406
1.5460097789764404
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009975433349609375
0.0
0.0020017623901367188
0.00099945068359375
0.0
0.00099945068359375
0.0
0.0
0.0010001659393310547
0.0
0.0009989738464355469
0.0010006427764892578
0.0
0.0
0.0009953975677490234
0.0009989738464355469
0.0009982585906982422
0.0009996891021728516
1.5349981784820557
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.00099945068359375
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0010001659393310547
0.002001047134399414
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
1.6517701148986816
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
1.7200016975402832
0.0
0.0
0.0009999275207519531
0.0
1.5499992370605469
0.0
1.7629988193511963
1.6119985580444336
0.00099945068359375
0.0010001659393310547
0.0009989738464355469
0.0010001659393310547
0.0
0.0010035037994384766
0.00099945068359375
0.0010013580322265625
0.00099945068359375
1.6659948825836182
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0009992122650146484
0.0
1.682999849319458
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
1.5999979972839355
0.0010001659393310547
0.0
1.4939994812011719
0.0
1.5359983444213867
0.00099945068359375
0.0
1.6300022602081299
0.0009996891021728516
0.0
0.0
0.0020012855529785156
1.4700002670288086
0.0
0.0010008811950683594
0.0
0.0009961128234863281
0.0010013580322265625
0.0
0.0
0.0
0.0
1.6000003814697266
0.0
0.0
0.0009989738464355469
0.0
0.0009968280792236328
0.0009999275207519531
0.0
0.000995635986328125
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010001659393310547
0.0
0.0009989738464355469
0.0010013580322265625
0.0
1.7179992198944092
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
1.5710077285766602
0.0
0.0009961128234863281
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
1.4719922542572021
0.0
0.0009999275207519531
0.0
0.0
1.5770001411437988
0.001001596450805664
0.0
0.0009984970092773438
0.0
0.0009989738464355469
0.0
0.0009996891021728516
0.0
0.0009989738464355469
0.0009992122650146484
0.0
0.0
0.0
1.5780000686645508
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009942054748535156
0.0
0.0010008811950683594
0.0
0.0010001659393310547
0.0009996891021728516
1.4299967288970947
0.0
0.0
0.0
0.0009839534759521484
0.0
0.0
0.0
0.0
1.5520005226135254
0.0
0.0
0.0
0.0009999275207519531
0.0010006427764892578
0.0
0.0
0.00099945068359375
0.0
0.0009999275207519531
0.0
0.0010051727294921875
1.5099987983703613
0.0010006427764892578
0.001001596450805664
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0010001659393310547
0.0
0.0
0.001003265380859375
0.0009999275207519531
0.0
0.0009989738464355469
0.0
0.0
0.0
1.489004373550415
0.0
0.0
0.0
0.0009980201721191406
0.0009961128234863281
0.0
0.0009965896606445312
0.0009961128234863281
0.0
0.0
0.0
0.0
0.0
0.0009872913360595703
0.0009982585906982422
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.001001119613647461
0.0
0.0
0.0
0.0010001659393310547
1.4750003814697266
0.0020017623901367188
0.0
0.0
0.0
0.0009891986846923828
0.0
0.0
0.0009849071502685547
0.000995635986328125
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
0.0009992122650146484
0.0
0.0010001659393310547
0.0009987354278564453
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0009856224060058594
0.0
1.4749975204467773
0.0009849071502685547
0.0
0.0
0.002000570297241211
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0010035037994384766
0.0
0.0
0.0
0.0009996891021728516
0.0
0.001999378204345703
0.0
0.0
0.0009789466857910156
0.0
0.0010044574737548828
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0010025501251220703
0.0
0.0
0.0009996891021728516
0.0010037422180175781
0.0020029544830322266
1.485999584197998
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000995635986328125
0.0
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
1.5889995098114014
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
1.5399999618530273
0.0010001659393310547
0.0
0.0009989738464355469
0.0
1.5469956398010254
0.0
0.0009996891021728516
0.0
0.0
1.5959999561309814
0.0
0.0
0.00099945068359375
0.0009992122650146484
1.4949901103973389
0.0
0.0
0.0009937286376953125
0.0
0.0009987354278564453
0.0
0.0
0.00099945068359375
0.0
1.9069979190826416
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009965896606445312
0.0
0.0
1.436514139175415
0.0
1.655001163482666
1.6970007419586182
1.5949974060058594
0.0009989738464355469
0.0
0.000997781753540039
0.0
0.0
0.0
1.603001356124878
0.0010004043579101562
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010001659393310547
0.0
0.0009999275207519531
1.8109991550445557
0.0
0.0
0.00099945068359375
0.0
0.0010020732879638672
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0010013580322265625
0.0009965896606445312
0.0
1.6825292110443115
0.00099945068359375
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0009965896606445312
0.00099945068359375
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.00099945068359375
0.0009951591491699219
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0009930133819580078
1.5870003700256348
0.0010035037994384766
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
1.801990270614624
0.0
0.0009982585906982422
0.0009937286376953125
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0010063648223876953
0.0
0.0
0.0
0.0
0.0
0.0
1.4790012836456299
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.0059995651245117
0.0009996891021728516
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0009984970092773438
0.0
0.001001596450805664
0.0
0.00099945068359375
0.0
1.732999324798584
0.0
0.0010030269622802734
0.0009968280792236328
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.001001119613647461
0.0
0.00099945068359375
0.0009975433349609375
0.0
0.0
0.0009996891021728516
0.0
0.0010006427764892578
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
1.6639988422393799
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0010006427764892578
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0020008087158203125
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
1.451000452041626
0.001995086669921875
0.0009975433349609375
0.0
0.0
0.001001119613647461
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.001003265380859375
0.0
0.0
1.4880023002624512
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010020732879638672
0.000997304916381836
0.0009996891021728516
0.0
0.0
0.0
0.001003265380859375
0.0010082721710205078
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0
1.4459946155548096
0.0
0.0009999275207519531
0.0
0.0
0.0010027885437011719
0.0009999275207519531
0.000986337661743164
0.0010042190551757812
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009999275207519531
0.00099945068359375
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0009961128234863281
0.0
0.0
0.0009953975677490234
1.4399912357330322
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0009999275207519531
0.0009980201721191406
0.0
0.0
0.0
0.0009963512420654297
0.0
0.0009987354278564453
0.0
0.0
1.517000675201416
0.0
0.0
0.0
0.0019981861114501953
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
1.5665152072906494
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0010025501251220703
0.0
0.0
0.0
2.0169942378997803
0.0
0.0
0.0
1.5080065727233887
0.0009996891021728516
0.0
0.0010006427764892578
0.0
1.6260004043579102
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0009999275207519531
1.710003137588501
0.0
0.0
0.0
0.0
1.50199556350708
0.0
0.0
0.0
0.0009992122650146484
0.0
1.6060032844543457
0.0
1.504000186920166
1.5790009498596191
1.4909985065460205
0.0009992122650146484
0.0
0.0009999275207519531
0.0
1.5535099506378174
0.0010001659393310547
0.0
0.0010001659393310547
0.0010004043579101562
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0010039806365966797
0.001001119613647461
0.0009992122650146484
0.0
0.0
0.0
0.0009980201721191406
0.0
1.5819971561431885
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.5089998245239258
0.002000570297241211
0.0
0.000993967056274414
0.0009987354278564453
0.00099945068359375
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0010004043579101562
0.0
0.0010001659393310547
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009992122650146484
0.0
1.4260005950927734
0.00099945068359375
0.0
0.0010008811950683594
0.0
0.000993967056274414
0.0
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0009965896606445312
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.4560003280639648
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
1.6050081253051758
0.00099945068359375
0.0009949207305908203
0.0
0.0010008811950683594
0.0009996891021728516
0.0
0.0
0.0009987354278564453
0.0
1.4960002899169922
0.00099945068359375
0.0
0.0009989738464355469
0.0009987354278564453
0.0009999275207519531
0.0009970664978027344
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
1.4740009307861328
0.0009989738464355469
0.0
0.0
0.000995635986328125
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0009984970092773438
1.574000358581543
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0009980201721191406
0.00099945068359375
1.6490001678466797
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.000993490219116211
0.0
0.0
0.0010006427764892578
0.0
0.0009992122650146484
0.001001119613647461
0.0
0.0
0.0009982585906982422
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0009980201721191406
1.6259980201721191
0.0010039806365966797
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.001001119613647461
0.0010004043579101562
0.0
0.0009984970092773438
0.0
0.0
0.00099945068359375
0.0009992122650146484
0.0009968280792236328
0.0010139942169189453
1.604994535446167
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0009987354278564453
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0009999275207519531
0.0
0.001001596450805664
0.0
0.0
0.0
0.0019998550415039062
0.0
0.0
0.0
1.637998104095459
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0010006427764892578
0.0
0.002000570297241211
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
1.5699994564056396
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0010004043579101562
0.0
0.0
1.6519994735717773
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0
1.5270044803619385
0.001001596450805664
0.0
0.0
0.0009958744049072266
0.0
1.5530052185058594
0.0
0.0
1.6400041580200195
0.0009999275207519531
0.0010006427764892578
0.0009992122650146484
0.0010051727294921875
1.4690070152282715
0.0
0.0
0.0
0.0
0.001003265380859375
0.0
1.604999303817749
0.001013040542602539
0.0
0.0
0.0
0.0009984970092773438
1.5469999313354492
1.9649970531463623
1.7279999256134033
0.0009951591491699219
0.0
0.0009992122650146484
0.0
1.5859959125518799
0.0
0.0
1.5860047340393066
0.0
0.0010008811950683594
0.0
0.0
0.0
1.4349966049194336
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0010006427764892578
0.0009999275207519531
0.0
0.0
0.0009989738464355469
0.0
0.0019991397857666016
0.0
0.0009999275207519531
0.00099945068359375
0.0
1.498995065689087
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009987354278564453
0.0
0.001999378204345703
0.0010023117065429688
1.7690060138702393
0.0
0.0
0.0
0.0
0.0
0.001996755599975586
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0010004043579101562
0.0
0.0
1.5219995975494385
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010042190551757812
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0
0.0009946823120117188
1.543994426727295
0.0
0.0
0.0
0.0019979476928710938
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
1.6129920482635498
0.0009982585906982422
0.0
0.0
0.0010044574737548828
0.0
0.001001596450805664
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010001659393310547
0.0
0.0009989738464355469
0.0
0.0009992122650146484
0.0010006427764892578
1.6340000629425049
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.001001596450805664
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.001001596450805664
0.0010001659393310547
0.0009989738464355469
0.0
0.0
0.0
0.0009970664978027344
1.4649991989135742
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009961128234863281
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.5430004596710205
0.00099945068359375
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
3.2225193977355957
0.0
0.0009963512420654297
0.0
0.00099945068359375
0.0
0.0
0.0009944438934326172
0.0
0.0
0.0
0.0009984970092773438
0.0
1.4999980926513672
0.0
0.0009996891021728516
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010020732879638672
0.0
0.0009996891021728516
0.0
0.0010018348693847656
0.0
0.000997781753540039
0.0010013580322265625
0.0
0.0
0.0
0.0010006427764892578
0.0010006427764892578
0.0
0.0009984970092773438
0.0010006427764892578
0.0009989738464355469
0.0010006427764892578
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.00099945068359375
1.4389982223510742
0.0
0.0010004043579101562
0.0
0.0009865760803222656
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0010030269622802734
0.0010004043579101562
0.0
0.001001119613647461
0.0009965896606445312
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.4680025577545166
0.0
0.0
0.0010023117065429688
0.0009961128234863281
0.0
0.0
0.0
0.0
0.0
0.0
0.0010027885437011719
1.5749986171722412
0.0009992122650146484
0.0
0.0
0.0010008811950683594
0.0
1.484001874923706
0.0
0.0010006427764892578
0.0
0.0
1.6329905986785889
0.0
1.438520908355713
0.00099945068359375
0.0
0.0010066032409667969
0.0
0.0010006427764892578
0.0009999275207519531
0.0009999275207519531
1.656998634338379
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0
0.0
0.0
1.5059988498687744
0.0
0.0
0.0
0.0
0.0009961128234863281
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
1.5179955959320068
0.0
0.0
0.0
1.6099963188171387
0.0009968280792236328
0.0
0.0009989738464355469
0.0009992122650146484
0.0
0.0
1.448000431060791
0.0
0.0
0.0
1.567000389099121
1.6540005207061768
0.0009989738464355469
0.0
0.002001523971557617
0.0
1.476992130279541
0.0
0.0
1.6029984951019287
0.00099945068359375
0.0
1.601994514465332
0.001001119613647461
0.0
0.0
0.0010018348693847656
0.0
0.00099945068359375
0.0
0.001999378204345703
1.8440070152282715
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
1.55899977684021
0.001009225845336914
0.0
0.0
0.002001047134399414
0.0
0.0
0.0010118484497070312
0.0
0.001999378204345703
0.0
1.5249998569488525
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0010004043579101562
0.0010001659393310547
0.0
0.0009984970092773438
0.0010001659393310547
0.0
0.0
0.0
1.581512451171875
0.0
0.0
0.00099945068359375
0.0
0.00099945068359375
0.0
0.0
0.0009999275207519531
0.0
0.0009953975677490234
1.536992073059082
0.0
0.0
0.0009992122650146484
0.0009996891021728516
0.0
0.0010094642639160156
0.0009996891021728516
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010039806365966797
1.5329980850219727
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0010030269622802734
0.0020003318786621094
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010001659393310547
0.0
0.0010020732879638672
0.0
0.0
0.001004934310913086
0.0
0.0
0.0010001659393310547
1.4659969806671143
0.0
0.0
0.0010006427764892578
0.0
0.0010006427764892578
0.0
0.0
0.0009996891021728516
0.0009996891021728516
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
1.4809999465942383
0.0009999275207519531
0.0010008811950683594
0.0
0.0
0.0010044574737548828
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010035037994384766
0.0
0.0
0.0010030269622802734
1.5219998359680176
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009992122650146484
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0010042190551757812
0.0
0.0010001659393310547
0.0
0.0
1.5689985752105713
0.0
0.0009996891021728516
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.4509868621826172
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010089874267578125
0.0
0.002001047134399414
0.0
1.5209980010986328
0.0
0.0
0.0
0.0009999275207519531
0.0009982585906982422
0.0
0.0
0.0010006427764892578
0.0009992122650146484
0.0
0.0
0.0
0.00099945068359375
1.6410033702850342
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0010039806365966797
0.0
0.0
0.0
1.5819981098175049
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0010008811950683594
0.001005411148071289
0.00099945068359375
0.0009999275207519531
0.0009992122650146484
1.5990018844604492
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.001001119613647461
0.0
0.0
1.7269976139068604
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.563000202178955
0.0009996891021728516
0.0019986629486083984
0.0
0.0
0.0009975433349609375
0.0
1.7430009841918945
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0009996891021728516
1.832998514175415
0.0
0.0
1.5619964599609375
0.00101470947265625
0.0
0.0010061264038085938
0.0
1.6070029735565186
0.0
0.0
1.5230002403259277
0.0010001659393310547
0.0
1.722996711730957
0.0
0.0009999275207519531
0.0
0.0009982585906982422
0.0
1.489999771118164
0.0
0.0010001659393310547
0.0
0.0
0.0010030269622802734
1.6030001640319824
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0010020732879638672
0.0
1.5069994926452637
0.0
0.0010004043579101562
0.0
0.0010051727294921875
0.0
0.0009965896606445312
0.0
0.0
0.0010006427764892578
0.0
1.6889958381652832
0.0
0.0
0.0
0.0
0.0
1.5019989013671875
0.0
0.00099945068359375
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0009982585906982422
0.0
0.0009989738464355469
2.4359993934631348
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0010004043579101562
0.0
0.0
1.555999755859375
0.0009913444519042969
0.001990795135498047
0.0
0.0019905567169189453
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0009980201721191406
0.0
1.5989999771118164
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0009961128234863281
0.0
0.0010004043579101562
0.0
0.0
1.5639991760253906
0.0
0.0
0.0
1.5169975757598877
0.0009982585906982422
0.0009944438934326172
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0010046958923339844
1.5949985980987549
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009984970092773438
0.00099945068359375
0.0
0.0
0.001001119613647461
0.0
0.0
2.125998020172119
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010068416595458984
0.0
0.0
0.0009989738464355469
0.0
0.0010042190551757812
1.5690062046051025
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0009963512420654297
0.0
0.0
1.622995138168335
0.0009996891021728516
0.0
0.0
0.0
0.0
1.7749996185302734
0.0
0.0010035037994384766
0.0009996891021728516
0.0010004043579101562
0.0010001659393310547
0.0009999275207519531
1.6440000534057617
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
1.6329996585845947
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
2.0119998455047607
1.5029988288879395
0.0010066032409667969
0.0
0.0009996891021728516
0.0010001659393310547
0.0
0.0
1.6479952335357666
0.0
0.0
0.0
1.6570000648498535
0.0010008811950683594
0.0
0.0010039806365966797
0.0
1.4665143489837646
0.0009982585906982422
0.0
0.0
0.0009987354278564453
0.0
0.0
1.597998857498169
0.0
0.0010013580322265625
0.0
0.0
0.0009989738464355469
0.0010001659393310547
0.0009999275207519531
0.0
0.0
0.0
0.0009992122650146484
0.0010042190551757812
0.0
0.0
0.0009996891021728516
0.0
1.5709984302520752
0.0
0.0
0.0
0.0
0.0009961128234863281
0.0
0.0009989738464355469
0.0009992122650146484
0.0
0.0
0.0010004043579101562
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
1.4569997787475586
0.0010001659393310547
0.0
0.0019996166229248047
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010080337524414062
1.59299898147583
0.0
0.0
0.0
0.0009996891021728516
0.0
1.4639925956726074
0.0
0.0009996891021728516
0.0
0.0
0.0010023117065429688
0.0
1.7165155410766602
0.0010030269622802734
0.0
0.0
0.0
1.522001028060913
0.001001596450805664
0.0
0.0
0.0010001659393310547
0.0
0.0010013580322265625
0.0
0.0009999275207519531
0.0
0.0
0.0
1.5709993839263916
0.0
0.0
0.0
0.0010020732879638672
0.0
0.0
0.0
0.0009996891021728516
0.0
1.5869905948638916
0.0009980201721191406
0.0
0.0
0.0
0.001001596450805664
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.4689922332763672
0.0010089874267578125
0.0
0.0020029544830322266
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.001001119613647461
0.0
0.001996755599975586
0.0009989738464355469
0.0
0.0010006427764892578
0.001001119613647461
0.001001596450805664
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009980201721191406
0.0010013580322265625
0.0
0.0
0.0
1.6649987697601318
0.0
0.0
0.0009992122650146484
0.0
0.0009849071502685547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009922981262207031
0.0
0.0
1.5249977111816406
0.0009999275207519531
0.0
0.0
0.0009984970092773438
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
1.5275123119354248
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0019989013671875
0.0009982585906982422
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
1.5589940547943115
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009992122650146484
0.0
1.6190001964569092
0.0
0.0009982585906982422
0.0
0.0
1.625999927520752
0.0
1.7380015850067139
0.0009996891021728516
0.0
0.0009992122650146484
1.5679993629455566
0.0
0.0
1.7760009765625
0.0
1.7469992637634277
0.0009953975677490234
0.0
1.5709996223449707
0.0
1.510998249053955
0.0009989738464355469
0.0
1.4860012531280518
0.0
1.4249987602233887
0.001001119613647461
0.0
0.0009999275207519531
0.0010042190551757812
0.000997304916381836
0.0
0.0
0.0
0.001004934310913086
0.0
1.5069999694824219
0.0009999275207519531
0.0010025501251220703
0.0
0.0
0.0010001659393310547
0.0
0.0010006427764892578
0.0
0.00098419189453125
0.0
0.0010037422180175781
0.0
0.0
0.0
0.0
0.0
0.001996755599975586
0.0
0.0
0.0009996891021728516
0.0009987354278564453
1.5965147018432617
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
1.5619993209838867
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.4609947204589844
0.0
0.0009989738464355469
0.0
0.0009980201721191406
0.0
0.0010013580322265625
0.0
0.0009996891021728516
0.0
0.0009992122650146484
1.484999418258667
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0010001659393310547
0.0
0.0
0.0009982585906982422
0.0
0.0010004043579101562
0.0009944438934326172
1.5829999446868896
0.00099945068359375
0.0
0.0
0.0009937286376953125
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
1.5530011653900146
0.0010001659393310547
0.0
0.0
0.0009951591491699219
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
1.4530010223388672
0.0009980201721191406
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009987354278564453
0.0010008811950683594
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
1.4539964199066162
0.0
0.0
0.0
0.0
0.0
0.0010063648223876953
0.0
0.0009987354278564453
1.5739989280700684
0.0
0.0009989738464355469
0.0
0.0
0.0010046958923339844
0.0
0.0
0.0010042190551757812
0.0
0.0010001659393310547
0.0
0.0010006427764892578
0.0
0.0009908676147460938
0.0
0.0009999275207519531
0.0
0.0
0.0009903907775878906
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0020008087158203125
1.5479934215545654
0.0
0.0
0.0
0.0
0.0
0.0
0.0010063648223876953
0.0010023117065429688
0.0
0.0
0.0009996891021728516
0.001003265380859375
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010001659393310547
0.0
0.0010006427764892578
0.0009984970092773438
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
1.5180025100708008
0.0
0.0009992122650146484
0.0
0.0
0.0010051727294921875
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
1.552999496459961
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009984970092773438
0.000995635986328125
0.0
0.0
0.0010001659393310547
1.5389988422393799
0.0
0.0
0.0010035037994384766
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0010025501251220703
1.3980004787445068
0.0
0.0
0.0
0.0
0.001001596450805664
1.5340030193328857
0.0
0.0
0.0010008811950683594
0.0
0.0009927749633789062
0.0009946823120117188
0.0
0.0
0.0009989738464355469
0.0
0.00099945068359375
1.4619998931884766
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.002001047134399414
0.0009984970092773438
0.0009982585906982422
1.5259971618652344
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.4890010356903076
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010018348693847656
0.0
0.00099945068359375
0.0
1.4350130558013916
0.0
0.0009961128234863281
0.0
1.5390005111694336
1.4769980907440186
1.5929954051971436
1.4199976921081543
0.0010001659393310547
0.0
0.0010008811950683594
0.0
0.0009996891021728516
0.0
0.0020012855529785156
0.0
0.0009992122650146484
0.0
0.0010013580322265625
0.0
1.5900254249572754
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010001659393310547
0.0010004043579101562
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009992122650146484
0.0010037422180175781
0.0
0.0
0.00099945068359375
0.0010008811950683594
0.000997781753540039
0.0009980201721191406
0.0
0.0010001659393310547
0.0
0.0
0.001001119613647461
1.5679996013641357
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0009965896606445312
0.0
0.0
0.0009987354278564453
0.0009984970092773438
0.0009946823120117188
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0019998550415039062
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0010039806365966797
0.001016378402709961
1.5490031242370605
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.5429961681365967
0.0
0.0
0.0
0.0010089874267578125
0.0
0.0
0.0
1.6059982776641846
0.000995635986328125
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010027885437011719
1.590998649597168
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0010001659393310547
0.0
0.0
1.423999309539795
0.0
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0009996891021728516
0.0
0.0
1.5029981136322021
0.0
0.001001596450805664
0.0009996891021728516
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0
1.4620001316070557
0.00099945068359375
0.0
0.0009958744049072266
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0010027885437011719
0.0
0.001001119613647461
0.0009999275207519531
0.0009992122650146484
0.0
0.0
0.0
0.0009927749633789062
1.5469999313354492
0.0009989738464355469
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009992122650146484
0.0010004043579101562
0.0009992122650146484
0.0010020732879638672
0.0
0.0
0.0
0.0
0.0
1.4439990520477295
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0010027885437011719
0.0
0.0009987354278564453
0.0
0.0009996891021728516
0.0
1.5030035972595215
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010001659393310547
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
1.4780004024505615
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
1.3899943828582764
0.0
0.0
0.001001596450805664
0.0
0.00099945068359375
0.0
0.0009996891021728516
1.5460002422332764
0.0
0.0
0.0010027885437011719
0.0
1.4930005073547363
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
1.377000331878662
0.0010006427764892578
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009989738464355469
0.0010004043579101562
0.000995635986328125
0.000993967056274414
1.429002285003662
0.0009806156158447266
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.6740303039550781
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
1.4249989986419678
0.0
1.4789984226226807
0.000997304916381836
0.0
1.415001392364502
0.0
1.4240045547485352
0.0010008811950683594
1.3950002193450928
0.0
0.0
0.0
0.0010066032409667969
0.0010004043579101562
0.0
0.0009999275207519531
0.0
0.0
0.0009984970092773438
0.0020160675048828125
0.0
0.0
0.000993967056274414
0.0009999275207519531
1.400001049041748
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0009996891021728516
0.0009999275207519531
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0009958744049072266
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0019986629486083984
0.001001119613647461
1.475999116897583
0.0
0.0
0.0
0.0
0.0010051727294921875
0.0
0.0
0.0
0.0010042190551757812
0.0
0.0010082721710205078
0.0009922981262207031
0.0
0.0
0.0
0.0
0.0
0.0
0.0009872913360595703
0.0
0.0
0.0009942054748535156
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
1.3690001964569092
0.0
0.0
0.0
0.0
0.0009913444519042969
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010046958923339844
0.0
0.0
0.0
1.3559987545013428
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010046958923339844
0.0
1.3899989128112793
0.0
0.0010004043579101562
0.0
0.0
0.000997781753540039
0.0009884834289550781
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
1.4309840202331543
0.0009999275207519531
0.0
0.001003265380859375
0.0
0.0
0.0009882450103759766
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0009984970092773438
1.4009971618652344
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009999275207519531
0.0
0.0
1.355952262878418
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009851455688476562
0.0
1.419997215270996
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.00099945068359375
0.0
0.0
0.0
1.4060041904449463
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.001001596450805664
1.3430039882659912
0.0
0.0
0.0009894371032714844
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0010030269622802734
0.0009982585906982422
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010004043579101562
1.3629980087280273
0.0
0.0
0.0
0.0
0.0
0.0
0.0009925365447998047
0.0
0.0
0.0
0.0009989738464355469
0.0009989738464355469
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
0.001998424530029297
0.0
0.0009996891021728516
1.3159971237182617
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009884834289550781
0.0
0.0
0.0009980201721191406
0.0
0.0
1.391005039215088
0.0
0.0009989738464355469
0.0
0.0019998550415039062
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
1.375999927520752
0.0
0.0009908676147460938
0.0
0.0009965896606445312
0.0
0.0
0.0
0.0
0.0
1.4029996395111084
0.0
0.0010008811950683594
0.0010166168212890625
0.0010004043579101562
0.0
1.3910026550292969
0.0009982585906982422
0.0009999275207519531
0.0
0.0009996891021728516
0.00101470947265625
0.000993490219116211
0.0009989738464355469
0.001001596450805664
0.0009999275207519531
0.0009987354278564453
1.3930079936981201
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.0010013580322265625
0.0
0.0
1.4409983158111572
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0010037422180175781
0.0
0.0009996891021728516
0.0
0.0
0.0
1.41900634765625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.4019966125488281
0.0
0.0
0.0
1.4229991436004639
0.0009913444519042969
0.0
1.4259974956512451
0.0
0.000997781753540039
0.0
0.0
0.0
1.3699991703033447
0.0
0.0
0.0
0.0
1.4149925708770752
0.0009951591491699219
0.002000570297241211
0.0
0.0
0.0
0.0010101795196533203
0.001003265380859375
0.0
0.0
0.0009980201721191406
0.0
0.0010013580322265625
0.0009961128234863281
0.0
0.0
0.0
0.0009989738464355469
0.0010004043579101562
0.0019998550415039062
0.0
0.0010042190551757812
0.001001596450805664
1.3610060214996338
0.0
0.0
0.0019979476928710938
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0010094642639160156
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.0
0.0009915828704833984
0.0
0.0
0.0
0.0
0.0
1.4420149326324463
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0010061264038085938
0.0009989738464355469
1.3840010166168213
0.0
0.0
0.0
0.0010139942169189453
0.0
0.0
0.0
0.0
0.0
1.393996238708496
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
1.352998971939087
0.0
0.0
0.0010001659393310547
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0010037422180175781
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.000986337661743164
0.0
0.0010035037994384766
1.3649992942810059
0.0
0.000997304916381836
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
1.402000904083252
0.0009856224060058594
0.0
0.0010008811950683594
0.0
0.0010013580322265625
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0020203590393066406
0.0
0.0
0.00099945068359375
0.0
0.0019989013671875
0.0
0.0009975433349609375
0.0
0.001009225845336914
1.3790009021759033
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
2.0270004272460938
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.00099945068359375
0.0009932518005371094
0.0
0.0
0.0010001659393310547
0.0009925365447998047
0.0
0.0
0.0009984970092773438
1.5319855213165283
0.0
0.0
0.0010001659393310547
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0010001659393310547
0.00099945068359375
0.0
0.000990152359008789
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
1.5019991397857666
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0010001659393310547
0.0
0.0
0.00099945068359375
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009944438934326172
0.00099945068359375
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009992122650146484
0.0
0.0
1.5190002918243408
0.0
0.001003265380859375
0.000986337661743164
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
1.3499963283538818
0.0
0.0
0.0010037422180175781
0.0
1.4130008220672607
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
1.456998586654663
0.0010061264038085938
0.0
0.0
0.0009989738464355469
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
1.4110102653503418
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0009996891021728516
0.0009987354278564453
0.0009984970092773438
1.3559975624084473
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
1.4149999618530273
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.6940007209777832
0.0
0.0
0.0
1.4789974689483643
0.0009999275207519531
0.0
0.0009999275207519531
0.0
0.0009961128234863281
0.001001596450805664
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
1.35499906539917
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0010004043579101562
1.413008689880371
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.00099945068359375
0.0010004043579101562
0.0
1.370997428894043
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
1.3569979667663574
0.0
0.0
0.001001119613647461
0.0
0.0009958744049072266
0.0
0.0
0.0009951591491699219
0.0
1.2979991436004639
0.0
0.0
0.0
0.0
0.0
0.0
1.3979980945587158
0.0010263919830322266
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
1.3500030040740967
0.0
0.0010056495666503906
0.0
0.0
0.0
0.0
0.0009965896606445312
0.0
0.001013040542602539
0.0
0.0
0.0010020732879638672
0.0
0.0009937286376953125
0.0010001659393310547
1.351001501083374
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009927749633789062
0.0
0.0
0.0
1.3819999694824219
0.0
0.0
0.0
0.001001119613647461
0.00099945068359375
0.0
0.0
0.0010001659393310547
0.0
0.0010056495666503906
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
1.3089971542358398
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0010004043579101562
0.0
0.0
0.0010001659393310547
0.0010001659393310547
0.0
0.0
0.0
0.0009827613830566406
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3219952583312988
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010094642639160156
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
1.4070000648498535
0.0
0.0
0.0010111331939697266
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009992122650146484
0.0
0.000997304916381836
0.0009996891021728516
0.0
0.0
0.0
0.0009927749633789062
1.357996940612793
0.0
0.0009975433349609375
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0009999275207519531
0.0
0.0009996891021728516
0.0
0.0
0.0009944438934326172
0.0
0.0
0.0
0.0
1.3570024967193604
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009989738464355469
0.0
1.2789974212646484
0.0010004043579101562
0.0010066032409667969
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0009894371032714844
0.0009996891021728516
0.0
0.0
0.0
0.0009970664978027344
0.0
0.0
0.0010020732879638672
0.0
0.0
0.0
0.0
0.0
0.0009922981262207031
0.0
0.0
0.0009987354278564453
1.327998399734497
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0010135173797607422
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0009853839874267578
0.0
0.000997781753540039
0.0
1.3709995746612549
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0009999275207519531
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0009992122650146484
1.392993688583374
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0009970664978027344
0.0
1.3679981231689453
0.0
0.0
0.00099945068359375
0.0
0.0009999275207519531
0.0
0.0
0.0009989738464355469
1.3269963264465332
0.0009996891021728516
0.0
0.001003265380859375
0.0
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0009982585906982422
0.0009996891021728516
0.0010001659393310547
0.00099945068359375
0.0
0.0019919872283935547
0.0010180473327636719
0.0
0.0010118484497070312
0.0010004043579101562
0.0009992122650146484
1.3429992198944092
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.4089970588684082
0.0010001659393310547
0.0
0.000993490219116211
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010128021240234375
0.0
1.3679955005645752
0.0
0.0
0.0010027885437011719
0.0
0.0010304450988769531
0.0
0.0
1.3440065383911133
0.0
0.0
0.0
0.0
0.0
1.290989637374878
0.0
0.0
0.0
1.3479981422424316
0.0
1.2379999160766602
0.0009870529174804688
0.0
0.0
0.0
1.3779997825622559
0.0
0.001005411148071289
0.0
0.0
0.0010020732879638672
0.0
1.3210139274597168
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
1.2489984035491943
0.0010061264038085938
0.0
0.0
0.0010099411010742188
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
1.333991527557373
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
1.3030014038085938
0.0010085105895996094
0.0
0.0010056495666503906
0.0
0.0
0.0
1.2670001983642578
0.0
0.0
0.0
1.3169996738433838
0.0
0.001001119613647461
0.0
0.0010313987731933594
0.0
0.0009989738464355469
0.0
0.0009920597076416016
0.0
1.2759425640106201
0.0
0.0009996891021728516
0.0
0.0
0.0009984970092773438
0.0
0.0010073184967041016
0.0009877681732177734
0.0
0.0
0.0
0.0
0.0
1.288999319076538
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
1.3400006294250488
0.0
0.001039266586303711
0.0
0.0
0.0
1.253995418548584
0.0
0.0009996891021728516
0.0
0.0
0.001012563705444336
0.0
0.0009999275207519531
0.0
1.2969989776611328
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3299996852874756
0.0
0.0009953975677490234
0.0
1.2620007991790771
0.0009999275207519531
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0009961128234863281
0.0
1.3169996738433838
0.0
0.0
0.0009999275207519531
0.0009980201721191406
0.0
0.0
0.0
0.0
1.2809991836547852
0.0
0.0
0.0
0.0
0.0010001659393310547
1.3109993934631348
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
1.3199982643127441
0.0
0.0
0.0
0.0010285377502441406
1.3749644756317139
0.0
1.4299986362457275
0.0009999275207519531
0.0
0.0
0.0
1.3299987316131592
0.0
0.0009996891021728516
0.0
0.0
1.3560471534729004
0.0
1.2559990882873535
1.357999324798584
0.0009984970092773438
0.0
1.311979055404663
0.0
0.0
0.0
0.0009999275207519531
1.3560051918029785
0.0
0.0
0.0010001659393310547
0.0
1.3610074520111084
0.0
0.0010008811950683594
0.0
0.0
1.2959997653961182
0.0
0.0009996891021728516
1.305999755859375
0.0
0.0
0.0009970664978027344
0.0
0.0
0.0009932518005371094
0.0
0.0
1.3289999961853027
0.0
0.0
0.0
0.0010106563568115234
0.0
0.0
0.0010080337524414062
0.0
0.0
0.0010004043579101562
0.0009989738464355469
0.0
0.0
0.00099945068359375
1.2560007572174072
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0010137557983398438
0.0
0.0009999275207519531
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
1.283998727798462
0.0
0.0
0.0010020732879638672
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0010008811950683594
0.0
0.0
0.0
0.0
1.3419990539550781
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
1.3389999866485596
0.0
0.0009965896606445312
0.0
0.0
0.0
0.000957489013671875
0.0
0.0
0.0
0.00099945068359375
1.2629992961883545
0.0
0.0010001659393310547
0.0
0.0009918212890625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3190009593963623
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009980201721191406
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
1.3549985885620117
0.0
0.0
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
1.275993824005127
0.0
0.0009987354278564453
0.0009970664978027344
0.0
1.3510031700134277
0.0010099411010742188
0.0
0.0
1.3869996070861816
0.0
0.0
0.0
1.3289997577667236
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
1.3289973735809326
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
1.305995225906372
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
1.3420002460479736
0.0
1.3959980010986328
1.44600510597229
1.3889999389648438
0.0009882450103759766
0.0
1.3060009479522705
0.0
0.0
0.0009996891021728516
0.000997304916381836
0.0
0.0
0.0009844303131103516
0.001007080078125
0.0
0.0
0.0
0.0009992122650146484
0.0
1.4050259590148926
0.0
0.0
0.0010364055633544922
0.0
0.0
0.0
0.0010056495666503906
0.0009963512420654297
0.0010364055633544922
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0009975433349609375
0.0
0.0
0.0
0.0
0.0
0.0010080337524414062
0.0
0.0
0.0010066032409667969
0.0
0.0
0.0
0.0
0.0009927749633789062
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0009965896606445312
0.0
0.0
1.367999792098999
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0009868144989013672
0.0
0.0
0.0
0.0009851455688476562
0.0
0.0010035037994384766
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3179993629455566
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0010001659393310547
0.000985860824584961
0.0
0.0010342597961425781
0.0
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3729984760284424
0.0009989738464355469
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010333061218261719
0.0
1.2729682922363281
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010039806365966797
0.0010008811950683594
0.0
0.0
0.0
0.0010006427764892578
1.3149988651275635
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
1.3259978294372559
0.0
0.0
0.0
0.0
0.0
1.3090496063232422
0.0010020732879638672
0.0
0.0
0.0
0.0
1.3119993209838867
0.0
0.0010020732879638672
0.0
0.0
0.0009989738464355469
0.0009999275207519531
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0
0.0
0.0019996166229248047
0.0
0.0
0.0009992122650146484
0.0
0.0010004043579101562
0.0
0.0
0.00099945068359375
0.0009999275207519531
0.0
0.0
0.0
1.32951021194458
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010101795196533203
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000995635986328125
0.0010013580322265625
0.0009853839874267578
0.0
0.0
0.0
0.0
1.3269984722137451
0.0
0.0009982585906982422
0.0
0.0
0.0009989738464355469
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.000986337661743164
0.000997781753540039
0.0
0.0
0.00099945068359375
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
1.3109955787658691
0.0
0.0010137557983398438
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.2830090522766113
0.0
0.0
0.0009884834289550781
0.0
0.0
0.001001119613647461
0.0
1.3289997577667236
0.0
0.0
0.0
0.0
0.0
0.0
1.3040013313293457
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
1.2860004901885986
0.0
0.0
0.0
1.3059978485107422
0.0
0.00099945068359375
0.0
0.0
0.0009992122650146484
1.3269994258880615
0.0
0.0
0.0009996891021728516
0.0
0.0
1.3240056037902832
0.0
0.0
0.0
1.294999122619629
0.0010025501251220703
1.2580125331878662
0.0
1.3369996547698975
0.0
1.4155282974243164
0.0010008811950683594
0.0
0.0010006427764892578
0.0
1.3395318984985352
0.001001119613647461
0.0
0.0
0.0
0.0
0.0009884834289550781
0.0
0.0
1.3519997596740723
0.001001596450805664
0.0
0.0
0.0
0.0
0.0010285377502441406
0.0
0.0
0.0010275840759277344
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.000989675521850586
0.0
0.0
0.0
0.0
1.3239991664886475
0.0
0.0
0.0009984970092773438
0.0
0.0009982585906982422
0.0
0.001009225845336914
0.0
0.0010001659393310547
0.0010066032409667969
0.0
0.0
0.000993967056274414
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.00099945068359375
0.0010013580322265625
0.0
0.0009999275207519531
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010349750518798828
1.3050079345703125
0.0
0.0
0.0
0.0
0.0010037422180175781
0.0
0.0
0.0010001659393310547
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
1.3999977111816406
0.0
0.0
0.0
0.0009958744049072266
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
1.3839993476867676
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009996891021728516
0.0010068416595458984
0.0
0.0
0.0010001659393310547
0.0
0.0
1.3399903774261475
0.0
0.0010020732879638672
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010347366333007812
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0009958744049072266
0.0010004043579101562
1.4810001850128174
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0010001659393310547
0.0
0.0009989738464355469
0.0
0.001001119613647461
0.0
0.0
0.0010001659393310547
0.0009999275207519531
1.3200078010559082
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0009989738464355469
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0010001659393310547
0.0
0.0
1.2990715503692627
0.0
0.0
0.0
0.0
0.0010020732879638672
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.000997781753540039
0.0
0.0010058879852294922
0.0010042190551757812
0.0
0.0
0.0
0.0
0.0009911060333251953
0.0
0.0009992122650146484
0.0
0.0
0.0
1.2939858436584473
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0010013580322265625
0.0
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0010135173797607422
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
1.3319978713989258
0.0
0.0009992122650146484
0.0
0.0009989738464355469
0.0009999275207519531
0.0
0.0
0.001997232437133789
0.0
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.001001596450805664
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
1.3309979438781738
0.0
0.0010004043579101562
0.0009996891021728516
0.000989675521850586
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000997304916381836
0.0
1.327000617980957
0.0
0.0009999275207519531
0.0
0.0
0.0009970664978027344
0.0
0.0
0.0
0.0
0.0
0.0
0.0010235309600830078
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
1.309983491897583
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
1.3440015316009521
0.0
0.0
0.0
0.0
1.3199992179870605
0.0
0.0
0.0010006427764892578
0.0
0.0009989738464355469
0.0
0.0010333061218261719
1.3530054092407227
0.0
0.000995635986328125
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
1.3389990329742432
0.0
0.0
0.0
0.0
1.3609974384307861
0.0
0.0
0.0
0.0
1.366999626159668
0.0
1.3310022354125977
0.0009999275207519531
0.0
0.0
0.0
1.2929768562316895
0.0
0.0
1.3369994163513184
0.0
0.0
0.0
1.3170101642608643
0.0
0.0
0.0
0.0
0.000997304916381836
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009889602661132812
0.0009925365447998047
0.0010135173797607422
0.0
0.0
0.0
0.0
0.0
1.3490166664123535
0.0
0.0010144710540771484
0.001001119613647461
0.0
0.0010077953338623047
0.0
0.0
0.0
0.0
0.000995635986328125
0.0
0.0009860992431640625
0.0
0.0
0.0
0.0010018348693847656
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
1.3069872856140137
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.448998212814331
0.0
0.0
0.0
0.0
0.0
0.0
0.0010056495666503906
1.350001573562622
0.0
0.0009996891021728516
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
1.270998477935791
0.0
0.0
0.001009225845336914
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0010023117065429688
0.0
0.0
0.0
1.3119916915893555
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0009970664978027344
0.0
0.001001596450805664
0.0
1.3009884357452393
0.0
0.0
0.0
0.0010118484497070312
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0009925365447998047
0.0
0.0
0.0
0.0
0.0
1.355997085571289
0.0
0.0009982585906982422
0.00099945068359375
0.0009734630584716797
0.0
0.0
0.0
0.0
0.0009968280792236328
0.001001596450805664
0.0
0.0
0.0
0.0030012130737304688
0.0
0.0009992122650146484
0.0
0.0
0.0
1.439997911453247
0.0
0.0010356903076171875
0.0
0.0010037422180175781
0.0
0.00099945068359375
0.0
0.0
0.0
0.0010275840759277344
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.2839863300323486
0.0
0.0009927749633789062
0.0
0.0
0.0010001659393310547
0.0010135173797607422
0.0
0.0
0.0
0.0
0.0
0.0009961128234863281
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009996891021728516
0.0
1.2959914207458496
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0009992122650146484
0.001001119613647461
0.0
0.0010004043579101562
0.0
0.0
0.0009906291961669922
0.0
0.0009984970092773438
1.321000099182129
0.0
0.0
0.0009906291961669922
0.0
0.0009849071502685547
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3229725360870361
0.0
0.0
0.0009865760803222656
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009882450103759766
0.0
0.0
0.0
1.3089971542358398
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
1.3259966373443604
0.0009996891021728516
0.0
0.0009741783142089844
0.0
0.0
0.0
0.0
1.3299965858459473
0.0
0.0
0.0
1.380000114440918
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010137557983398438
0.0009996891021728516
0.0009982585906982422
1.330000400543213
0.0
0.0
0.0
0.0
0.0
0.0
0.0010275840759277344
0.0
0.0
0.0
1.3319976329803467
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3369855880737305
0.0
0.0010001659393310547
1.3389992713928223
0.0
0.0009949207305908203
0.0
0.00099945068359375
0.0
1.3099992275238037
0.0
0.0010120868682861328
0.0
0.0009996891021728516
0.0
0.0
0.0
1.3319902420043945
0.000997304916381836
0.0
0.0
0.0
1.3039989471435547
0.0
0.0
0.0009975433349609375
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.00096893310546875
0.0
0.0010001659393310547
1.3060004711151123
0.0
0.0010001659393310547
0.0
0.0009996891021728516
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0009970664978027344
0.0009992122650146484
0.0009851455688476562
1.292999267578125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
1.303999423980713
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010001659393310547
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0010004043579101562
0.0
1.3439688682556152
0.0
0.00099945068359375
0.0010132789611816406
0.0
0.0
0.0
0.0
0.0
0.0
0.0010137557983398438
0.0
0.0
1.3679988384246826
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0010004043579101562
0.0
0.000997304916381836
0.0
0.0
0.0
1.3479986190795898
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0010290145874023438
0.0009958744049072266
0.0
0.0
0.0009868144989013672
0.0
0.0
0.0
0.0
0.0
0.0010037422180175781
0.0
1.3160021305084229
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.306999683380127
0.0
0.0009999275207519531
0.0
0.001010894775390625
0.001009225845336914
0.0010001659393310547
0.000995635986328125
0.0
0.0
1.3829989433288574
0.0
0.0009903907775878906
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3499972820281982
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010221004486083984
0.0
0.0
0.0
0.0010044574737548828
0.0
0.0
0.0009982585906982422
0.0
1.343998670578003
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0
0.000982046127319336
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0009975433349609375
0.001001596450805664
1.320998191833496
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009870529174804688
0.0
0.0
0.0
0.0
0.0
0.0
1.3289990425109863
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010235309600830078
0.0
0.0010137557983398438
0.0
0.0
0.0010004043579101562
0.0010056495666503906
1.352985143661499
0.0
0.0
0.0
0.0
0.001031637191772461
0.0
0.0
1.2459666728973389
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3339993953704834
0.0
0.0010004043579101562
1.324007272720337
0.0009911060333251953
0.0
0.0010249614715576172
0.0
0.0
0.0009963512420654297
1.336998462677002
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
1.389998435974121
0.0
0.0
0.0
1.29099440574646
0.0
0.0
1.3710005283355713
0.0
0.0
0.0010001659393310547
0.0
0.0
1.403996229171753
0.0
0.0
1.3359992504119873
0.0
0.0009999275207519531
0.0
0.0
1.3580002784729004
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.003998517990112305
1.3540136814117432
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
1.2969999313354492
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
1.3359992504119873
0.0009987354278564453
0.0
0.0
0.0
1.324000597000122
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009992122650146484
0.0
0.000997304916381836
1.3359904289245605
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.00099945068359375
0.0
0.0
1.320997714996338
0.0
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.0
0.0
0.0
0.0009644031524658203
0.00099945068359375
1.274996042251587
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0009946823120117188
1.3920021057128906
0.0
0.0
0.0
0.0
0.0009965896606445312
0.0010132789611816406
0.0010004043579101562
0.0
0.0
0.0
0.0
0.00101470947265625
0.0
1.3460006713867188
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010204315185546875
0.0
0.0
0.0
0.0
1.2640018463134766
0.0010082721710205078
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
1.3259990215301514
0.0
0.0
0.0
0.0
0.0010020732879638672
0.0
0.0
0.0010311603546142578
1.2830018997192383
0.0010123252868652344
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
1.3870482444763184
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0
0.0
0.0
1.3649981021881104
0.0009930133819580078
0.0
0.0
0.0010001659393310547
0.0
1.318000316619873
0.000997781753540039
0.0
0.0010001659393310547
0.0
1.2980015277862549
0.0
0.0
0.0010135173797607422
0.0
1.341996669769287
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0009915828704833984
0.0
0.0
0.0
0.0010292530059814453
1.3190011978149414
0.0
0.0
0.0
0.0009984970092773438
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
1.2849907875061035
0.0
0.0
0.0
0.0
1.3620002269744873
0.0010001659393310547
0.0
0.0009999275207519531
0.0
1.2549951076507568
0.0009996891021728516
0.0
0.0
0.0009968280792236328
0.0
0.0009903907775878906
0.0
0.0
1.3540079593658447
0.0
0.0
0.0
1.3379976749420166
0.0010018348693847656
0.0
0.0009975433349609375
0.0
1.345000982284546
0.0
0.0
1.340989589691162
0.0010013580322265625
0.0
0.0009999275207519531
0.0
1.3760011196136475
0.0010154247283935547
0.0
0.0
0.0
0.0
0.0
0.0
1.3160006999969482
0.0
0.0
0.0
1.327002763748169
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0009996891021728516
1.3559997081756592
0.0
0.0
0.0
0.0009999275207519531
0.0010025501251220703
0.0
0.0
0.001005411148071289
0.0
0.0
1.377004623413086
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3409953117370605
0.0010001659393310547
0.0
0.000997304916381836
0.0
0.0010006427764892578
0.001007080078125
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
1.3269987106323242
0.0009875297546386719
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.317002534866333
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0010178089141845703
1.3119945526123047
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
1.2919998168945312
0.0009989738464355469
0.0
0.0
0.0010001659393310547
0.0
0.0010013580322265625
0.0
0.0
0.0009992122650146484
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
1.3159983158111572
0.0009679794311523438
0.0
0.0
0.0
0.0
0.0
0.0
0.0009925365447998047
0.0
0.0
0.0
0.0
0.0010139942169189453
1.325984239578247
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
1.3229999542236328
0.0
0.0
0.0
0.0
1.2965116500854492
0.0
0.0
1.2990000247955322
0.0009918212890625
0.0010018348693847656
0.0
0.0
0.0
1.313990592956543
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
1.3200016021728516
0.0
0.0
0.0
0.0
0.0
1.319000005722046
0.0
0.0
0.0
1.3159966468811035
1.359997272491455
1.3299834728240967
1.366999626159668
0.0
0.0
0.0009987354278564453
0.0
0.0009965896606445312
0.0010008811950683594
0.0
0.0
0.0
0.0
1.3569867610931396
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009992122650146484
1.3269977569580078
0.0
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.00099945068359375
0.0009889602661132812
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.001001596450805664
0.0
0.0009999275207519531
1.3205292224884033
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0010004043579101562
0.0
0.0
0.0
0.0009996891021728516
0.0010006427764892578
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0010039806365966797
0.0
0.0
0.0
0.0
0.0
0.0
0.0010292530059814453
0.0
0.0
0.0
0.0009999275207519531
1.4280498027801514
0.0009982585906982422
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009961128234863281
0.0
0.0009996891021728516
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.00099945068359375
0.0
1.4539825916290283
0.0
0.0010190010070800781
0.0
0.0
0.0
0.0009877681732177734
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.4069960117340088
0.0
0.0
0.0
0.0
0.0009891986846923828
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3579988479614258
0.0
0.0
0.0
0.0009996891021728516
0.0009860992431640625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009915828704833984
0.0
1.2909901142120361
0.0
0.0009944438934326172
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.00099945068359375
0.001005411148071289
0.0010018348693847656
0.0009999275207519531
1.3279993534088135
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
1.3219983577728271
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009968280792236328
0.0010046958923339844
0.0
0.0010001659393310547
0.0009987354278564453
1.3429996967315674
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010328292846679688
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
1.3229975700378418
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0010004043579101562
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010290145874023438
0.0
1.3399994373321533
0.0010037422180175781
0.0
0.0
0.0009801387786865234
0.0020132064819335938
0.0
0.0
0.0
0.0
0.001005411148071289
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0009911060333251953
0.0009987354278564453
0.0
0.0
0.0009827613830566406
0.0
0.0
0.0
0.0
0.0009992122650146484
1.4329986572265625
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0010027885437011719
0.0009942054748535156
0.0009999275207519531
0.0
0.0
0.0010044574737548828
0.0
0.0
0.0
1.289008378982544
0.0
0.0009922981262207031
0.0
0.0
0.0
0.0
0.0
1.3289868831634521
0.0009975433349609375
0.0
0.0010044574737548828
0.0
0.0
0.0010013580322265625
0.0009877681732177734
0.0
0.0009958744049072266
0.0
0.0010037422180175781
0.0
0.0
1.387986421585083
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.2799997329711914
0.0010037422180175781
0.0
0.0
0.0009984970092773438
0.0
0.001001596450805664
0.0
0.001012563705444336
0.0
1.3780088424682617
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
1.3489999771118164
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.289980173110962
1.3419835567474365
0.0009996891021728516
1.3099956512451172
0.0
1.3469955921173096
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.273996353149414
0.0
0.0
0.0009987354278564453
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
1.5646429061889648
0.000997304916381836
0.0
0.00099945068359375
0.0
0.0009944438934326172
0.0
0.0
0.0
0.0
0.0
1.3819966316223145
0.0
0.0
0.00099945068359375
0.0
0.0010004043579101562
0.0
0.0
0.0009996891021728516
1.3600006103515625
0.0
0.0010006427764892578
0.0
0.0019991397857666016
0.0
0.0009996891021728516
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
1.3709936141967773
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0009999275207519531
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0
0.0
0.0009953975677490234
0.0
1.3879995346069336
0.0
0.0
0.0
0.0010418891906738281
0.0
0.0
0.0
0.0
0.0
0.0010218620300292969
0.0
0.0
1.391981601715088
0.0
0.0009870529174804688
0.0009989738464355469
0.0
0.0
0.000997781753540039
0.0
0.0
0.0009951591491699219
0.0
1.373999834060669
0.00098419189453125
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.4320008754730225
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0009925365447998047
0.0
0.0
0.0
0.0
1.3679633140563965
0.0
0.0
0.0
0.0
0.0
0.000988006591796875
1.4319989681243896
0.0
0.0
0.0
0.0
0.0010037422180175781
0.001018524169921875
0.0010175704956054688
0.0
0.0
0.0009846687316894531
0.000997304916381836
0.001001596450805664
0.0
0.0009961128234863281
0.0
0.0
0.0009987354278564453
0.0009891986846923828
1.3789970874786377
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010004043579101562
0.001999378204345703
0.0
0.0010001659393310547
0.0
0.0010008811950683594
0.0
0.0010039806365966797
0.0
0.0
0.0
0.0
0.0
0.0010061264038085938
1.447993516921997
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009865760803222656
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
1.3699994087219238
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0010120868682861328
0.0
0.0
0.0
0.001018524169921875
0.0
0.0
0.0
0.0
0.0
0.0
1.364990472793579
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.001999378204345703
0.0
0.0
1.6690845489501953
0.0
0.0
0.0
0.0
0.0
0.0
1.3569979667663574
0.0009872913360595703
0.0
0.0
1.7405064105987549
0.0009653568267822266
0.0
0.0
0.0010001659393310547
0.0
1.8044626712799072
0.0
0.0
0.001018524169921875
0.0009856224060058594
0.0
0.0
0.0
1.5065255165100098
0.0
0.0
0.0
0.0
1.4215457439422607
0.001581430435180664
0.0
1.492995262145996
0.0
1.429999589920044
0.0
0.0
1.4349966049194336
0.0
1.3725171089172363
0.0009996891021728516
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0009996891021728516
0.0010018348693847656
0.0009982585906982422
0.0
0.0009996891021728516
0.0
0.0009992122650146484
1.3750789165496826
0.0
0.0
0.0
0.0
0.0
0.0009829998016357422
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0009992122650146484
0.0
0.0009989738464355469
0.0009989738464355469
0.0
0.0009925365447998047
0.0010044574737548828
0.0
0.0010020732879638672
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0009999275207519531
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0009958744049072266
0.0
0.0
0.0020012855529785156
1.338998556137085
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.0019931793212890625
0.0
0.0010075569152832031
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.00099945068359375
0.0
0.0010025501251220703
0.0
0.0
0.0010175704956054688
0.0
0.0
0.0009965896606445312
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010001659393310547
0.0
0.001001596450805664
0.0
0.0
0.0
1.5309982299804688
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001031637191772461
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0010085105895996094
1.422992467880249
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.001035928726196289
0.0
0.0
0.0009989738464355469
1.2969996929168701
0.0
0.0
0.0
0.0
0.0
0.0
0.000997304916381836
0.0
0.0010006427764892578
0.0
0.001001596450805664
1.428999423980713
0.0
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0009984970092773438
0.0
0.0
0.0010161399841308594
0.0010020732879638672
0.001016378402709961
0.0
0.0
0.0
1.3750605583190918
0.0009961128234863281
0.0
0.0
0.0
0.0
0.0010154247283935547
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0009984970092773438
0.001001596450805664
0.0010075569152832031
0.0
0.0
1.368999719619751
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0009865760803222656
0.0
0.0
0.0
0.0
0.0
1.4209837913513184
0.0
0.0
0.0
0.0009996891021728516
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0010159015655517578
1.3869900703430176
0.0
0.0
0.0009987354278564453
0.0
0.0009911060333251953
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010232925415039062
0.0009665489196777344
0.0
0.0
0.0010039806365966797
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
1.4604995250701904
0.0
0.0
0.0
0.0009989738464355469
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009665489196777344
0.0010001659393310547
0.0
0.0
0.0
0.0009884834289550781
0.001035928726196289
1.388998031616211
0.0
0.0
0.0010135173797607422
0.00099945068359375
0.0
0.0
0.0
0.0
0.0010051727294921875
0.0
0.0
0.0009753704071044922
0.0
0.0
0.0
0.0
1.3579990863800049
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010128021240234375
1.3940000534057617
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
1.359999179840088
0.0
0.0
0.0
1.3309962749481201
1.3499948978424072
0.0
0.0
0.0009992122650146484
0.0010027885437011719
1.3250038623809814
0.0
0.0
0.0
1.3870000839233398
0.0
0.0
1.3279955387115479
1.330000400543213
1.3335180282592773
1.3679981231689453
0.0009992122650146484
0.0
1.3639981746673584
0.0
0.0009958744049072266
0.0
0.0009984970092773438
0.0
1.3219990730285645
0.0009996891021728516
0.0
0.0009951591491699219
0.0
0.0009996891021728516
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0009987354278564453
0.0
1.3790020942687988
0.0
0.0
0.0
0.000985860824584961
0.0
0.00099945068359375
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0009980201721191406
0.0
0.0009958744049072266
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0
0.001998424530029297
0.0010123252868652344
0.0
0.0
0.0
0.0010004043579101562
1.383000373840332
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0020008087158203125
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0
0.0009913444519042969
1.3599975109100342
0.0
0.0010001659393310547
0.0
0.0
0.0009653568267822266
0.0
0.0
0.0010306835174560547
0.0
0.0
1.393002986907959
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
1.3769938945770264
0.0010020732879638672
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0
0.0
0.0
1.4439973831176758
0.0
0.00099945068359375
0.0
0.0
0.0009944438934326172
0.0
0.0
0.0
0.0
0.0
1.4279990196228027
0.0
0.0
0.0
0.0009946823120117188
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010027885437011719
0.0009963512420654297
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
1.38899564743042
0.0
0.0
0.0009999275207519531
0.0009832382202148438
0.0009996891021728516
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0010073184967041016
0.0
0.0
0.0009999275207519531
0.0
0.0010111331939697266
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
1.3799998760223389
0.0010006427764892578
0.0
0.0
0.001027822494506836
0.0
0.0009999275207519531
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0010173320770263672
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0
0.000997781753540039
0.0
1.5230052471160889
0.0010008811950683594
0.0009946823120117188
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.001009225845336914
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0009968280792236328
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0


==> data/static_policy/static_rate_rebal_iter_greedy-params-300_95_10_120_60-60_26_1-4_5_5_FULL_3_MONTHS-dist_moved.csv <==
Distance_moved_per_agent
3.344213700663804
3.1903675468176504
3.1903675468176504
3.0045617047082156
3.0045617047082156
3.1584078585543693
3.1584078585543693
3.0367817947017395
3.0367817947017395
0.4706179991346073
0.55662061365383
0.55662061365383
0.55662061365383
0.55662061365383
0.6827786863184653
0.4412359982692146
0.12446415298076115
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.20138722990383806
0.20138722990383806
0.23984876836537652
0.23984876836537652
0.3486344270094608
0.3870959654709992
0.3870959654709992
0.46401904239407615
0.46401904239407615
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.4934010432594689
0.5
0.46153846153846156
0.46153846153846156
0.5708315097293761
0.4837112008669798
0.4005466754758883
0.43900821393742673
0.43900821393742673
0.43900821393742673
0.4934010432594689
0.5794036577786915
0.5794036577786915
0.5794036577786915
0.6563267347017685
0.7010297216313215
0.7010297216313215
0.9120617593430576
0.7320039868205442
0.7320039868205442
0.8089270637436212
0.8949296782628439
0.8949296782628439
0.8949296782628439
0.9424707543205281
0.9424707543205281
0.9424707543205281
0.9424707543205281
0.9424707543205281
0.5153209860641603
0.5153209860641603
0.6325834818626065
0.7185860963818291
0.7185860963818291
0.5115601184517604
0.4887770743268988
0.5272386127884373
0.5272386127884373
0.5657001512499757
0.5657001512499757
0.6517027657691984
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.3258513828845992
0.3258513828845992
0.43463704152868343
0.43463704152868343
0.43463704152868343
0.4890298708507256
0.4890298708507256
0.4890298708507256
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.36456571786996445
0.45056833238918714
0.45056833238918714
0.5049611617112293
0.14039544384126482
0.14039544384126482
0.17885698230280328
0.17885698230280328
0.30048304615543325
0.30048304615543325
0.35487587547747534
0.35487587547747534
0.35487587547747534
0.35487587547747534
0.30733479941979114
0.30733479941979114
0.3442897211678404
0.3442897211678404
0.39868255048988255
0.4302923356870631
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.2790704928975721
0.2790704928975721
0.3334633222196142
0.3334633222196142
0.5257710145273065
0.6377072359874474
0.5967977280964769
0.5967977280964769
0.5967977280964769
0.038461538461538464
0.0
0.0
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.31393375616032226
0.7824083672179741
0.7824083672179741
0.6488646766410673
0.6488646766410673
0.8706854703265834
0.07692307692307693
0.07692307692307693
0.16008760231416844
0.21448043163621056
0.25294197009774905
0.25294197009774905
0.25294197009774905
0.2914035085592875
0.2914035085592875
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.23984876836537652
0.20823898316819597
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.15384615384615385
0.15384615384615385
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.20823898316819597
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.6970160574950948
0.6679133197206518
0.6679133197206518
0.6679133197206518
0.7223061490426939
0.7223061490426939
0.7223061490426939
0.7223061490426939
0.8458100933091546
0.8458100933091546
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.29424159768741864
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.08600261451922268
0.08600261451922268
0.20762867837185267
0.20762867837185267
0.12162606385262999
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.24609021683339113
0.30048304615543325
0.35487587547747534
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.30733479941979114
0.30733479941979114
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.27396560098529465
0.5172177286905546
0.7095254209982469
0.7095254209982469
1.7777061531038372
1.7777061531038372
1.7777061531038372
1.9315523069499911
1.8779196636986062
1.8779196636986062
1.8779196636986062
1.816927877636033
1.816927877636033
2.009235569943725
2.009235569943725
2.063628399265767
2.063628399265767
2.063628399265767
2.063628399265767
2.368185666695561
1.7909004695758142
1.4871019541385815
1.6075763875697693
1.058023722161219
0.7764461818409093
0.8080559670380898
0.7789267626965238
0.7544233237867047
0.0
0.08600261451922268
0.08600261451922268
0.19478827316330694
0.2332498116248454
0.2332498116248454
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.4414887947930414
0.4414887947930414
0.5568734101776568
0.592496859511064
0.592496859511064
0.6468896888331062
0.625477135575245
0.625477135575245
0.5381040301890219
0.4774697523989652
0.4774697523989652
0.8161716168168767
0.8161716168168767
0.8161716168168767
0.9021742313360993
0.9021742313360993
0.8637126928745609
0.918105522196603
0.972498351518645
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.16317848796612636
0.19478827316330694
0.19478827316330694
0.19478827316330694
0.3035739318073912
0.35796676112943326
0.35796676112943326
0.35796676112943326
0.39642829959097176
0.39642829959097176
0.4733513765140487
0.4733513765140487
0.47087079565843404
0.5206661226150291
0.4837112008669798
0.4480877515335725
0.5024805808556146
0.5568734101776568
0.5568734101776568
0.5568734101776568
0.5568734101776568
0.5568734101776568
0.5568734101776568
0.5568734101776568
0.6784994740302868
0.6784994740302868
0.6784994740302868
0.7328923033523288
0.37080716633797906
0.37080716633797906
0.42519999566002115
0.42519999566002115
0.4795928249820633
0.5180543634436018
0.5180543634436018
0.5180543634436018
0.6040569779628244
0.6040569779628244
0.5881256871023207
0.5881256871023207
0.6712902124934123
0.5852875979741896
0.5852875979741896
0.6940732566182738
0.7325347950798123
0.7325347950798123
0.7325347950798123
0.8413204537238965
0.7331450998761556
0.6562220229530786
0.6562220229530786
0.7393865483441702
0.7393865483441702
0.7393865483441702
0.7393865483441702
0.7393865483441702
0.7937793776662123
0.7937793776662123
0.7937793776662123
0.8253891628633929
0.8638507013249314
0.8638507013249314
0.8808996865286086
0.8808996865286086
0.8808996865286086
0.9034299341296435
0.8507574995925589
0.8507574995925589
0.8416779619964131
0.8801395004579515
0.8801395004579515
0.8801395004579515
0.8801395004579515
0.7463430133572179
0.8551286720013022
0.7078814748956794
0.723812765756183
0.723812765756183
0.723812765756183
0.7012825181551483
0.7183315033588256
0.7952545802819025
0.7952545802819025
0.7335026081486722
0.7719641466102106
0.7719641466102106
0.7719641466102106
0.7719641466102106
0.8935902104628406
0.9026697480589864
0.9026697480589864
0.9026697480589864
0.9729938682415321
0.9729938682415321
0.9729938682415321
1.0273866975635741
1.0273866975635741
1.0273866975635741
1.113389312082797
1.113389312082797
1.113389312082797
1.3465530716327412
1.3465530716327412
1.3850146100942795
1.3850146100942795
1.3850146100942795
1.3850146100942795
1.3850146100942795
1.138314088464545
1.2968950740652243
1.2968950740652243
1.5052713866224987
1.6023844081727985
1.6023844081727985
1.6203629826364825
1.7806343772492925
1.7581041296482576
1.7196425911867192
1.7196425911867192
1.5657964373405653
1.5657964373405653
1.5657964373405653
1.5657964373405653
1.5657964373405653
1.4184521336926692
1.370911057634985
1.370911057634985
1.370911057634985
1.3352876083015777
1.4190624384890125
1.3487383183064667
1.3487383183064667
1.3487383183064667
1.3487383183064667
1.332807027445963
1.332807027445963
1.332807027445963
1.332807027445963
1.3621890283113558
1.332807027445963
1.332807027445963
1.332807027445963
1.2943454889844246
1.2105706587969898
1.2105706587969898
1.1630295827393056
1.1431236461949335
1.5135523944570168
1.5995550089762396
1.6470960850339238
1.6470960850339238
1.6470960850339238
1.6639897920968982
1.7256083282589247
1.386406194199325
1.375400605986182
1.3715921631556902
1.1702049332518523
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.23984876836537652
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.5616082419321822
0.6000697803937206
0.638531318855259
0.638531318855259
0.638531318855259
0.638531318855259
0.638531318855259
0.6929241481773012
0.6929241481773012
0.6929241481773012
0.7313856866388396
0.7313856866388396
0.7313856866388396
0.9604394689490813
1.0148322982711235
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.3554861802738187
0.3554861802738187
0.40987900959586077
0.44834054805739926
0.44834054805739926
0.44834054805739926
0.44834054805739926
0.44834054805739926
0.44834054805739926
0.534343162576622
0.6722580255622721
0.6722580255622721
0.5184118717161182
0.5953349486391952
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.40962621307203406
0.40962621307203406
0.4412359982692146
0.4412359982692146
0.4412359982692146
0.5090795375961458
0.5475410760576842
0.7061220616583634
0.4278117548314485
0.46627329329298695
0.46627329329298695
0.46627329329298695
0.46627329329298695
0.46627329329298695
0.46627329329298695
0.46627329329298695
0.5816579086776024
0.5816579086776024
0.5816579086776024
0.5816579086776024
0.5047348317545254
0.5047348317545254
0.5206661226150291
0.5206661226150291
0.6009736966654259
0.6869763111846486
0.6869763111846486
0.4480877515335725
0.48654928999511093
0.48654928999511093
0.48654928999511093
0.21046676749998383
0.21046676749998383
0.21046676749998383
0.0
0.0
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.278310306826915
0.278310306826915
0.278310306826915
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.40962621307203406
0.7920982096104633
0.7920982096104633
0.8464910389325053
0.8464910389325053
1.0841964192209266
1.1995810346055418
1.2380425730670803
1.2380425730670803
1.2380425730670803
1.324045187586303
1.324045187586303
1.324045187586303
1.40096826450938
1.40096826450938
1.40096826450938
1.3058861123940115
0.855993569820649
0.855993569820649
0.7942415976874186
0.8167718452884535
0.9383979091410835
0.9383979091410835
1.2530263663525816
1.2689576572130852
1.2689576572130852
1.2689576572130852
1.1162946827295863
1.1162946827295863
1.1547562211911246
1.1547562211911246
1.1547562211911246
0.9861917817225944
0.5070016345386716
0.42271941480440656
0.42271941480440656
0.5403318145208098
0.594724643842852
0.6716477207659288
0.6716477207659288
0.6716477207659288
0.726040550087971
0.726040550087971
0.726040550087971
0.726040550087971
0.7645020885495094
0.2626318124902381
0.2626318124902381
0.3486344270094608
0.3486344270094608
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.4255575039325377
0.3486344270094608
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.278310306826915
0.3167718452884535
0.3167718452884535
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.29424159768741864
0.33270313614895713
0.566655541160427
0.566655541160427
0.8670497594645291
0.8670497594645291
0.8670497594645291
0.9055112979260677
1.1517853070581003
1.1517853070581003
1.462270669293948
1.6208516548946272
1.7543953454715342
1.7543953454715342
1.7543953454715342
1.9264005745099797
1.8110159591253643
1.8110159591253643
1.8494774975869026
1.8494774975869026
1.8494774975869026
1.8494774975869026
1.8879390360484412
1.8879390360484412
1.8879390360484412
1.8019364215292184
1.8019364215292184
2.06946112461026
2.100810115791877
1.9288048867534315
1.9288048867534315
2.037590545397516
2.196171530998195
1.969502352430311
1.5937204441891952
1.5937204441891952
1.5937204441891952
1.5937204441891952
1.2544183512997071
1.5053539768504913
1.3496477528218276
1.0583097292820214
1.09677126774356
1.1646148070704911
1.1646148070704911
1.1646148070704911
1.1261532686089526
1.1261532686089526
1.2627521851435741
1.3781368005281895
1.3781368005281895
1.4641394150474123
1.196834897064015
1.196834897064015
1.1307193568766007
1.2883739535532464
1.256511371832239
1.3182633439654694
1.1841857972746093
0.9592553371752525
0.9592553371752525
0.7669476448675602
0.8054091833290986
0.8054091833290986
0.7284861064060216
0.7284861064060216
0.7284861064060216
0.7284861064060216
0.7284861064060216
0.7669476448675602
0.7284861064060216
0.7284861064060216
0.7284861064060216
0.7284861064060216
0.7284861064060216
0.8372717650501059
0.8372717650501059
0.7755197929168756
0.6743460736078063
0.7712677897389661
0.7712677897389661
0.49964249172748343
0.5155737825879871
0.592496859511064
0.592496859511064
0.592496859511064
0.6468896888331062
0.7328923033523288
0.7328923033523288
0.7328923033523288
0.7328923033523288
0.7328923033523288
0.8545183672049588
0.8545183672049588
0.8545183672049588
0.9405209817241815
1.0108451019067273
1.0108451019067273
1.0108451019067273
1.0652379312287694
1.0718368879693005
0.8054442078666625
0.8054442078666625
0.8054442078666625
0.8054442078666625
0.8598370371887046
0.8598370371887046
1.0136831910348585
1.0906062679579354
1.0906062679579354
1.122216053155116
1.2807970387557952
1.2807970387557952
1.2807970387557952
1.2807970387557952
1.2423355002942567
1.2423355002942567
1.2423355002942567
1.2423355002942567
1.4640251934673418
1.500980115215391
1.500980115215391
1.500980115215391
1.4187119017414453
1.3247474439692506
1.278926762696524
1.278926762696524
1.278926762696524
1.278926762696524
1.278926762696524
1.3173883011580623
1.2020036857734469
1.2020036857734469
1.3438169184768698
1.2154279292112131
1.4489305373598853
1.573647486864473
1.573647486864473
1.573647486864473
1.65057056378755
1.4896198601532116
1.4896198601532116
1.4322872500406942
1.366698866777829
1.012825897570071
0.9584330682480289
1.1879460297303297
0.5498319284995
0.4941868385306194
0.5485796678526615
0.5485796678526615
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.2304117224967142
0.2304117224967142
0.28480455181875636
0.28480455181875636
0.28480455181875636
0.28480455181875636
0.3232660902802948
0.4092687047995175
0.35487587547747534
0.4092687047995175
0.4092687047995175
0.4952713193187402
0.44087848999669804
0.44087848999669804
0.44087848999669804
0.5435198067150412
0.5435198067150412
0.5435198067150412
0.5435198067150412
0.5435198067150412
0.5435198067150412
0.6204428836381181
0.6204428836381181
0.5348505521234522
0.5348505521234522
0.5881256871023207
0.604414486235341
0.604414486235341
0.5024805808556146
0.5024805808556146
0.5024805808556146
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.48026280694250534
0.9239793860673345
0.9239793860673345
0.7203643718317086
0.8063669863509313
0.8063669863509313
0.8448285248124697
0.8448285248124697
0.8992213541345119
0.8992213541345119
1.0712265831729573
0.7157404028991385
0.8683092900748529
0.8683092900748529
0.922702119396895
0.922702119396895
0.9611636578584335
0.9611636578584335
1.0827897217110634
1.0827897217110634
1.0827897217110634
1.0352486456533792
1.0352486456533792
0.7417190444246479
0.9279333730394626
0.7931849567672277
0.7170581190340987
0.7042177138255529
0.758610543147595
0.758610543147595
0.7676900807437408
0.7676900807437408
0.8220829100657829
0.8220829100657829
0.19478827316330694
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.4765019393301054
0.4765019393301054
0.4765019393301054
0.4765019393301054
0.5149634777916439
0.5149634777916439
0.5149634777916439
0.8792763991377814
0.9652790136570042
0.8459462191556434
0.8459462191556434
0.8618775100161471
0.8618775100161471
0.8618775100161471
1.0005525590724544
1.0774756359955313
1.0774756359955313
1.0774756359955313
1.2502486554591932
1.1650821724072955
1.2420052493303724
0.6889495024934329
0.8427956563395866
0.8427956563395866
0.7952545802819024
0.7952545802819024
0.7408617509598604
0.7408617509598604
0.7793232894213988
0.7793232894213988
0.7793232894213988
0.8562463663444757
0.8562463663444757
0.8562463663444757
0.8562463663444757
0.8562463663444757
0.8263569759322527
0.8263569759322527
0.4230769230769231
0.4230769230769231
0.4774697523989652
0.4774697523989652
0.4774697523989652
0.5634723669181879
0.48654928999511093
0.4480877515335725
0.4480877515335725
0.48654928999511093
0.5024805808556146
0.5024805808556146
0.5024805808556146
0.5024805808556146
0.5568734101776568
0.5728047010381604
0.5728047010381604
0.5728047010381604
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.4362177000273873
0.4746792384889258
0.4746792384889258
0.3554861802738187
0.3170246418122802
0.3170246418122802
0.32610417940842595
0.36456571786996445
0.3804970087304681
0.3804970087304681
0.3804970087304681
0.3804970087304681
0.5728047010381604
0.6497277779612374
0.6497277779612374
0.6497277779612374
0.6563267347017685
0.6563267347017685
0.6403954438412648
0.7514088868171369
0.7514088868171369
0.7898704252786753
0.7898704252786753
0.7898704252786753
0.7898704252786753
0.7898704252786753
0.7898704252786753
0.821480210475856
0.821480210475856
0.687936519898949
0.687936519898949
0.687936519898949
0.6563267347017685
0.6629256914422996
0.6244641529807612
0.6244641529807612
0.6629256914422996
0.6720052290384454
0.6720052290384454
0.9097106093268665
0.891102894305276
0.8043247101503896
0.5988905949458602
0.7076762535899443
0.7552173296476287
0.7552173296476287
0.7552173296476287
0.7936788681091671
0.7936788681091671
0.7936788681091671
0.8463513026462517
0.7936788681091671
0.870601945032244
0.870601945032244
0.870601945032244
0.870601945032244
0.8865332358927477
0.8865332358927477
0.4890298708507256
0.4890298708507256
0.4890298708507256
0.527491409312264
0.527491409312264
0.527491409312264
0.45716728912971827
0.6485147727231101
0.6485147727231101
0.6485147727231101
0.40962621307203406
0.40962621307203406
0.531252276924664
0.6172548914438867
0.6172548914438867
0.6557164299054251
0.6557164299054251
0.7101092592274673
0.7101092592274673
0.5087220293236292
0.5087220293236292
0.5087220293236292
0.5087220293236292
0.5087220293236292
0.5087220293236292
0.5087220293236292
0.5087220293236292
0.5246533201841329
0.5246533201841329
0.5246533201841329
0.5246533201841329
0.5246533201841329
0.6106559347033556
0.6106559347033556
0.7470377144083936
0.7769849854855386
0.7676852627917486
0.7938840894149021
0.7938840894149021
0.8004830461554332
0.8004830461554332
0.7332498116248454
0.8719248606811527
0.8719248606811527
0.8719248606811527
0.8493946130801179
0.8493946130801179
0.9581802717242021
0.9966418101857406
1.0826444247049634
1.0826444247049634
1.0826444247049634
1.0826444247049634
1.2042704885575932
1.2042704885575932
1.2042704885575932
1.290273103076816
1.3446659323988581
1.3446659323988581
1.3446659323988581
1.4833409814551652
1.4833409814551652
1.5218025199167038
1.5218025199167038
1.5218025199167038
1.68498100788283
1.7234425463443686
1.6759014702866843
1.483593777978992
1.7031400830751215
1.7031400830751215
1.7031400830751215
1.7031400830751215
1.8954477753828138
1.949840604704856
2.174107985275829
2.077305438375503
2.077305438375503
2.077305438375503
2.263338862649007
2.263338862649007
2.078615550155904
1.9759742334375607
1.9312712465080077
1.8837301704503235
2.0423111560510026
2.2752829559404066
2.237847063399731
2.2062372782025506
2.2062372782025506
2.1991621434742132
2.2057611002147444
2.2057611002147444
2.076165588754583
2.150250576549529
2.307905173226174
2.307905173226174
2.253512343904132
1.8398724666958715
1.683545731994103
1.7452977041273332
1.7452977041273332
1.7452977041273332
1.7452977041273332
1.7452977041273332
1.7452977041273332
1.7452977041273332
1.6299130887427178
1.4916483226909674
1.5685713996140445
2.1725340613929136
2.1725340613929136
2.278328101057748
2.2398665625962098
2.2398665625962098
1.755721258341253
1.1026387514189622
0.9063828799945245
0.7606014846508558
0.895521641932111
0.895521641932111
0.895521641932111
0.895521641932111
0.9499144712541532
0.9499144712541532
0.9499144712541532
0.9499144712541532
0.1472471971056227
0.1472471971056227
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2876426409468875
0.2876426409468875
0.2332498116248454
0.2332498116248454
0.17885698230280328
0.17885698230280328
0.264859596822026
0.264859596822026
0.264859596822026
0.264859596822026
0.264859596822026
0.17200522903844537
0.17200522903844537
0.28079088768252963
0.28079088768252963
0.3667935022017523
0.40525504066329077
0.40525504066329077
0.40525504066329077
0.45964786998533286
0.45964786998533286
0.5812739338379629
0.635666763160005
0.635666763160005
0.7216693776792277
0.7760622070012698
0.8976882708538998
1.0130728862385152
1.134698950091145
1.2207015646103678
1.2591631030719064
1.5391673295826955
1.6160904065057724
1.444085177467327
1.444085177467327
1.444085177467327
1.444085177467327
1.444085177467327
1.444085177467327
1.444085177467327
1.444085177467327
1.444085177467327
1.444085177467327
1.7020930210249952
1.7020930210249952
1.924166026497935
1.865115819009568
1.865115819009568
1.7894234975190948
1.8210332827162754
1.8754261120383175
2.1398882297242947
2.203685285348825
2.054119046230613
2.016298233382933
1.992884298667432
1.9415126364911477
1.9415126364911477
1.870252986196208
1.8326035708219761
1.8326035708219761
1.656474199066629
1.1995231049178323
1.1226000279947554
1.1226000279947554
1.084138489533217
1.084138489533217
0.07692307692307693
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.13131590624511905
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.2944943942112454
0.2944943942112454
0.2944943942112454
0.2944943942112454
0.2944943942112454
0.24918110248534905
0.35796676112943326
0.35796676112943326
0.36456571786996445
0.36456571786996445
0.36456571786996445
0.10878565864408424
0.10878565864408424
0.16317848796612636
0.16317848796612636
0.05439282932204212
0.05439282932204212
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.23076923076923078
0.23076923076923078
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.37116467461049557
0.37116467461049557
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.3101728885479223
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.2626318124902381
0.3170246418122802
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.22417027402869963
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.3486344270094608
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.3420354702689296
0.3420354702689296
0.42519999566002115
0.4795928249820633
0.3232660902802948
0.3232660902802948
0.3232660902802948
0.4092687047995175
0.4092687047995175
0.46366153412155964
0.46366153412155964
0.46366153412155964
0.5021230725830981
0.5021230725830981
0.5337328577802787
0.39333741393901384
0.39333741393901384
0.39333741393901384
0.39333741393901384
0.5471835677851676
0.5471835677851676
0.5471835677851676
0.5471835677851676
0.531252276924664
0.531252276924664
0.43215646067306884
0.3167718452884535
0.3167718452884535
0.3167718452884535
0.3167718452884535
0.39369492221153035
0.4480877515335725
0.4480877515335725
0.4480877515335725
0.6403954438412648
0.7263980583604875
0.8525561310251228
0.8525561310251228
0.8525561310251228
0.8525561310251228
0.8525561310251228
0.8525561310251228
0.9385587455443455
0.5725519045143337
0.5725519045143337
0.5725519045143337
0.5725519045143337
0.5725519045143337
0.5725519045143337
0.5725519045143337
0.55662061365383
0.6110134429758721
0.764859596822026
0.764859596822026
0.8158040322195936
0.8158040322195936
0.7311328901150129
0.8037112611964695
0.8037112611964695
1.0499852703285022
1.0499852703285022
1.1018710522278066
0.938945360785507
0.8823247471316771
0.8823247471316771
1.0455032350978035
1.0455032350978035
1.0455032350978035
1.0455032350978035
1.0455032350978035
1.0839647735593418
1.0839647735593418
1.0839647735593418
1.0930443111554877
1.0930443111554877
1.3976015785852813
0.6108397270019971
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.6244641529807612
0.7013872299038381
0.7173185207643418
0.7173185207643418
0.6127073626597462
0.6127073626597462
0.48654928999511093
0.5250108284566494
0.5250108284566494
0.5159312908605037
0.5250108284566494
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.3167718452884535
0.3785238174216838
0.3258513828845992
0.21046676749998383
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.2332498116248454
0.2332498116248454
0.3420354702689296
0.3420354702689296
0.24918110248534905
0.24918110248534905
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.32610417940842595
0.32610417940842595
0.11538461538461539
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.09285436778358058
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.2332498116248454
0.2332498116248454
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.6019339053797264
0.5250108284566494
0.5181590751922915
0.5181590751922915
0.633543690576907
0.633543690576907
0.8572611454381365
0.8572611454381365
0.7341503484947496
0.7341503484947496
0.7885431778167916
0.7885431778167916
0.5500216569132989
0.5500216569132989
0.3170246418122802
0.3554861802738187
0.3554861802738187
0.48335369259446326
0.48335369259446326
0.5058839401954981
0.5602767695175401
0.038461538461538464
0.038461538461538464
0.0
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.22467766357552996
0.22467766357552996
0.3106802780947526
0.3106802780947526
0.3491418165562911
0.3491418165562911
0.43473414807095695
0.038461538461538464
0.038461538461538464
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.21448043163621056
0.21448043163621056
0.30048304615543325
0.30048304615543325
0.30048304615543325
0.30048304615543325
0.20762867837185267
0.22467766357552996
0.12446415298076115
0.12446415298076115
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.038461538461538464
0.05439282932204212
0.14039544384126482
0.14039544384126482
0.19478827316330694
0.19478827316330694
0.2332498116248454
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.49601895350416175
0.49601895350416175
0.5344804919657002
0.5344804919657002
0.5344804919657002
1.2989825805152095
1.1864360542587253
1.0984602484307184
1.2444365302598328
1.298829359581875
1.298829359581875
1.3372908980434135
1.3372908980434135
1.4142139749664904
1.066460337320633
1.066460337320633
1.1049218757821713
1.1049218757821713
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.0
0.0
0.0
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.2626318124902381
0.2626318124902381
0.339554889413315
0.339554889413315
0.339554889413315
0.4255575039325377
0.4255575039325377
0.5098397236668029
0.5483012621283413
0.5483012621283413
0.5323699712678377
0.5867628005898797
0.6252243390514183
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.05439282932204212
0.05439282932204212
0.14039544384126482
0.14039544384126482
0.3258513828845992
0.4118539974038219
0.4118539974038219
0.4503155358653604
0.4503155358653604
0.5363181503845831
0.6464316710035444
0.6464316710035444
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.13131590624511905
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.3033211352835644
0.3033211352835644
0.264859596822026
0.264859596822026
0.264859596822026
0.2489283059615223
0.2489283059615223
0.0
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.23152941683988787
0.23152941683988787
0.23152941683988787
0.23152941683988787
0.23152941683988787
0.28592224616192996
0.28592224616192996
0.3628453230850069
0.5015203721413142
0.5015203721413142
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.329865047020826
0.5731171747260859
0.6115787131876244
0.6115787131876244
0.6115787131876244
0.6115787131876244
0.6500402516491628
0.6500402516491628
0.6500402516491628
0.7044330809712049
0.7044330809712049
1.1322183692355305
1.449380340436889
1.2457653262012631
1.2457653262012631
1.2457653262012631
1.2457653262012631
1.4787371260906672
1.4787371260906672
1.4892199741199874
1.5436128034420293
1.5436128034420293
1.367436424638484
1.3990462098356646
0.9554140269656679
0.8603318748502995
0.8603318748502995
0.8603318748502995
1.09787009987417
0.8532567401219621
0.8691880309824658
0.8691880309824658
0.13131590624511905
0.21731852076434172
0.21731852076434172
0.29424159768741864
0.29424159768741864
0.4030272563315029
0.3804970087304681
0.3804970087304681
0.41210679392764865
0.4890298708507256
0.4890298708507256
0.4890298708507256
0.5434227001727677
0.5434227001727677
0.5818842386343062
0.5818842386343062
0.604414486235341
0.5818842386343062
0.534343162576622
0.534343162576622
0.534343162576622
0.4799503332545798
0.4799503332545798
0.5862554110430495
0.547793872581511
0.4324092571968956
0.4324092571968956
0.4324092571968956
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.1472471971056227
0.13131590624511905
0.13131590624511905
0.21731852076434172
0.3389445846169717
0.3389445846169717
0.3389445846169717
0.4477302432610559
0.4477302432610559
0.4477302432610559
0.4477302432610559
0.4477302432610559
0.4477302432610559
0.4477302432610559
0.5021230725830981
0.5565159019051402
0.5565159019051402
0.5565159019051402
0.6334389788282171
0.6334389788282171
0.6334389788282171
0.5021230725830981
0.5021230725830981
0.45458199652541387
0.5699666119100293
0.5027333773794413
0.5027333773794413
0.5027333773794413
0.5027333773794413
0.5571262067014835
0.5571262067014835
0.6431288212207061
0.6431288212207061
0.6431288212207061
0.6431288212207061
0.7291314357399289
0.7291314357399289
0.7291314357399289
0.5816314421104795
0.5206396560479062
0.5206396560479062
0.5206396560479062
0.6066422705671288
0.661035099889171
0.661035099889171
0.6994966383507094
0.6994966383507094
0.6994966383507094
0.7538894676727516
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.3818248707053452
0.3818248707053452
0.3818248707053452
0.3818248707053452
0.42764555197807186
0.37497311744098727
0.37497311744098727
0.37497311744098727
0.37497311744098727
0.37497311744098727
0.37497311744098727
0.41343465590252576
0.41343465590252576
0.49943727042174846
0.49943727042174846
0.6134079717565856
0.6994105862758082
0.4065829026381679
0.4065829026381679
0.46097573196020997
0.31925242614406807
0.31925242614406807
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.396175503067145
0.396175503067145
0.45056833238918714
0.45056833238918714
0.5593539910332713
0.5593539910332713
0.5593539910332713
0.6747386064178867
0.6747386064178867
0.6747386064178867
0.7132001448794252
0.7132001448794252
0.7992027593986479
0.8376642978601864
0.8376642978601864
0.8376642978601864
0.8376642978601864
0.9592903617128163
0.9977519001743548
0.9502108241166706
0.8958179947946284
0.8958179947946284
1.0046036534387126
1.0046036534387126
1.0046036534387126
1.0046036534387126
1.0046036534387126
1.0046036534387126
1.0046036534387126
1.0046036534387126
1.0815267303617897
1.0815267303617897
1.119988268823328
1.119988268823328
1.119988268823328
1.119988268823328
1.353940673834798
1.3924022122963364
1.3924022122963364
1.3924022122963364
1.3764709214358328
1.4748069861430757
1.637985474109202
1.871488082257874
1.7945650053347972
1.7945650053347972
1.7594485110219156
1.7594485110219156
1.6418361113055122
1.6102263261083318
1.6102263261083318
1.601146788512186
1.6259048204450086
1.5370641167976549
1.5370641167976549
1.8069529146357153
1.8069529146357153
1.7569502421228678
1.6015042967847024
1.563042758323164
1.563042758323164
1.3707350660154718
1.4091966044770101
1.4091966044770101
1.6767213075580516
1.484974563075837
1.1484005304993536
0.2692307692307692
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.038461538461538464
0.038461538461538464
0.0
0.0
0.17200522903844537
0.21046676749998383
0.2489283059615223
0.28738984442306076
0.3258513828845992
0.3643129213461377
0.4027744598076761
0.47969753673075305
0.5340903660527951
0.5340903660527951
0.5340903660527951
0.5340903660527951
0.5340903660527951
0.5340903660527951
0.5340903660527951
0.5340903660527951
0.5340903660527951
0.5340903660527951
0.5340903660527951
0.6926713516534745
0.6926713516534745
0.7311328901150129
0.7311328901150129
0.7695944285765514
0.7695944285765514
0.7695944285765514
0.7695944285765514
0.7695944285765514
0.7695944285765514
0.7695944285765514
0.8690477531006631
0.9137507400302162
1.0297006256265837
0.6691671399103142
0.6691671399103142
0.0
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.09285436778358058
0.09285436778358058
0.1697774447066575
0.1697774447066575
0.2557800592258802
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.4480877515335725
0.46401904239407615
0.46401904239407615
0.4956288275912567
0.47969753673075305
0.47969753673075305
0.55662061365383
0.7152015992545092
0.7152015992545092
0.7695944285765514
0.7695944285765514
0.7695944285765514
0.7695944285765514
0.7695944285765514
0.7695944285765514
1.0035468335880213
1.089549448107244
1.157392987434175
1.1189314489726367
1.1189314489726367
1.1189314489726367
1.0035468335880213
1.0035468335880213
0.9650852951264829
0.9650852951264829
1.0420083720495599
1.073870953770567
1.073870953770567
1.3042826762672814
1.3042826762672814
1.3042826762672814
1.1441950739531128
1.1760576556741202
1.121664826352078
1.2911630079677858
1.1714199304618682
1.3345984184279946
1.373059956889533
1.373059956889533
1.373059956889533
1.395590204490568
1.5167093133226723
1.611372436977261
1.6141327969982757
1.6141327969982757
1.6300640878587793
1.5470133701651396
1.5470133701651396
1.3931672163189859
0.9555559606675392
0.8807498052542948
0.9192113437158332
0.9192113437158332
1.3239106657586839
1.306718281260336
1.120911047307597
1.098770919405261
1.1147022102657649
1.1147022102657649
0.24670052162973444
0.24670052162973444
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.2851620600912729
0.2851620600912729
0.32362359855281136
0.32362359855281136
0.44524966240544134
0.49279073846312554
0.49279073846312554
0.49279073846312554
0.49279073846312554
0.6941779683669637
0.6941779683669637
0.6941779683669637
0.7101092592274673
0.7101092592274673
0.8379767715481119
0.7101092592274673
0.594724643842852
0.594724643842852
0.594724643842852
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.604414486235341
0.604414486235341
0.6747386064178867
0.7607412209371094
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.39642829959097176
0.4733513765140487
0.4733513765140487
0.4733513765140487
0.4733513765140487
0.2876426409468875
0.2876426409468875
0.28592224616192996
0.28592224616192996
0.2699909553014263
0.3084524937629648
0.3084524937629648
0.3084524937629648
0.39445510828218744
0.39445510828218744
0.48045772280141014
0.48045772280141014
0.5958423381860255
0.3643129213461377
0.4027744598076761
0.5244005236603061
0.5244005236603061
0.5244005236603061
0.5244005236603061
0.6104031381795288
0.6104031381795288
0.6488646766410673
0.6488646766410673
0.7348672911602899
0.7348672911602899
1.044954127633311
1.0834156660948495
1.044954127633311
1.1309567421525337
1.1309567421525337
1.1309567421525337
1.1853495714745759
1.1853495714745759
1.1853495714745759
1.2209730208079832
1.5108434460866587
1.40079021097323
1.3303689842484108
1.2919074457868722
1.3750719711779638
1.3206791418559216
1.3206791418559216
1.3591406803174602
1.3272780985964527
1.3272780985964527
1.3272780985964527
1.3272780985964527
1.3272780985964527
1.3272780985964527
1.374819174654137
1.374819174654137
1.429212003976179
1.429212003976179
1.429212003976179
1.429212003976179
1.429212003976179
1.429212003976179
1.429212003976179
1.3619787694455914
1.3619787694455914
1.3619787694455914
1.3619787694455914
1.5533690410650816
1.0717151919579049
1.1805008506019892
1.1805008506019892
1.2189623890635277
1.2189623890635277
1.2733552183855699
1.2733552183855699
0.9502108241166706
0.9592903617128163
1.0362134386358932
1.122216053155116
1.0324525710234933
1.0324525710234933
1.0324525710234933
1.0324525710234933
1.0324525710234933
0.9621284508409474
0.9621284508409474
1.1341336798793928
1.1341336798793928
1.4990118714372829
1.7994060897413848
1.7518650136837006
1.7518650136837006
1.7518650136837006
1.7994060897413848
1.7994060897413848
1.7994060897413848
1.7994060897413848
1.7677963045442042
1.7677963045442042
1.7677963045442042
1.7677963045442042
1.7677963045442042
1.853798919063427
1.853798919063427
1.6771697210924117
1.6387081826308731
1.6387081826308731
1.6453071393714043
1.6612384302319079
1.6612384302319079
1.6612384302319079
1.6612384302319079
1.799153293217558
1.799153293217558
1.7766230456165233
1.6815408935011549
1.7131506786983355
1.8332701258374762
1.7948085873759378
1.7948085873759378
1.7948085873759378
1.8151110506451846
1.8310423415056885
1.8310423415056885
1.903620712587145
1.903620712587145
1.7950878504668875
1.9337628995231948
1.9337628995231948
2.042548558167279
2.156397786565831
2.1209565630091807
2.0861647979400675
2.0861647979400675
2.0861647979400675
2.0861647979400675
2.0861647979400675
1.986737939983079
2.0183477251802593
1.7921445826786768
1.9459907365248306
2.0768223801312216
1.9576927886784623
1.9576927886784623
1.9576927886784623
1.9576927886784623
1.7785830098518323
1.6722779320633627
1.6813574696595084
1.6813574696595084
1.608779098578052
1.656320174635736
1.6879299598329167
1.656320174635736
1.656320174635736
1.656320174635736
1.656320174635736
1.6900468813427492
1.766969958265826
1.653558534189995
1.653558534189995
1.5991657048679528
1.6307754900651334
1.5076197261582458
1.190924490301394
1.357089394836142
1.3313464007097817
1.3313464007097817
1.252195539454917
1.2362642485944133
1.245343786190559
0.0
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.17885698230280328
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.19478827316330694
0.19478827316330694
0.35336925876398617
0.35336925876398617
0.35336925876398617
0.4077620880860283
0.4077620880860283
0.638531318855259
0.638531318855259
0.6000697803937206
0.8267514036800532
0.739678563063245
0.49813587501399426
0.5365974134755327
0.5365974134755327
0.5365974134755327
0.038461538461538464
0.038461538461538464
0.0
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.12446415298076115
0.12446415298076115
0.20138722990383806
0.20138722990383806
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.34178267374510285
0.34178267374510285
0.38024421220664134
0.38024421220664134
0.38024421220664134
0.4187057506681798
0.4187057506681798
0.4187057506681798
0.4956288275912567
0.4956288275912567
0.4956288275912567
0.5340903660527951
0.6428760246968794
0.6428760246968794
0.527491409312264
0.5659529477738025
0.5659529477738025
0.6015763971072098
0.6015763971072098
0.6559692264292519
0.6559692264292519
0.7328923033523288
0.8188949178715516
0.8188949178715516
0.8188949178715516
0.8188949178715516
0.8416779619964131
1.0372138693451416
1.0688236545423222
1.1163647306000064
1.1163647306000064
1.1163647306000064
1.1163647306000064
1.1072851930038605
1.1616780223259027
1.2476806368451254
1.4437967719833094
1.4437967719833094
1.4437967719833094
1.4437967719833094
1.4437967719833094
1.4437967719833094
1.4437967719833094
1.5591813873679248
1.5591813873679248
1.667967046012009
1.6001235066850779
1.6160547975455817
1.5685137214878973
1.5685137214878973
1.581354126696443
1.7533593557348885
1.7533593557348885
1.7533593557348885
1.740266154002516
1.8988471396031952
1.8988471396031952
1.8988471396031952
2.0142317549878106
2.046094336708818
2.0642798784682324
2.0483485876077285
2.0483485876077285
1.9441604313290917
1.9441604313290917
1.9441604313290917
1.9985532606511338
1.9985532606511338
2.150874197747225
2.1299260505917212
2.1114043620458887
2.0321623692342414
1.9350808937329458
1.0956986079849773
1.0572370695234388
1.0731683603839426
1.2118434094402497
1.2118434094402497
1.2684640230940798
1.2684640230940798
1.3544666376133025
1.3544666376133025
1.2841425174307566
1.2841425174307566
1.2841425174307566
1.2841425174307566
1.4330538983294228
1.4330538983294228
1.3129344511902818
1.2618915329206715
1.2247337882301021
0.9653956843343421
0.4035346458783332
0.4035346458783332
0.4035346458783332
0.4035346458783332
0.3736452554661102
0.3736452554661102
0.4280380847881523
0.4280380847881523
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.396175503067145
0.396175503067145
0.396175503067145
0.38024421220664134
0.4187057506681798
0.4187057506681798
0.4730985799902219
0.527491409312264
0.527491409312264
0.527491409312264
0.527491409312264
0.527491409312264
0.6661664583685714
0.9094185860738313
0.9094185860738313
0.9094185860738313
0.9094185860738313
0.9094185860738313
0.9094185860738313
0.8997287436813423
0.8997287436813423
0.8165642182902507
0.8165642182902507
0.8165642182902507
0.8550257567517892
1.1350299832625783
1.1350299832625783
1.1350299832625783
1.2022632177931663
1.154722141735482
1.0715576163443905
1.0556263254838867
1.0556263254838867
1.0940878639454252
1.0940878639454252
1.0940878639454252
1.1416289400031094
1.1416289400031094
1.1416289400031094
1.233723121716033
1.233723121716033
1.3197257362352557
1.1565798596953119
1.1565798596953119
1.225338285171063
1.1418162515074548
1.218739328430532
1.218739328430532
1.218739328430532
1.2731321577525738
1.2731321577525738
1.3115936962141124
1.3115936962141124
1.3115936962141124
1.3115936962141124
1.3591347722717966
1.3750660631323002
1.5335908462750256
1.5720523847365642
1.5720523847365642
1.5720523847365642
1.4643820392000737
1.502843577661612
1.415237041249848
1.415237041249848
1.3836272560526675
1.3326828206550998
1.3326828206550998
0.7719641466102106
0.6021867019035531
0.5637251634420146
0.5637251634420146
0.6497277779612374
0.6881893164227758
0.6881893164227758
0.6881893164227758
0.6881893164227758
0.7041206072832794
0.742582145744818
0.8195052226678948
0.8195052226678948
0.8195052226678948
0.8195052226678948
0.8579667611294333
0.9966418101857406
0.9966418101857406
0.9966418101857406
0.9807105193252369
0.9807105193252369
0.9807105193252369
0.9807105193252369
1.0125731010462442
1.0510346395077828
1.0510346395077828
1.0191720577867753
0.7496884920321794
0.8356911065514021
0.8741526450129405
0.8741526450129405
0.8741526450129405
0.9957787088655705
1.1045643675096548
1.2133500261537389
1.3520250752100462
1.438027689729269
1.438027689729269
1.438027689729269
1.4064179045320884
1.4064179045320884
1.4064179045320884
1.4064179045320884
1.575078089421877
1.575078089421877
1.529161662727892
1.529161662727892
1.529161662727892
1.438027689729269
1.4154974421282343
1.3679563660705498
1.3679563660705498
1.4382804862530958
1.5055137207836835
1.5530547968413677
1.5530547968413677
1.5003823623042831
1.5003823623042831
1.5003823623042831
1.5003823623042831
1.5003823623042831
1.5388439007658217
1.6604699646184518
1.775854580003067
1.6447914702817747
1.6447914702817747
1.6447914702817747
1.6447914702817747
1.6447914702817747
1.62226122268074
1.7249025393990831
1.7547919298113062
1.8383139634749142
1.8383139634749142
1.615512384665895
1.4530940827704257
1.56187974141451
1.4775975216802448
1.525138597737929
1.470745768415887
1.470745768415887
1.470745768415887
1.470745768415887
1.4163529390938447
1.4163529390938447
1.4163529390938447
1.352880572175657
1.3015786285055728
0.5856451062467062
0.5856451062467062
0.5856451062467062
0.5115601184517604
0.5115601184517604
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.5500216569132989
0.46401904239407615
0.4480877515335725
0.48654928999511093
0.48654928999511093
0.07692307692307693
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.20138722990383806
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.0
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.278310306826915
0.3167718452884535
0.3552333837499919
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.21731852076434172
0.21731852076434172
0.05439282932204212
0.05439282932204212
0.0
0.0
0.0
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.16317848796612636
0.3170246418122802
0.3170246418122802
0.4386507056649102
0.47711224412644865
0.47711224412644865
0.47711224412644865
0.49964249172748343
0.5540353210495256
0.5540353210495256
0.5540353210495256
0.6309583979726024
0.669419936434141
0.669419936434141
0.669419936434141
0.669419936434141
0.669419936434141
0.6919501840351757
0.6919501840351757
0.6534886455736373
0.8073347994197911
0.8073347994197911
1.1460366638377026
1.0163340737296604
0.8963422475160706
1.0005304037947076
0.728905105783225
0.728905105783225
0.925021240921409
0.9920443078202934
0.9920443078202934
1.030505846281832
1.030505846281832
1.030505846281832
0.6049483423492942
0.6434098808108327
0.5439565562867209
0.598349385608763
0.6826316053430282
0.7210931438045667
0.7210931438045667
0.7210931438045667
0.7210931438045667
0.7210931438045667
0.7210931438045667
0.7210931438045667
0.5824180947482595
0.5824180947482595
0.6684207092674821
0.6684207092674821
0.7453437861905591
0.7453437861905591
1.1098962816950892
0.8641128987024943
0.9025744371640327
0.9025744371640327
0.5098397236668029
0.5958423381860255
0.5958423381860255
0.7174684020386555
0.7174684020386555
0.9245901253899825
1.0287782816686197
1.0240434499140942
1.110046064433317
1.0715845259717784
1.0715845259717784
1.0416951355595554
1.1186182124826325
1.1186182124826325
1.1186182124826325
1.1186182124826325
1.1186182124826325
1.1186182124826325
1.1186182124826325
1.1570797509441708
1.1570797509441708
1.1570797509441708
1.4160103729861078
1.335936733246974
1.2112197837423861
1.1818377828769935
1.2544161539584502
1.4341111329871725
1.424582955561728
1.424582955561728
1.424582955561728
0.08600261451922268
0.08600261451922268
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.2557800592258802
0.2557800592258802
0.34178267374510285
0.7046281019011261
0.7430896403626646
0.960660957650833
0.960660957650833
0.960660957650833
1.03758403457391
1.03758403457391
1.03758403457391
1.1961650201745893
1.1961650201745893
1.1961650201745893
1.1961650201745893
1.1961650201745893
1.1961650201745893
1.1961650201745893
1.8725223574834289
1.9585249720026516
1.9585249720026516
1.9585249720026516
2.0354480489257285
2.0354480489257285
2.0354480489257285
2.1802146651757366
2.064830049791121
2.135154169973667
2.1707776193070742
2.2605427920150007
2.2605427920150007
2.2605427920150007
2.2605427920150007
2.3267242187308006
2.016901713417823
0.7863332035028697
0.7863332035028697
0.5244005236603061
0.5787933529823482
0.5787933529823482
0.6172548914438867
0.6172548914438867
0.7326395068285021
0.7101092592274673
0.7101092592274673
0.8639554130736211
0.8254938746120827
0.8254938746120827
0.8254938746120827
0.8254938746120827
0.8254938746120827
0.8480241222131175
0.886485660674656
0.8508622113412486
0.8164143370159369
0.8164143370159369
0.8164143370159369
0.7688732609582527
0.7688732609582527
0.7688732609582527
0.6857087355671612
0.6857087355671612
0.7467005216297344
0.8620851370143499
0.8620851370143499
0.966273293292987
1.1049483423492943
1.1049483423492943
1.1049483423492943
1.429332232043779
1.429332232043779
1.4996563522263247
1.4996563522263247
1.4996563522263247
1.4996563522263247
1.4996563522263247
1.5765794291494017
1.836976722005902
1.891369551327944
1.891369551327944
1.891369551327944
1.891369551327944
1.914659984999636
1.784461338571386
2.2090153697408206
2.130615184725232
2.130615184725232
1.8171883835854352
1.9325729989700506
1.9325729989700506
1.9553560430949122
1.7721278883833658
1.7721278883833658
1.7111361023207925
1.7111361023207925
1.6635950262631083
1.6635950262631083
1.6109225917260237
1.6862940111368143
1.5745779747743176
1.5745779747743176
1.5745779747743176
1.8465421213845281
1.7311575059999127
1.7311575059999127
1.540317306882335
1.540317306882335
1.533465553617977
1.610388630541054
1.6647814598630961
1.6263199214015576
1.709484446792649
1.8988261534648474
1.8988261534648474
1.8988261534648474
1.8988261534648474
1.9757492303879243
2.0526723073110014
2.0526723073110014
2.0526723073110014
1.8377574844465732
1.7992959459850348
1.7992959459850348
1.8824604713761262
1.8824604713761262
1.8824604713761262
1.8824604713761262
1.7822469607813574
1.7822469607813574
1.7822469607813574
1.8591700377044345
1.6687524951071995
1.6113114090253229
1.6113114090253229
1.6113114090253229
1.8074275441635068
1.8074275441635068
1.8458890826250454
1.8458890826250454
1.8956844095816403
1.8956844095816403
1.8956844095816403
1.8956844095816403
2.1199517901526135
2.3891825593833826
2.3891825593833826
2.5108086232360125
2.5108086232360125
2.5108086232360125
2.5108086232360125
2.4429650839090815
2.558349699293697
2.558349699293697
2.558349699293697
2.4429650839090815
2.4429650839090815
2.4270337930485777
2.4270337930485777
2.4270337930485777
2.4270337930485777
2.4774129582343933
2.664366971687383
2.6109698930129888
2.6109698930129888
2.575610013471575
2.575610013471575
2.4913243667673246
2.3707639523653143
2.4476870292883914
2.11944619710496
2.052212962574372
2.052212962574372
2.052212962574372
2.052212962574372
2.052212962574372
2.0206031773771915
2.05906471583873
2.05906471583873
2.1066057918964143
2.1066057918964143
2.1399359718785522
2.089556806692737
2.089556806692737
2.089556806692737
2.089556806692737
2.089556806692737
2.067026559091702
1.9469071119525614
1.9469071119525614
1.8367935913336
1.771107196363306
1.5004852775537962
1.47522165257332
0.67448580989406
0.6360242714325215
0.6360242714325215
0.6360242714325215
0.9365553346487177
1.0225579491679404
0.9437165791248292
0.896175503067145
0.8577139646056066
0.8577139646056066
0.8577139646056066
0.8577139646056066
0.8192524261440681
0.8192524261440681
0.8192524261440681
0.764859596822026
0.764859596822026
0.8508622113412486
0.8124006728797102
0.8124006728797102
0.28738984442306076
0.37339245894228346
0.37339245894228346
0.42093353499996766
0.42093353499996766
0.38024421220664134
0.34178267374510285
0.29424159768741864
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.12446415298076115
0.12446415298076115
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.1472471971056227
0.18570873556716117
0.22417027402869963
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.2332498116248454
0.2332498116248454
0.18570873556716117
0.18570873556716117
0.1697774447066575
0.0
0.0
0.0
0.08600261451922268
0.08600261451922268
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.0
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.2626318124902381
0.2626318124902381
0.29424159768741864
0.2851620600912729
0.3620851370143498
0.4480877515335725
0.4480877515335725
0.4480877515335725
0.4480877515335725
0.4480877515335725
0.48654928999511093
0.48654928999511093
0.6403954438412648
0.6403954438412648
0.6403954438412648
0.5250108284566494
0.5250108284566494
0.5250108284566494
0.5250108284566494
0.5794036577786915
0.5794036577786915
0.6337964871007337
0.8058017161391791
0.8058017161391791
0.8058017161391791
0.8058017161391791
0.9531460197870752
0.8058017161391791
0.8058017161391791
0.7514088868171369
0.7514088868171369
0.8374115013363596
0.9234141158555823
1.0620891649118895
1.100550703373428
0.9760865503926669
0.9760865503926669
0.9760865503926669
0.8313199341426588
0.8313199341426588
0.8313199341426588
0.885712763464701
0.885712763464701
0.885712763464701
0.7906306113493324
0.8290921498108709
0.8290921498108709
0.7974823646136904
0.7974823646136904
0.7974823646136904
0.6502351675080676
0.5733120905849908
0.719772626518873
0.573507294424785
0.573507294424785
0.573507294424785
0.573507294424785
0.6279001237468271
0.6279001237468271
0.6279001237468271
0.6595099089440076
0.6595099089440076
0.6595099089440076
0.6595099089440076
0.6595099089440076
0.7811359727966376
0.3389445846169717
0.3389445846169717
0.3389445846169717
0.3389445846169717
0.3389445846169717
0.3389445846169717
0.39333741393901384
0.39333741393901384
0.39333741393901384
0.39333741393901384
0.39333741393901384
0.39333741393901384
0.329865047020826
0.40678812394390285
0.32362359855281136
0.32362359855281136
0.3620851370143498
0.3620851370143498
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.4549395047979304
0.4549395047979304
0.4549395047979304
0.4934010432594689
0.4934010432594689
0.5703241201825457
0.5703241201825457
0.7241702740286996
0.8010933509517766
0.6087856586440843
0.6087856586440843
0.6087856586440843
0.6534886455736373
0.6534886455736373
0.73949126009286
0.73949126009286
0.7711010452900405
0.8927271091426705
0.8927271091426705
0.8767958182821669
0.8767958182821669
0.8767958182821669
0.8767958182821669
0.8767958182821669
0.9627984328013895
1.0781830481860049
0.9950185227949134
0.9950185227949134
0.9950185227949134
0.9950185227949134
1.1166445866475434
1.001259971262928
0.9402681852003547
0.9787297236618933
1.07025684398359
1.07025684398359
1.07025684398359
1.19188290783622
1.268805984759297
1.3548085992785197
1.3548085992785197
1.3548085992785197
1.3548085992785197
1.3548085992785197
1.3932701377400583
1.3932701377400583
1.4408112137977425
1.4103191229437355
1.4103191229437355
1.3627780468860513
1.3333960460206584
0.8036811841895817
0.8580740135116238
0.7388809552965167
0.7004194168349782
0.7004194168349782
0.7004194168349782
0.7004194168349782
0.531252276924664
0.5697138153862025
0.5697138153862025
0.5697138153862025
0.5697138153862025
0.5697138153862025
0.5697138153862025
0.5697138153862025
0.22417027402869963
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.339554889413315
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.45716728912971827
0.45716728912971827
0.43463704152868343
0.4730985799902219
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.5115601184517604
0.5884831953748373
0.5884831953748373
0.7101092592274673
0.7101092592274673
0.7101092592274673
0.7101092592274673
0.8639554130736211
0.8639554130736211
0.8639554130736211
0.9024169515351596
0.9024169515351596
0.9024169515351596
0.9024169515351596
0.9884195660543823
1.1807272583620745
1.1807272583620745
1.339308243962754
1.4253108584819765
1.6112723905729645
1.5409482703904187
1.5409482703904187
1.5409482703904187
1.5409482703904187
1.5953410997124609
1.7169671635650907
1.7169671635650907
1.7169671635650907
1.6282311716664266
1.7047971748432917
1.7047971748432917
1.5836780660111875
1.5836780660111875
1.7468565539773138
1.8328591684965365
1.8328591684965365
1.8713207069580748
1.8713207069580748
1.8713207069580748
2.009995756014382
2.009995756014382
2.009995756014382
2.009995756014382
1.9427625214837942
2.019685598406871
1.9812240599453328
1.9812240599453328
2.0128338451425134
2.1430324915707635
2.1430324915707635
2.3540645292824998
2.3540645292824998
2.3437842014666437
2.3437842014666437
2.258417106955379
2.258417106955379
2.2199555684938406
2.172414492436156
2.4302875659253727
2.290162090552481
2.197146057801856
1.7643961555070555
1.5812505336647062
1.6954221438111945
1.7713304416406108
1.5537591243524422
1.515297585890904
1.515297585890904
1.2612379214499811
1.36145143204475
1.2771692123104847
1.4428590495342442
1.2270768170475508
0.1386750490563073
0.17713658751784572
0.17713658751784572
0.48482889521015343
0.5232904336716919
0.5232904336716919
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.038461538461538464
0.038461538461538464
0.0
0.038461538461538464
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.2557800592258802
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.42778528826432555
0.42778528826432555
0.4821781175863677
0.4821781175863677
0.4821781175863677
0.4821781175863677
0.40525504066329077
0.40525504066329077
0.4249471991361944
0.4249471991361944
0.4249471991361944
0.4634087375977329
0.4158676615400486
0.4158676615400486
0.4158676615400486
0.4158676615400486
0.5018702760592714
0.5018702760592714
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.0
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.0
0.0
0.10878565864408424
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.3870959654709992
0.5245843159589476
0.3167718452884535
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.3167718452884535
0.3167718452884535
0.3167718452884535
0.3167718452884535
0.4169853558832223
0.8854599669408741
0.7678475672244709
0.7678475672244709
0.7678475672244709
1.005552947512892
1.005552947512892
0.9580118714552078
0.1930678783783494
0.23152941683988787
0.23152941683988787
0.23152941683988787
0.23152941683988787
0.23152941683988787
0.2631392020370684
0.31753203135911057
0.31753203135911057
0.47137818520526437
0.47137818520526437
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.339554889413315
0.339554889413315
0.461180953265945
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.5381040301890219
0.2914035085592875
0.2914035085592875
0.2914035085592875
0.329865047020826
0.329865047020826
0.329865047020826
0.329865047020826
0.329865047020826
0.3683265854823644
0.3683265854823644
0.42271941480440656
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.3658935798448415
0.42028640916688365
0.42028640916688365
0.5062890236861063
0.5832121006091833
0.5832121006091833
0.5832121006091833
0.7218871496654905
0.7218871496654905
0.7218871496654905
0.7988102265885675
0.7988102265885675
0.7988102265885675
0.8757333035116444
0.8757333035116444
0.8757333035116444
0.9301261328336865
1.357911421098012
1.1286752736093935
1.1286752736093935
1.2918537615755197
1.2918537615755197
1.2918537615755197
1.6423787958047162
1.5713300314848608
1.625722860806903
1.5619808277214922
1.5619808277214922
1.5619808277214922
1.5619808277214922
1.7182317379361043
1.5997549632918888
1.5772247156908539
1.5772247156908539
1.6541477926139307
1.7373123180050223
1.7373123180050223
1.698850779543484
1.698850779543484
1.698850779543484
1.7304605647406643
1.7304605647406643
1.7304605647406643
1.7848533940627065
0.7196943898712665
0.7196943898712665
0.7196943898712665
0.7966174667943434
0.7966174667943434
0.8735405437174204
0.8735405437174204
0.8735405437174204
0.9889251591020357
1.0273866975635741
1.0273866975635741
1.0273866975635741
1.0273866975635741
1.0273866975635741
1.0273866975635741
1.0273866975635741
1.0114554067030705
1.0883784836261474
1.0883784836261474
1.049916945164609
1.1043097744866512
1.1043097744866512
1.056768698428967
0.547793872581511
0.547793872581511
0.547793872581511
0.547793872581511
0.6779925190097611
0.7323853483318032
0.7323853483318032
0.7323853483318032
0.7867781776538454
0.7867781776538454
0.7867781776538454
0.7867781776538454
0.7098551007307684
0.7098551007307684
0.7098551007307684
0.7098551007307684
0.7098551007307684
0.7098551007307684
0.7642479300528106
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.27171135008638386
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3870959654709992
0.4730985799902219
0.5206396560479062
0.5206396560479062
0.5206396560479062
0.5206396560479062
0.5206396560479062
0.5750324853699482
0.5750324853699482
0.661035099889171
0.6994966383507094
0.7538894676727516
0.7538894676727516
0.7538894676727516
0.7538894676727516
0.722279682475571
0.722279682475571
0.722279682475571
0.722279682475571
0.722279682475571
0.7607412209371094
0.7607412209371094
0.8994162699934167
0.9378778084549552
0.9378778084549552
0.9378778084549552
0.9697403901759625
0.9697403901759625
0.9221993141182783
0.9221993141182783
0.813413655474194
0.813413655474194
0.813413655474194
0.7974823646136904
0.7974823646136904
0.9834438967046782
0.973858766060879
1.0213998421185633
0.9444767651954863
0.9444767651954863
0.5323699712678377
0.695548459233964
0.695548459233964
0.695548459233964
0.7499412885560061
0.6972688540189215
0.6972688540189215
0.7516616833409636
0.8376642978601864
0.8376642978601864
0.923666912379409
0.9530489132448017
0.5208924525717329
0.5208924525717329
0.5208924525717329
0.396175503067145
0.4821781175863677
0.4821781175863677
0.4821781175863677
0.4821781175863677
0.5909637762304519
0.7296388252867592
0.7296388252867592
0.7590208261521519
0.7590208261521519
0.8450234406713746
0.6752459959647171
0.5983229190416401
0.5983229190416401
0.752169072887794
0.752169072887794
0.752169072887794
0.752169072887794
0.8381716874070166
0.8381716874070166
1.0093902552737215
0.8879670143636117
1.1014710649482435
0.970881248566595
1.0093427870281335
1.0093427870281335
1.0093427870281335
1.0093427870281335
0.719188796823613
0.6519555622930252
0.6701146374853167
0.6701146374853167
0.6382520557643094
0.46624682672586404
0.46624682672586404
0.46624682672586404
0.46624682672586404
0.46624682672586404
0.46624682672586404
0.46624682672586404
0.5431699036489409
0.5591011945094446
0.5591011945094446
0.5591011945094446
0.8080295004709669
0.7576503352851515
0.67448580989406
0.6451038090286673
0.5975627329709831
0.8607001385088746
0.49588162411508346
0.6847409224983013
0.0
0.05439282932204212
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.24670052162973444
0.24670052162973444
0.2851620600912729
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.4027744598076761
0.4027744598076761
0.4027744598076761
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.0
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.0
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.11538461538461539
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.23984876836537652
0.12446415298076115
0.12446415298076115
0.20138722990383806
0.20138722990383806
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.29424159768741864
0.29424159768741864
0.3486344270094608
0.4868991930612112
0.5729018075804339
0.5729018075804339
0.627294636902476
0.627294636902476
0.6657561753640144
0.6657561753640144
0.6657561753640144
0.7132972514216986
0.7358274990227335
0.17885698230280328
0.17885698230280328
0.21731852076434172
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.07692307692307693
0.1985491407757069
0.1985491407757069
0.1985491407757069
0.23701067923724536
0.23701067923724536
0.23701067923724536
0.25294197009774905
0.2914035085592875
0.2914035085592875
0.43007855761559477
0.43007855761559477
0.5070016345386716
0.5528223158113984
0.49107034367816804
0.49107034367816804
0.6866062510268965
0.6494485063363272
0.8126269943024536
0.8126269943024536
0.8126269943024536
0.5870155971137065
0.5870155971137065
0.5027333773794413
0.2944943942112454
0.38049700873046804
0.38049700873046804
0.38049700873046804
0.4348898380525102
0.4348898380525102
0.4348898380525102
0.4348898380525102
0.4348898380525102
0.5118129149755871
0.5118129149755871
0.49588162411508346
0.6112662394996988
0.6112662394996988
0.46401904239407615
0.4934010432594689
0.5703241201825457
0.5318625817210073
0.6534886455736373
0.6534886455736373
0.6534886455736373
0.6919501840351757
0.6919501840351757
0.7304117224967143
0.7304117224967143
0.7304117224967143
0.1985491407757069
0.1985491407757069
0.1985491407757069
0.1985491407757069
0.0
0.12162606385262999
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.21448043163621056
0.21448043163621056
0.25294197009774905
0.25294197009774905
0.30733479941979114
0.30733479941979114
0.30733479941979114
0.34579633788132963
0.34579633788132963
0.34579633788132963
0.34579633788132963
0.34579633788132963
0.34579633788132963
0.34579633788132963
0.43179895240055227
0.43179895240055227
0.43179895240055227
0.43179895240055227
0.43179895240055227
0.43179895240055227
0.43179895240055227
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.3804970087304681
0.3804970087304681
0.3804970087304681
0.4030272563315029
0.4030272563315029
0.4799503332545798
0.30109335095177653
0.30109335095177653
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.47087079565843404
0.47087079565843404
0.44834054805739926
0.24670052162973444
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.13131590624511905
0.2699909553014263
0.32438378462346845
0.37877661394551054
0.3403150754839721
0.3403150754839721
0.3403150754839721
0.3403150754839721
0.3403150754839721
0.5326227677916644
0.5326227677916644
0.5326227677916644
0.8290921498108709
0.747103199427875
0.7537021561684061
0.7537021561684061
0.7537021561684061
1.0661873505459998
0.7740022025281996
0.0
0.0
0.16317848796612633
0.16317848796612633
0.3592946231043104
0.41368745242635246
0.41368745242635246
0.41368745242635246
0.8821620634840044
1.0997333807721728
0.8576586245741853
0.6829550426938624
0.0
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.16317848796612636
0.16317848796612636
0.16317848796612636
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.10878565864408424
0.1472471971056227
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.24010156488920328
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.3329559326727839
0.387348761994826
0.387348761994826
0.387348761994826
0.4961344206389102
0.5345959591004487
0.5186646682399451
0.5186646682399451
0.5186646682399451
0.5186646682399451
0.5186646682399451
0.6046672827591677
0.6046672827591677
0.7632482683598469
0.8017098068213855
0.8017098068213855
0.8017098068213855
0.8017098068213855
0.8401713452829239
0.8401713452829239
0.8786328837444624
0.8786328837444624
0.8786328837444624
0.8786328837444624
0.9085222741566854
0.50721541261014
0.5932180271293627
0.5932180271293627
0.6316795655909012
0.6316795655909012
0.6316795655909012
0.6316795655909012
0.6673030149243084
0.5856451062467062
0.5856451062467062
0.5856451062467062
0.5856451062467062
0.5628620621218445
0.2489283059615223
0.2489283059615223
0.2845517552949296
0.278310306826915
0.33270313614895713
0.33270313614895713
0.14039544384126482
0.14039544384126482
0.34751716719259185
0.34751716719259185
0.34751716719259185
0.4244402441156688
0.4244402441156688
0.8046844563223101
0.8046844563223101
0.8046844563223101
0.9935485076243292
0.9935485076243292
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.3403150754839721
0.3403150754839721
0.4263176900031948
0.4263176900031948
0.4263176900031948
0.6026940914503834
0.7243201553030134
0.7243201553030134
0.7787129846250556
0.7787129846250556
0.7787129846250556
0.7787129846250556
0.7787129846250556
0.7787129846250556
0.7787129846250556
0.7787129846250556
0.7787129846250556
0.7561827370240207
0.7268007361586281
0.7268007361586281
0.848426800011258
1.0022729538574118
1.2362253588688819
1.2362253588688819
1.2362253588688819
1.2362253588688819
1.2362253588688819
1.2362253588688819
1.2362253588688819
1.2362253588688819
1.4323414940070658
1.7495034652084243
2.0803113244495672
2.0803113244495672
2.0248258016328946
2.1766766521772296
2.1766766521772296
2.111834228918346
2.0410942852720573
1.9761543200927385
2.0621569346119615
2.0621569346119615
2.1165497639340036
2.1165497639340036
2.139332808058865
2.3859116336772037
2.249479549842291
2.249479549842291
2.2251290951780303
2.2795219245000724
2.2795219245000724
2.0866489619806274
0.6657963982108193
0.6657963982108193
0.6657963982108193
0.8117726800399336
0.8502342185014722
0.8502342185014722
0.927157295424549
0.927157295424549
0.4549395047979304
0.4934010432594689
0.4934010432594689
0.4934010432594689
0.5252636249804762
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.5241463651636072
0.5241463651636072
0.5785391944856494
0.5785391944856494
0.5785391944856494
0.5785391944856494
0.7708468867933417
0.8093084252548801
0.8093084252548801
0.8093084252548801
0.8093084252548801
0.8477699637164187
0.8477699637164187
0.8477699637164187
1.089846516413583
1.089846516413583
1.2480638426684802
1.0878476753668795
1.0641084757418695
0.9575171921958185
0.7010297216313215
0.7010297216313215
0.73949126009286
0.73949126009286
0.21046676749998383
0.21046676749998383
0.3643129213461377
0.3643129213461377
0.3643129213461377
0.29252120290246114
0.41867927556709644
0.0
0.19611613513818402
0.19611613513818402
0.3049017937822683
0.927222558686074
0.927222558686074
1.2777475929152706
0.18570873556716117
0.2489283059615223
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.07692307692307693
0.07692307692307693
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.3552333837499919
0.39369492221153035
0.39369492221153035
0.39369492221153035
0.47969753673075305
0.47969753673075305
0.5340903660527951
0.5340903660527951
0.5340903660527951
0.6110134429758721
0.6494749814374106
0.6494749814374106
0.6494749814374106
0.6494749814374106
0.6494749814374106
0.6110134429758721
0.6654062722979143
0.6654062722979143
0.6654062722979143
0.7423293492209911
0.8810043982772984
0.7430895352916482
0.7430895352916482
0.7430895352916482
0.7430895352916482
0.7114797500944676
0.7340099976955025
0.7884028270175446
0.7884028270175446
0.7884028270175446
0.7884028270175446
0.8200126122147252
0.8744054415367672
0.8744054415367672
0.9513285184598442
0.9897900569213827
0.9897900569213827
0.9897900569213827
0.9897900569213827
0.9897900569213827
0.9897900569213827
0.5551530153926992
0.5551530153926992
0.5551530153926992
0.6546063399168109
0.6161448014552725
0.6930678783783494
0.6930678783783494
0.6930678783783494
0.6930678783783494
0.6705376307773145
0.13131590624511905
0.10878565864408424
0.09285436778358058
0.09285436778358058
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.2332498116248454
0.2332498116248454
0.27171135008638386
0.21731852076434172
0.21731852076434172
0.29424159768741864
0.29424159768741864
0.33270313614895713
0.33270313614895713
0.4414887947930414
0.4890298708507256
0.4890298708507256
0.4414887947930414
0.4414887947930414
0.4414887947930414
0.4414887947930414
0.4324092571968956
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.5027333773794413
0.5027333773794413
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.3804970087304681
0.3804970087304681
0.2332498116248454
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.45082112891301385
0.45082112891301385
0.5277442058360908
0.5662057442976293
0.5662057442976293
0.5662057442976293
0.5662057442976293
0.6431288212207061
0.6431288212207061
0.6431288212207061
0.6431288212207061
0.7063483916150674
0.5728047010381604
0.8486344270094608
0.9037875474731762
0.9037875474731762
0.662568183169783
0.6784994740302868
0.6784994740302868
0.592496859511064
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.16317848796612636
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.2876426409468875
0.2876426409468875
0.32610417940842595
0.32610417940842595
0.3804970087304681
0.3804970087304681
0.3804970087304681
0.3804970087304681
0.41895854719200654
0.41895854719200654
0.41895854719200654
0.5049611617112293
0.5434227001727677
0.5978155294948099
0.5978155294948099
0.5978155294948099
0.5978155294948099
0.5978155294948099
0.5978155294948099
0.5978155294948099
0.5978155294948099
0.5978155294948099
0.6294253146919904
0.6294253146919904
0.6522083588168519
0.6906698972783905
0.6678868531535288
0.6678868531535288
0.6678868531535288
0.722279682475571
0.7992027593986479
0.7992027593986479
0.7992027593986479
0.7992027593986479
0.7992027593986479
0.7832714685381442
0.9464499565042706
0.9464499565042706
1.1050309421049498
1.1050309421049498
1.1050309421049498
1.1050309421049498
1.1050309421049498
1.1050309421049498
1.1050309421049498
1.1050309421049498
1.1050309421049498
1.1050309421049498
1.5857320537025281
1.3510959437267265
1.3510959437267265
1.3035548676690423
1.3035548676690423
1.2175522531498195
1.2175522531498195
1.2175522531498195
1.2175522531498195
1.2175522531498195
1.2175522531498195
1.1930488142400004
1.0043256417032715
1.0337076425686642
1.0721691810302025
0.1697774447066575
0.1697774447066575
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.437144088951421
0.3442897211678404
0.3442897211678404
0.3442897211678404
0.616253867778051
0.616253867778051
0.7022564822972737
0.7022564822972737
0.7022564822972737
0.7022564822972737
0.7022564822972737
0.7566493116193158
1.2226433418213531
1.2226433418213531
1.0890996512444462
1.3096835228983008
1.6150628473068747
1.5766013088453363
0.2688732609582527
0.2688732609582527
0.25294197009774905
0.2914035085592875
0.2914035085592875
0.2914035085592875
0.30733479941979114
0.30733479941979114
0.30733479941979114
0.4289608632724211
0.4289608632724211
0.30733479941979114
0.25294197009774905
0.25294197009774905
0.25294197009774905
0.25294197009774905
0.25294197009774905
0.25294197009774905
0.25294197009774905
0.3389445846169717
0.39333741393901384
0.43179895240055227
0.43179895240055227
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.4753263643220098
0.4753263643220098
1.011644514706593
0.8578638458799204
0.8578638458799204
0.7673401776776406
0.7060955950912405
0.9692330006291322
1.0076945390906706
1.0076945390906706
1.0236258299511742
1.0236258299511742
1.0552356151483548
1.0552356151483548
0.21731852076434172
0.21731852076434172
0.2489283059615223
0.2489283059615223
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.08600261451922268
0.08600261451922268
0.14039544384126482
0.14039544384126482
0.17885698230280328
0.17885698230280328
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.2332498116248454
0.31925242614406807
0.31925242614406807
0.31925242614406807
0.3736452554661102
0.4952713193187402
0.4952713193187402
0.4952713193187402
0.6875790116264325
0.6875790116264325
0.6875790116264325
0.7419718409484746
0.9999796845061426
0.9999796845061426
0.9999796845061426
1.1585606701068218
1.2648657478952916
1.457173440202984
1.511566269525026
1.511566269525026
1.511566269525026
1.511566269525026
1.511566269525026
1.5975688840442486
2.3584770450951362
2.3584770450951362
2.3584770450951362
2.444479659614359
2.444479659614359
2.616484888652804
2.896489115163593
2.896489115163593
2.848948039105909
2.848948039105909
2.848948039105909
2.848948039105909
2.848948039105909
3.111937359868664
3.111937359868664
3.3059389718602303
3.4779442008986754
3.5773975254227874
3.4360683479683054
3.4360683479683054
3.338692926501668
3.338692926501668
3.338692926501668
3.527552224884886
3.527552224884886
3.566013763346424
3.7133580669943203
4.107137385460683
4.107137385460683
4.107137385460683
4.463632730879644
4.447006418234931
4.447006418234931
4.36077366038188
4.351694122785735
4.231574675646593
4.403579904685039
3.492952992441026
3.492952992441026
3.492952992441026
3.492952992441026
3.492952992441026
3.298077843555768
3.038685751999561
3.038685751999561
3.038685751999561
2.8972077785419645
2.9832103930611873
2.9832103930611873
2.953503703489452
3.0330809088107036
3.0330809088107036
2.6830583003094013
2.714668085506582
2.714668085506582
2.667127009448898
2.626522082910404
2.626522082910404
2.527641632952604
2.3630218533951153
2.1881896587888017
2.3609626782524638
2.275796195200566
0.9962188168937427
1.0536932048066563
0.9869835893160437
0.6807272583620746
0.604414486235341
0.5184118717161182
0.5184118717161182
0.5637251634420146
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.1629256914422996
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.29424159768741864
0.29424159768741864
0.329865047020826
0.25294197009774905
0.25294197009774905
0.329865047020826
0.329865047020826
0.329865047020826
0.3683265854823644
0.3683265854823644
0.3683265854823644
0.3683265854823644
0.3683265854823644
0.11538461538461539
0.11538461538461539
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.20823898316819597
0.2626318124902381
0.2626318124902381
0.38425787634286807
0.461180953265945
0.5155737825879871
0.5155737825879871
0.5155737825879871
0.5155737825879871
0.5540353210495256
0.47711224412644865
0.5315050734484907
0.5315050734484907
0.5315050734484907
0.5858979027705329
0.5858979027705329
0.5858979027705329
0.5858979027705329
0.7075239666231629
0.7075239666231629
0.8229085820077783
0.8229085820077783
0.8229085820077783
0.8229085820077783
0.8229085820077783
0.8229085820077783
0.7172138090156519
0.49964249172748343
0.461180953265945
0.42271941480440656
0.5087220293236292
0.5471835677851676
0.5471835677851676
0.5471835677851676
0.5471835677851676
0.49279073846312554
0.49279073846312554
0.5471835677851676
0.5856451062467062
0.5856451062467062
0.5856451062467062
0.662568183169783
0.6796171683734603
0.6269447338363757
0.6269447338363757
0.6813375631584179
0.6813375631584179
0.7197991016199563
0.7197991016199563
0.8285847602640406
0.9145873747832632
0.6203457770958446
0.6203457770958446
0.6203457770958446
0.6203457770958446
0.730459297714806
0.6881893164227758
0.6497277779612374
0.6881893164227758
0.7041206072832794
0.6881893164227758
0.6881893164227758
0.6881893164227758
0.826864365479083
0.826864365479083
0.826864365479083
0.826864365479083
0.826864365479083
1.1068685919898722
1.1068685919898722
1.1068685919898722
1.1068685919898722
1.183791668912949
0.8601680703601378
0.8601680703601378
0.9120803188265653
0.9505418572881037
0.9505418572881037
0.9505418572881037
0.9505418572881037
0.9821516424852843
0.9662203516247807
0.9662203516247807
1.3334278578748544
1.329022410660985
1.4444070260456003
1.4444070260456003
0.8552333837499919
0.5447029869295531
0.43215646067306884
0.39369492221153035
0.43215646067306884
0.43215646067306884
0.43215646067306884
0.6453873739545123
0.6838489124160507
0.39408504812443546
0.39408504812443546
0.39408504812443546
0.39408504812443546
0.39408504812443546
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.6607823033653442
0.7467849178845669
0.7467849178845669
1.138336452019142
1.0432542999037735
0.8932454538184491
0.8932454538184491
0.9792480683376719
1.0561711452607487
1.164956803904833
1.0971132645779018
0.5206396560479062
0.6066422705671288
0.6066422705671288
0.6066422705671288
0.6066422705671288
0.6066422705671288
0.6066422705671288
0.6066422705671288
0.584112022966094
0.6977762435657519
0.6451038090286673
0.5975627329709831
0.5975627329709831
0.5500216569132989
0.5500216569132989
0.47969753673075305
0.47969753673075305
0.038461538461538464
0.038461538461538464
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.20164002642766482
0.25603285574970697
0.25603285574970697
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.40987900959586077
0.44834054805739926
0.44834054805739926
0.44834054805739926
0.5870155971137065
0.7086416609663365
0.747103199427875
0.747103199427875
0.747103199427875
0.747103199427875
0.747103199427875
0.7855647378894134
0.7855647378894134
0.8715673524086361
0.8715673524086361
1.0094822153942864
1.095484829913509
1.095484829913509
1.095484829913509
1.095484829913509
1.0248032014584467
1.0248032014584467
1.0248032014584467
1.0314021581989778
1.0251607097309632
1.3352475462039843
1.3352475462039843
1.3352475462039843
1.3352475462039843
1.3352475462039843
1.3737090846655229
1.4739225952602917
1.4739225952602917
1.4739225952602917
1.4739225952602917
1.589307210644907
1.589307210644907
1.7816149029525994
1.867617517471822
1.6368482867025913
1.6368482867025913
1.5366347761078223
1.5366347761078223
1.5366347761078223
1.6135578530308994
1.6135578530308994
1.6135578530308994
1.6135578530308994
1.6520193914924377
1.6520193914924377
1.7289424684155148
1.799624096870577
1.799624096870577
1.799624096870577
1.9716293259090225
1.9716293259090225
1.8765471737936539
1.8540169261926192
1.8924784646541577
1.8924784646541577
1.8155553877310806
1.851178837064488
1.9371814515837107
1.90557166638653
2.139524071398
2.139524071398
2.154695176187847
2.274051611276227
2.064806938727964
1.9093609933897988
1.7623665928080028
1.7623665928080028
1.7239050543464645
1.809907668865687
1.7007645019490862
1.7392260404106248
1.7392260404106248
1.7392260404106248
1.8161491173337017
1.7045729447795779
1.7045729447795779
1.5944594241606167
1.5944594241606167
1.753040409761296
1.6151255467756458
1.6151255467756458
1.6151255467756458
1.3901899798915505
1.4445828092135926
1.4445828092135926
0.9993958462769222
1.0537886755989645
1.0537886755989645
0.9259211632783199
0.9615446126117271
0.9615446126117271
1.3260971081162571
1.3260971081162571
1.3260971081162571
0.41887249511710534
0.3159073819954113
0.16317848796612636
0.16317848796612636
0.16317848796612636
0.24918110248534905
0.24918110248534905
0.24918110248534905
0.24918110248534905
0.32610417940842595
0.3804970087304681
0.3804970087304681
0.3804970087304681
0.3804970087304681
0.32610417940842595
0.3804970087304681
0.3804970087304681
0.4348898380525102
0.5021230725830981
0.5021230725830981
0.5021230725830981
0.5021230725830981
0.5021230725830981
0.5315050734484907
0.5858979027705329
0.5858979027705329
0.5858979027705329
0.5858979027705329
0.8291500304757928
1.2347625794116002
1.2347625794116002
0.9474698415308129
0.9474698415308129
1.0562555001748972
1.0562555001748972
1.0562555001748972
1.0562555001748972
1.0947170386364355
1.1491098679584777
1.1491098679584777
1.1875714064200162
1.1875714064200162
1.1875714064200162
0.5377465219165054
0.7105195413801673
0.7489810798417057
0.7489810798417057
0.8033739091637478
0.8033739091637478
0.8033739091637478
0.8802969860868248
0.8802969860868248
0.8802969860868248
0.8802969860868248
0.8575139419619632
0.8959754804235017
0.8959754804235017
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.37801642787485346
0.37801642787485346
0.37801642787485346
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.623599689687719
0.6620612281492575
0.6620612281492575
0.6620612281492575
0.6620612281492575
0.6076683988272154
0.6845914757502922
0.6845914757502922
0.7615145526733692
0.7615145526733692
0.7615145526733692
0.7615145526733692
0.8475171671925918
0.8475171671925918
0.8090556287310534
0.8090556287310534
0.895058243250276
0.895058243250276
0.971981320173353
0.971981320173353
0.971981320173353
0.971981320173353
1.0038439018943603
1.0038439018943603
1.089846516413583
1.089846516413583
1.3127378656583695
1.3127378656583695
1.4665840195045232
1.031413113327926
1.031413113327926
1.031413113327926
1.1401987719720104
1.1401987719720104
0.8986560839227596
0.8986560839227596
0.8986560839227596
0.8986560839227596
1.0074417425668438
1.0074417425668438
1.0074417425668438
1.0074417425668438
1.0074417425668438
1.0074417425668438
1.0074417425668438
1.0074417425668438
1.0459032810283824
1.0459032810283824
1.1002961103504245
1.1002961103504245
1.2723013393888698
1.2723013393888698
1.2406915541916892
1.2022300157301509
1.3024435263249197
1.3024435263249197
1.3024435263249197
1.3024435263249197
1.340905064786458
1.340905064786458
1.340905064786458
1.340905064786458
1.2865122354644158
1.408138299317046
1.2518115646152774
1.2133500261537389
1.2642944615513065
1.2642944615513065
1.2133500261537389
1.2133500261537389
1.1905669820288773
1.2449598113509195
1.2127397213573956
1.2127397213573956
1.274491693490626
1.4131667425469334
1.4131667425469334
1.351414770413703
1.381304160825926
1.381304160825926
1.381304160825926
1.381304160825926
1.381304160825926
1.381304160825926
1.3043810839028491
1.3043810839028491
1.3043810839028491
1.4400681625567113
1.455239267346558
1.5230828066734892
1.5295080474401452
1.5679695859016838
1.5679695859016838
1.5454393383006488
1.5454393383006488
1.622362415223726
1.279115662423196
1.279115662423196
1.1415583077100624
1.1415583077100624
1.2184813846331393
1.1481572644505935
1.1481572644505935
1.0479437538558247
0.9807105193252369
0.9807105193252369
0.8804970087304681
0.8804970087304681
1.060056584419896
1.0985181228814345
1.0985181228814345
1.2139027382660499
1.267178307771223
1.267178307771223
1.3056398462327614
1.2371931719377416
1.2371931719377416
0.6538461538461539
0.5
0.5
0.5
0.6087856586440843
0.6705376307773145
0.6406482403650916
0.6406482403650916
0.6406482403650916
0.6406482403650916
0.7266508548843142
0.7266508548843142
0.7266508548843142
0.665659068821741
0.665659068821741
0.27171135008638386
0.27171135008638386
0.3101728885479223
0.3101728885479223
0.3870959654709992
0.3870959654709992
0.39993637067954496
0.4118539974038219
0.3643129213461377
0.5181590751922915
0.5090795375961458
0.5090795375961458
0.5090795375961458
0.5090795375961458
0.6473443036478962
0.6473443036478962
0.579500764320965
0.6304451997185326
0.7392308583626169
0.7392308583626169
0.8695613415336779
0.9464844184567549
0.9464844184567549
0.7416938292130334
0.4730985799902219
0.5115601184517604
0.6331861823043904
0.5562631053813134
0.5562631053813134
0.5562631053813134
0.5562631053813134
0.5562631053813134
0.5562631053813134
0.5562631053813134
0.5628620621218445
0.6488646766410673
0.6397851390449215
0.6397851390449215
0.6397851390449215
0.5244005236603061
0.5244005236603061
0.5719415997179903
0.5719415997179903
0.5244005236603061
0.521562434532175
0.521562434532175
0.575955263854217
0.575955263854217
0.6303480931762592
0.6303480931762592
0.6778891692339434
0.6778891692339434
0.6303480931762592
0.6303480931762592
0.27171135008638386
0.581798186559405
0.581798186559405
0.581798186559405
0.581798186559405
0.6045812306842665
0.6589740600063086
0.6589740600063086
0.6974355984678471
0.6974355984678471
1.1158885526122002
1.3072788242316906
0.8918043306584017
0.8442632546007175
0.0
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.1760188931746721
0.25294197009774905
0.25294197009774905
0.25294197009774905
0.25294197009774905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.0
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.19230769230769232
0.31393375616032226
0.31393375616032226
0.31393375616032226
0.45260880521662955
0.45260880521662955
0.49107034367816804
0.5295318821397065
0.5295318821397065
0.5295318821397065
0.6064549590627835
0.8307223396337565
0.869183878095295
0.9779695367393793
0.9779695367393793
1.3625849213547638
1.717182785096798
2.1108777073083282
2.1108777073083282
2.1108777073083282
2.0339546303852516
2.004572629519859
2.1133582881639428
2.1133582881639428
2.1133582881639428
2.1133582881639428
2.1133582881639428
2.2520333372202503
2.2520333372202503
2.335197862611342
2.3035880774141613
2.3035880774141613
2.3035880774141613
2.3035880774141613
2.3035880774141613
2.3035880774141613
2.3979532868639892
2.1435004750999926
2.1435004750999926
2.3594232897857195
2.2821755241563
2.2821755241563
2.176830655082131
1.6683614222823284
1.6683614222823284
1.6683614222823284
1.6615096690179705
1.7764467946253677
1.758638102668021
1.7201765642064824
1.6205843086465501
1.4576728821773717
1.397441387256472
1.441197994731924
1.0868454003455355
1.2022300157301509
1.179699768129116
1.234092597451158
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.22417027402869963
0.22417027402869963
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.24670052162973444
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.37116467461049557
0.37116467461049557
0.40962621307203406
0.40962621307203406
0.46401904239407615
0.5024805808556146
0.5024805808556146
0.5024805808556146
0.5024805808556146
0.5024805808556146
0.6241066447082446
0.6241066447082446
0.6400379355687482
0.6400379355687482
0.6400379355687482
0.6400379355687482
0.6784994740302868
0.6784994740302868
0.7787129846250556
0.7311719085673714
0.7311719085673714
0.4386507056649102
0.39333741393901384
0.38425787634286807
0.4386507056649102
0.4386507056649102
0.4930435349869523
0.47711224412644865
0.47711224412644865
0.47711224412644865
0.49416122933012596
0.5326227677916644
0.5326227677916644
0.564232552988845
0.564232552988845
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.5024805808556146
0.5024805808556146
0.5794036577786915
0.5794036577786915
0.6269447338363757
0.7038678107594527
0.7898704252786753
0.7898704252786753
0.8283319637402138
0.8283319637402138
0.8283319637402138
0.8283319637402138
0.7514088868171369
0.7514088868171369
0.8667935022017523
0.8667935022017523
0.8667935022017523
0.8667935022017523
0.9755791608458365
0.9755791608458365
0.9755791608458365
1.0112026101792437
1.0112026101792437
1.0112026101792437
1.0655954395012859
1.0655954395012859
1.0655954395012859
1.0655954395012859
0.9981094084468713
0.9211863315237944
0.8895765463266139
0.8895765463266139
0.8420354702689297
0.8420354702689297
0.8420354702689297
0.8482769187369442
0.9026697480589864
0.9092687047995175
0.9092687047995175
0.9092687047995175
0.9568097808572017
0.9568097808572017
0.9568097808572017
0.9952713193187401
1.0308947686521475
1.0308947686521475
1.0308947686521475
1.0627573503731549
0.5337328577802787
0.5337328577802787
0.5337328577802787
0.6425185164243629
0.6809800548859013
0.7353728842079434
0.7353728842079434
0.7353728842079434
0.7353728842079434
0.7353728842079434
0.8213754987271662
0.8213754987271662
0.9056577184614313
0.9056577184614313
0.9056577184614313
1.0642387040621106
1.2950079348313412
1.2950079348313412
1.381010549350564
1.381010549350564
1.381010549350564
1.381010549350564
1.381010549350564
1.381010549350564
1.4873156271390335
1.3010995020250422
1.1954047290329157
1.1635421473119085
1.1635421473119085
1.2020036857734469
1.2020036857734469
1.147610856451405
1.1701411040524397
1.2245339333744818
1.2245339333744818
1.2245339333744818
1.278926762696524
1.278926762696524
1.2313856866388397
1.3401713452829238
1.3401713452829238
1.3401713452829238
1.448957003927008
1.448957003927008
1.448957003927008
1.448957003927008
1.60046285479935
1.5620013163378115
1.5620013163378115
1.5675421557089868
1.5290806172474485
1.246018116510884
1.246018116510884
0.9265704865270216
0.7727243326808677
0.7727243326808677
0.7727243326808677
1.1258143283539042
1.1574241135510848
1.071421499031862
0.8660860900112786
0.7818038702770135
0.7205592876906134
0.7205592876906134
0.7205592876906134
0.7749521170126555
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.07692307692307693
0.24010156488920326
0.24010156488920326
0.24010156488920326
0.27856310335074175
0.27856310335074175
0.3554861802738186
0.3554861802738186
0.5140671658744979
0.5140671658744979
0.5140671658744979
0.9056187000090729
1.1231900172972413
1.1616515557587799
0.8578248274275619
0.8578248274275619
0.8578248274275619
0.8578248274275619
0.8578248274275619
0.8578248274275619
0.8578248274275619
0.780901750504485
0.8352945798265271
0.8737561182880655
0.7877535037688429
0.7108304268457659
0.7108304268457659
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.33493092048074496
0.33493092048074496
0.33493092048074496
0.33493092048074496
0.33493092048074496
0.33493092048074496
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.17885698230280328
0.17885698230280328
0.2557800592258802
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.4528225832880979
0.6066687371342517
0.6066687371342517
0.6066687371342517
0.6294517812591133
0.7786739661726971
0.6610615664562939
0.7470641809755165
0.7470641809755165
0.7470641809755165
0.7917671679050696
0.7917671679050696
0.8142974155061045
0.8142974155061045
0.8142974155061045
1.1788499110106345
1.2557729879337114
1.2557729879337114
1.3101658172557535
0.4158676615400486
0.4158676615400486
0.4158676615400486
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.4930435349869523
0.5315050734484907
0.5315050734484907
0.5315050734484907
0.5315050734484907
0.508974825847456
0.508974825847456
0.5978155294948099
0.5118129149755871
0.4642718389179029
0.4642718389179029
0.5796564543025183
0.5796564543025183
0.5796564543025183
0.6271975303602025
0.7984160982269074
0.5953349486391952
0.7340099976955025
0.5029879704024449
0.4397684000080838
0.4397684000080838
0.49416122933012596
0.49416122933012596
0.5710843062532028
0.5710843062532028
0.7997101489454782
0.9383851980017855
0.9383851980017855
0.4086660043577336
0.4086660043577336
0.32438378462346845
0.4013068615465454
0.4013068615465454
0.4013068615465454
0.4013068615465454
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.3329559326727839
0.41895854719200654
0.41895854719200654
0.41895854719200654
0.41895854719200654
0.457420085653545
0.5502744534371256
0.5502744534371256
0.6046672827591677
0.6431288212207061
0.6431288212207061
0.6431288212207061
0.7607412209371094
0.8151340502591515
0.8151340502591515
0.8151340502591515
0.8376642978601864
0.7901232218025022
0.7741919309419985
0.7741919309419985
0.8285847602640406
0.8445160511245442
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.457420085653545
0.457420085653545
0.457420085653545
0.457420085653545
0.457420085653545
0.534343162576622
0.534343162576622
0.6203457770958446
0.5593539910332713
0.5593539910332713
0.5593539910332713
0.5593539910332713
0.45056833238918714
0.45056833238918714
0.45056833238918714
0.45056833238918714
0.5721943962418171
0.6581970107610398
0.6581970107610398
0.6581970107610398
0.7125898400830819
0.7125898400830819
0.9048975323907742
0.9048975323907742
0.9592903617128163
0.9592903617128163
0.9592903617128163
0.9820734058376779
0.9117492856551321
0.9117492856551321
0.9117492856551321
1.0504243347114395
1.0344930438509357
1.0344930438509357
1.0344930438509357
1.0729545823124742
0.7627816937645518
0.7627816937645518
0.8487843082837746
0.8487843082837746
0.8487843082837746
0.8131608589503673
0.8991634734695899
0.8991634734695899
0.9851660879888127
0.9851660879888127
0.9851660879888127
0.9851660879888127
1.0395589173108548
1.0395589173108548
1.0395589173108548
1.0395589173108548
1.0711687025080354
0.9942456255849584
1.0711687025080354
1.1187097785657196
1.1187097785657196
1.1187097785657196
1.087099993368539
1.087099993368539
0.6451038090286673
0.6451038090286673
0.6066422705671288
0.6926448850863515
0.6926448850863515
0.6926448850863515
0.6926448850863515
0.6926448850863515
0.73110642354789
0.73110642354789
0.73110642354789
0.6994966383507094
0.7379581768122478
0.7379581768122478
0.7379581768122478
0.6904171007545636
0.6904171007545636
0.6904171007545636
0.6904171007545636
0.278310306826915
0.278310306826915
0.278310306826915
0.3552333837499919
0.3552333837499919
0.3076923076923077
0.3076923076923077
0.3076923076923077
0.3076923076923077
0.39369492221153035
0.39369492221153035
0.4480877515335725
0.48654928999511093
0.48654928999511093
0.4956288275912567
0.4956288275912567
0.5500216569132989
0.4414887947930414
0.4414887947930414
0.5794036577786915
0.6337964871007337
0.6337964871007337
0.6337964871007337
0.7491811024853491
0.7938840894149021
0.7491811024853491
0.7876426409468875
0.7876426409468875
0.7876426409468875
0.8736452554661102
0.8736452554661102
0.8827247930622559
0.8827247930622559
0.8827247930622559
0.9211863315237944
0.9211863315237944
1.0931915605622398
1.0931915605622398
1.0931915605622398
0.8374115013363596
0.8374115013363596
0.8374115013363596
0.9143345782594365
0.9143345782594365
0.9143345782594365
1.1104507133976205
1.0767240066906074
1.0767240066906074
1.0767240066906074
1.0767240066906074
1.0767240066906074
1.0767240066906074
1.0767240066906074
1.0291829306329232
0.9975731454357427
0.9431803161137006
0.9431803161137006
1.0970264699598544
1.135488008421393
1.3072139743688886
1.3843898478157923
1.1851460059889096
1.1851460059889096
1.1851460059889096
1.1851460059889096
1.1851460059889096
1.1851460059889096
1.300530621373525
1.3865332358927476
1.5451142214934268
1.5451142214934268
1.5451142214934268
1.5451142214934268
1.5451142214934268
1.5451142214934268
1.5451142214934268
1.8170783681036375
2.167603402332834
2.167603402332834
1.8789700765231214
1.6753550622874955
1.6753550622874955
1.713816600749034
1.713816600749034
1.713816600749034
1.7998192152682568
1.7134590924765174
1.7134590924765174
1.7134590924765174
1.7134590924765174
1.7994617069957402
1.7951170011541198
1.7951170011541198
2.0628884014628843
2.0722207355828566
2.1536160103903565
2.10671045434063
1.8394298621707679
1.8750533115041752
1.8750533115041752
1.9813583892926447
1.972278851696499
1.972278851696499
1.972278851696499
2.026671681018541
1.786317319605511
1.7031527942144196
1.7256830418154543
1.8473091056680844
1.9017019349901265
1.2739452854914373
1.2739452854914373
1.1658089500960547
1.1658089500960547
1.0572760879757972
1.0572760879757972
1.2748474052639658
1.1178413615406688
1.172234190862711
1.011962796249901
1.011962796249901
0.8581166424037471
0.8581166424037471
0.8421853515432434
0.8421853515432434
0.8965781808652855
0.5021230725830981
0.5021230725830981
0.5246533201841329
0.5246533201841329
0.4861917817225944
0.5246533201841329
0.5246533201841329
0.5246533201841329
0.6946835614146172
0.6150271071120988
0.6919501840351757
0.6919501840351757
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.4545129923002286
0.32319708605510955
0.32319708605510955
0.32319708605510955
0.3775899153771517
0.3775899153771517
0.3775899153771517
0.3775899153771517
0.4319827446991938
0.4319827446991938
0.4319827446991938
0.5089058216222707
0.5632986509443129
0.672084309588397
0.672084309588397
0.7264771389104392
0.8124797534296619
1.0047874457373542
1.4867091413581877
1.5570332615407334
1.9116311252827676
2.0503061743390747
2.088767712800613
2.0503061743390747
2.0503061743390747
2.0503061743390747
2.0503061743390747
2.0503061743390747
2.0503061743390747
2.0503061743390747
2.0503061743390747
2.0503061743390747
2.0503061743390747
2.0503061743390747
2.0503061743390747
2.0503061743390747
2.0503061743390747
2.0503061743390747
2.0503061743390747
2.0503061743390747
2.239592419746299
2.239592419746299
2.148458446747676
2.110607213082481
2.110607213082481
2.0878241689576194
2.6476557236622487
2.771319467192319
2.771319467192319
2.6018125510449477
2.3466610426591346
1.9127823199965748
1.8293781412500385
1.8678396797115768
1.8678396797115768
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.4474522315256147
0.4474522315256147
0.5243753084486916
0.5243753084486916
0.5243753084486916
1.314245733727367
1.3911688106504438
1.3911688106504438
1.3911688106504438
1.5261064108067888
1.4997091999388827
0.5923751634996685
0.23984876836537652
0.29424159768741864
0.29424159768741864
0.05439282932204212
0.05439282932204212
0.0
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.22417027402869963
0.4476414154097248
0.48610295387126323
0.48610295387126323
0.5404957831933054
0.5404957831933054
0.5404957831933054
0.7036742711594317
0.7036742711594317
0.7805973480825086
0.8190588865440471
0.8190588865440471
1.1358307318325005
0.9979158688468504
0.9209927919237735
0.9209927919237735
1.1281145152751004
1.3437359840863345
1.309641992591832
1.309641992591832
0.9493463608236284
0.8721704873767248
0.8721704873767248
0.8721704873767248
0.3831406165259992
0.4873287728046363
0.5257903112661748
0.5257903112661748
0.5257903112661748
0.6841684739243339
0.7226300123858724
0.7226300123858724
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.40678812394390285
0.4837112008669798
0.4837112008669798
0.4837112008669798
0.4837112008669798
0.4837112008669798
0.4837112008669798
0.23701067923724536
0.27547221769878383
0.27547221769878383
0.27547221769878383
0.27547221769878383
0.30733479941979114
0.25294197009774905
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.11538461538461539
0.11538461538461539
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.27171135008638386
0.10878565864408424
0.10878565864408424
0.16317848796612636
0.16317848796612636
0.24918110248534905
0.4077620880860283
0.4077620880860283
0.42060249329457405
0.42060249329457405
0.7282948009868817
0.7282948009868817
0.8868757865875609
0.8868757865875609
0.8868757865875609
0.8868757865875609
0.8868757865875609
0.8868757865875609
0.8868757865875609
0.6801434201328542
0.7108304268457659
0.8623362777181078
0.6676340566297021
0.0
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.1760188931746721
0.1760188931746721
0.26202150769389476
0.26202150769389476
0.30048304615543325
0.30048304615543325
0.30048304615543325
0.3389445846169717
0.3774061230785102
0.3774061230785102
0.3774061230785102
0.3774061230785102
0.41302957241191746
0.23701067923724536
0.2914035085592875
0.2914035085592875
0.2914035085592875
0.2914035085592875
0.329865047020826
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.08600261451922268
0.08600261451922268
0.0
0.0
0.0
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.5544772255768746
0.9316128640881248
0.15384615384615385
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.21731852076434172
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.2845517552949296
0.2845517552949296
0.29363129289107537
0.32925474222448264
0.36771628068602114
0.36771628068602114
0.36771628068602114
0.11538461538461539
0.15384615384615385
0.29252120290246114
0.1386750490563073
0.1386750490563073
0.1930678783783494
0.24746070770039152
0.24746070770039152
0.24746070770039152
0.3861357567566988
0.3861357567566988
0.4405285860787409
0.7573004313671944
0.7482208937710486
0.7482208937710486
0.9245972952182373
0.9789901245402793
0.9068018793717278
0.9068018793717278
0.829878802448651
0.829878802448651
0.7455965827143858
0.7157071923021627
0.6613143629801206
0.6613143629801206
0.6613143629801206
0.7157071923021627
0.2719641466102106
0.2719641466102106
0.2719641466102106
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.5027333773794413
0.5027333773794413
0.5411949158409798
0.5411949158409798
0.6565795312255952
0.6565795312255952
0.742582145744818
0.742582145744818
0.742582145744818
0.742582145744818
0.79697497506686
0.9143345782594365
0.8033211352835644
0.8033211352835644
0.8417826737451028
0.8417826737451028
1.0794880540335239
0.8927271091426705
0.8455911165755946
0.8999839458976368
0.8999839458976368
0.8999839458976368
0.8999839458976368
0.8999839458976368
0.9725623169790932
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.31042568507174906
0.31042568507174906
0.4642718389179029
0.4642718389179029
0.40987900959586077
0.40987900959586077
0.5186646682399451
0.5186646682399451
0.5186646682399451
0.5186646682399451
0.5186646682399451
0.5186646682399451
0.9486777408360585
1.2245074668073588
1.2245074668073588
1.2404387576678624
1.2404387576678624
1.2404387576678624
1.051939508190662
1.0096695268986318
0.8942849115140163
0.8942849115140163
0.8942849115140163
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.20138722990383806
0.28738984442306076
0.3258513828845992
0.3258513828845992
0.3258513828845992
0.4118539974038219
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.49943727042174846
0.5854398849409711
0.5854398849409711
0.5854398849409711
0.5854398849409711
0.5854398849409711
0.5611892425549788
0.5085168080178942
0.5085168080178942
0.5469783464794327
0.5469783464794327
0.6609490478142698
0.5848146163527186
0.623276154814257
0.623276154814257
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.1629256914422996
0.21046676749998383
0.2489283059615223
0.3033211352835644
0.3033211352835644
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.40962621307203406
0.33270313614895713
0.33270313614895713
0.3870959654709992
0.4030272563315029
0.4030272563315029
0.41895854719200654
0.41895854719200654
0.05439282932204212
0.05439282932204212
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.2016400264276648
0.2016400264276648
0.27856310335074175
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.5093323341199725
0.7525844618252324
0.7525844618252324
0.7525844618252324
0.7525844618252324
0.791046000286771
0.998167723638098
1.424232617117466
1.424232617117466
1.424232617117466
1.478625446439508
1.5875082116258659
1.8331814856879953
1.8331814856879953
1.919184100207218
1.996107177130295
2.050500006452337
2.050500006452337
2.050500006452337
2.050500006452337
2.050500006452337
1.9420424627281834
1.9964352920502255
2.1502814458963795
2.1502814458963795
2.096648802644994
1.979036402928591
2.087822061572675
2.192399140221628
2.192399140221628
2.1306471680883976
2.2166497826076204
2.2166497826076204
2.2166497826076204
2.0628036287614666
2.0628036287614666
2.148806243280689
2.148806243280689
2.2348088577999117
2.2348088577999117
2.4215698026907653
2.4215698026907653
2.5801507882914443
2.8340863754853918
2.8340863754853918
2.8718532128957546
2.8718532128957546
2.9934792767483844
2.9934792767483844
2.9934792767483844
3.0867517717011594
3.0867517717011594
2.9899725676326834
3.0476193095465995
3.0476193095465995
2.9265002007144956
2.87236016791628
3.0447738834601052
3.0153918825947126
3.0153918825947126
3.0538534210562513
3.1082462503782935
3.1082462503782935
3.0017191444680154
2.9157165299487926
2.9157165299487926
2.9157165299487926
2.9157165299487926
3.001971940991842
3.074000194343945
3.0292972074143916
3.0482525217966314
3.0297308332507984
2.9914309597563045
2.9914309597563045
2.9914309597563045
2.9321114055918884
2.9375522552830424
2.83297517663409
2.560346153996319
1.6954305330602542
1.5305033872428704
1.5848962165649125
1.5848962165649125
1.5305033872428704
1.2540375524478884
1.3756636163005185
1.4525866932235953
1.4525866932235953
1.4525866932235953
1.4525866932235953
1.4525866932235953
1.4050456171659111
1.4050456171659111
1.4435071556274497
1.5204302325505266
1.5204302325505266
1.6187662972577694
1.6187662972577694
1.9687287348349636
1.961470364598024
2.047472979117247
2.047472979117247
0.870807166337979
0.9568097808572017
0.9568097808572017
0.8414251654725863
0.9801002145288936
1.0827415312472368
1.0827415312472368
1.0827415312472368
1.0827415312472368
1.0827415312472368
1.1371343605692787
1.1371343605692787
1.1371343605692787
1.0986728221077404
1.0986728221077404
0.31753203135911057
0.2699909553014263
0.5703851736055284
0.5703851736055284
0.6247780029275705
0.6247780029275705
0.6247780029275705
0.6473082505286053
0.7017010798506474
0.7401626183121859
0.7401626183121859
0.7877036943698701
0.7877036943698701
0.7877036943698701
0.6784106461789555
0.6784106461789555
0.716872184640494
0.716872184640494
0.9396114474416013
0.949564859626084
0.9880263980876224
0.9880263980876224
0.9880263980876224
0.9880263980876224
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.09285436778358058
0.1697774447066575
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.3554861802738187
0.4324092571968956
0.4324092571968956
0.4324092571968956
0.5710843062532028
0.5710843062532028
0.5710843062532028
0.5710843062532028
0.5710843062532028
0.6570869207724256
0.7658725794165098
0.7658725794165098
0.924453565017189
0.924453565017189
0.9629151034787276
0.9629151034787276
0.9629151034787276
1.0489177179979503
1.1258407949210272
1.1258407949210272
1.1258407949210272
1.1258407949210272
1.40637888607973
1.592340418170718
1.6308019566322562
1.6219752155599374
1.6219752155599374
1.5197885136563842
1.7008732802909754
1.7008732802909754
1.7008732802909754
1.8955755013793811
1.843496508464028
1.9468496894269147
1.7399379537206026
1.7399379537206026
1.8553225691052178
1.7704372144028642
1.7704372144028642
1.6775828466192835
1.6775828466192835
1.6482008457538908
1.52808139861475
1.52808139861475
1.4986993977493572
1.4986993977493572
1.5371609362108958
1.5371609362108958
1.5371609362108958
1.4986993977493572
1.4986993977493572
1.315218446513984
1.181674755937077
1.2201362943986156
1.2201362943986156
1.364197294957327
1.3869803390821884
1.472982953601411
1.5114444920629495
1.5114444920629495
1.5114444920629495
1.5114444920629495
1.5154940325953845
1.5545794697526425
1.427005221226116
1.5039282981491928
1.5039282981491928
1.5039282981491928
1.5039282981491928
1.6240477452883335
1.3660399017306655
1.3660399017306655
1.1538523049194194
1.0616082419321822
1.0616082419321822
1.0616082419321822
0.6316795655909012
0.7470641809755165
0.8330667954947393
0.9190694100139619
1.0344540253985772
1.0344540253985772
1.079514520600647
1.079514520600647
1.079514520600647
1.0842493523551724
1.0842493523551724
1.0842493523551724
1.0842493523551724
1.1996339677397878
1.50259144367757
1.3079319137598489
1.3373139146252417
1.2988523761637032
1.5205420693367881
1.606544683856011
1.606544683856011
1.6450062223175492
1.6450062223175492
0.12446415298076115
0.2332498116248454
0.2332498116248454
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.18570873556716117
0.18570873556716117
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.27856310335074175
0.27856310335074175
0.3170246418122802
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.038461538461538464
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.24010156488920328
0.32610417940842595
0.24918110248534905
0.24918110248534905
0.24918110248534905
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2332498116248454
0.2332498116248454
0.22417027402869963
0.22417027402869963
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.2845517552949296
0.2845517552949296
0.3705543698141523
0.3705543698141523
0.3705543698141523
0.2845517552949296
0.3614748322180065
0.3614748322180065
0.4158676615400486
0.4158676615400486
0.47026049086209076
0.608935539918398
0.608935539918398
0.608935539918398
0.6473970783799365
0.6473970783799365
0.7860721274362438
0.7860721274362438
0.8720747419554664
0.8720747419554664
0.8720747419554664
0.8720747419554664
0.9264675712775086
0.9264675712775086
0.9264675712775086
1.0480936351301386
1.086555173591677
1.0719943735981738
1.0719943735981738
1.0719943735981738
1.180780032242258
1.180780032242258
1.1423184937807196
1.1423184937807196
1.1582497846412232
1.1582497846412232
1.244252399160446
1.3302550136796685
1.4494480718947758
1.4494480718947758
1.4494480718947758
1.4494480718947758
1.582737169448679
1.582737169448679
1.582737169448679
1.5283443401266368
1.5283443401266368
1.4301322839069521
1.626248419045136
1.626248419045136
1.6490314631699976
1.6975722009206455
1.6975722009206455
1.7744952778437224
1.7744952778437224
1.812956816305261
1.8898798932283378
1.8898798932283378
1.9124101408293726
1.9124101408293726
1.9124101408293726
1.8281279210951074
1.5270345701433308
1.5270345701433308
1.6956947550331194
1.6956947550331194
1.9693278828172625
2.007789421278801
2.007789421278801
1.8413258345761696
1.999906820176849
2.0859094346960716
2.00274490930498
2.00274490930498
1.9727273884316296
1.9727273884316296
1.9636478508354838
2.011188926893168
2.011188926893168
2.156854920970398
2.069594365301006
1.6510282458480634
1.7008235728046583
1.619165664127056
1.542242587203979
1.619165664127056
1.619165664127056
0.8704110741394088
0.7176821801101239
0.7017508892496201
0.7017508892496201
0.7017508892496201
0.7017508892496201
0.7017508892496201
0.7017508892496201
0.6542098131919359
0.6066687371342517
0.5682071986727133
0.5682071986727133
0.6226000279947554
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.3329559326727839
0.3329559326727839
0.3329559326727839
0.3170246418122802
0.3170246418122802
0.3329559326727839
0.3329559326727839
0.3329559326727839
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.457420085653545
0.5184118717161182
0.5184118717161182
0.5568734101776568
0.5884831953748373
0.5884831953748373
0.5884831953748373
0.5975627329709831
0.5975627329709831
0.6360242714325215
0.6360242714325215
0.6904171007545636
0.7288786392161021
0.7288786392161021
0.7288786392161021
0.8874596248167813
0.9259211632783199
0.8624487963601319
0.8624487963601319
0.9840748602127619
0.9840748602127619
0.9840748602127619
0.9840748602127619
1.0672393856038533
1.0672393856038533
1.0196983095461691
1.0196983095461691
1.0966213864692462
1.0966213864692462
1.1194044305941078
1.1194044305941078
1.1194044305941078
1.103473139733604
1.103473139733604
1.225099203586234
1.2410304944467376
0.6869951733972121
0.6485336349356736
0.6485336349356736
0.6485336349356736
0.6485336349356736
0.7142200299059674
0.575955263854217
0.575955263854217
0.6619578783734398
0.6619578783734398
0.6619578783734398
0.7479604928926624
0.8481740034874312
0.8481740034874312
0.9184981236699771
0.9184981236699771
1.1904622702801877
1.1904622702801877
1.1904622702801877
1.4624264168903982
1.693195647659629
1.693195647659629
1.9455273129610346
1.891744788435336
1.891744788435336
1.891744788435336
1.8171528456198645
1.855614384081403
1.855614384081403
1.855614384081403
1.9100072134034451
1.7256685341769795
1.7256685341769795
1.7256685341769795
1.7256685341769795
1.7256685341769795
1.8344541928210638
1.956080256673694
1.956080256673694
2.0876489594426397
2.0258969873094093
2.0258969873094093
2.0705999742389625
1.984344563195913
2.038737392517955
2.038737392517955
2.038737392517955
2.2593212641718097
1.7469734868306421
1.7466385624972152
1.3937067265625265
1.466285097643983
1.2945928338747923
1.1256458790621222
1.1256458790621222
1.1256458790621222
1.1256458790621222
1.0193408012736527
1.1053434157928754
1.1053434157928754
1.1438049542544138
1.1438049542544138
1.1528844918505596
1.1528844918505596
1.1528844918505596
1.1528844918505596
1.2388871063697822
1.2388871063697822
1.2388871063697822
1.271107196363306
1.1716538718391944
1.1716538718391944
1.1716538718391944
1.2718673824339632
1.2718673824339632
0.9742224254066612
0.9742224254066612
1.051145502329738
1.051145502329738
1.1055383316517802
1.114617869247926
1.114617869247926
1.114617869247926
1.236243933100556
1.249668176538322
1.249668176538322
1.272198424139357
1.272198424139357
1.3582010386585794
1.3582010386585794
1.3248708586764415
1.3248708586764415
1.3248708586764415
1.340802149536945
1.25651992980268
1.25651992980268
1.25651992980268
1.1705173152834571
1.1705173152834571
1.122976239225773
1.122976239225773
1.2089788537449957
1.2633716830670378
1.2633716830670378
1.2633716830670378
1.2633716830670378
1.347653902801303
1.347653902801303
1.347653902801303
1.1822476305033887
1.3437776158670736
1.3437776158670736
1.426942141258165
1.548568205110795
1.548568205110795
1.47397456787955
1.47397456787955
1.47397456787955
1.5124361063410885
1.4632011105995302
1.6217820962002094
1.6217820962002094
1.6217820962002094
1.3910128654309786
1.3050102509117558
1.3050102509117558
1.3050102509117558
1.3722434854423438
1.3722434854423438
1.3722434854423438
1.3722434854423438
1.424203309126863
1.366002036974329
1.3563121945818402
1.3206887452484328
1.3206887452484328
1.3206887452484328
1.3206887452484328
1.3522985304456134
1.3206887452484328
1.2589367731152024
1.2589367731152024
1.2589367731152024
1.2589367731152024
0.8877720985047068
0.8877720985047068
0.942164927826749
0.942164927826749
0.9512444654228948
1.1867294973027724
1.1867294973027724
1.096011081672903
1.1910932337882714
1.1910932337882714
0.9521858119246317
0.8487843082837746
0.8487843082837746
0.8487843082837746
0.9259601817306782
0.8587269472000904
0.8587269472000904
0.9356500241231672
0.9356500241231672
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3554861802738187
0.3554861802738187
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.27856310335074175
0.25603285574970697
0.25603285574970697
0.25603285574970697
0.25603285574970697
0.0
0.038461538461538464
0.038461538461538464
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.6992438418268827
0.6992438418268827
0.9572516853845507
0.7432298860908954
0.759161176951399
0.759161176951399
0.5431699036489409
0.37116467461049557
0.3870959654709992
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.21731852076434172
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.16317848796612636
0.16317848796612636
0.3486344270094608
0.4861227774974092
0.0
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.0
0.038461538461538464
0.038461538461538464
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.24670052162973444
0.24670052162973444
0.2851620600912729
0.3620851370143498
0.3620851370143498
0.4480877515335725
0.5024805808556146
0.5024805808556146
0.5024805808556146
0.7744447274658253
0.9131197765221325
0.9675126058441746
1.08289722122879
1.08289722122879
1.08289722122879
1.08289722122879
1.08289722122879
1.30757488480432
1.2429848235429584
1.2600338087466358
1.3144266380686778
1.3144266380686778
1.423212296712762
1.423212296712762
1.423212296712762
1.423212296712762
1.6407836140009306
1.611401613135538
1.611401613135538
1.807517748273722
1.807517748273722
1.807517748273722
1.8550588243314061
1.7940670382688328
1.8256768234660135
1.8256768234660135
1.7781357474083292
1.7781357474083292
1.7781357474083292
1.7781357474083292
1.8550588243314061
1.8550588243314061
1.9626577844071316
1.9339550925632674
1.9987196190621839
1.9627714749948997
1.805116878318254
1.805116878318254
1.8911194928374768
1.8911194928374768
1.7550423140756084
1.8937173631319157
1.8136111119665996
1.7965621267629222
1.7965621267629222
1.987909610356314
2.027721483445058
1.6092727326970573
1.535000433397766
1.5911136575047657
1.6001931951009114
1.6001931951009114
1.4825807953845083
0.8056988008896661
0.8532398769473503
0.8532398769473503
0.9725726714487111
0.9500424238476762
0.9500424238476762
0.9184326386504957
0.9953557155735726
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.22417027402869963
0.22417027402869963
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.30109335095177653
0.30109335095177653
0.3620851370143498
0.2851620600912729
0.2851620600912729
0.37116467461049557
0.4554468943447607
0.4554468943447607
0.4554468943447607
0.5098397236668029
0.5098397236668029
0.564232552988845
0.564232552988845
0.564232552988845
0.6644460635836138
0.37192486068115266
0.4263176900031948
0.4263176900031948
0.4263176900031948
0.5123203045224175
0.5123203045224175
0.5123203045224175
0.5507818429839559
0.5507818429839559
0.6886967059696061
0.6350640627182211
0.6350640627182211
0.6350640627182211
0.7210666772374438
0.7210666772374438
0.7754595065594859
0.7754595065594859
0.5733120905849908
0.6277049199070328
0.682097749229075
0.6972688540189216
0.7832714685381442
0.7832714685381442
0.7832714685381442
0.658807315557383
0.5434227001727677
0.5434227001727677
0.5434227001727677
0.5434227001727677
0.6203457770958446
0.6203457770958446
0.6203457770958446
0.6203457770958446
0.6203457770958446
0.6203457770958446
0.2557800592258802
0.2557800592258802
0.29424159768741864
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.4030272563315029
0.5417023053878102
0.5417023053878102
0.5417023053878102
0.5417023053878102
0.695548459233964
0.695548459233964
0.695548459233964
0.695548459233964
0.695548459233964
0.695548459233964
0.685858616841475
0.685858616841475
0.685858616841475
0.685858616841475
0.7086416609663365
0.7086416609663365
0.747103199427875
0.747103199427875
0.747103199427875
0.7311719085673714
0.7311719085673714
0.7311719085673714
0.8644610061212746
0.8644610061212746
0.9029225445828131
0.9029225445828131
0.7463430133572179
0.669419936434141
0.6021867019035531
0.6021867019035531
0.48020312977840657
0.48020312977840657
0.5571262067014835
0.5571262067014835
0.5571262067014835
0.7203046946676098
0.774697523989652
0.774697523989652
0.8290903533116941
0.8290903533116941
0.8290903533116941
0.8766314293693783
1.0352124149700574
1.0352124149700574
1.1187344486336657
1.0802729101721271
1.0802729101721271
1.0033498332490502
0.9648882947875118
1.0033498332490502
1.0033498332490502
1.0033498332490502
1.2276172138200234
1.2276172138200234
1.1254305119164703
1.1254305119164703
1.0485074349933934
1.0485074349933934
1.2556291583447203
1.2556291583447203
1.287238943541901
1.461134764133475
1.461134764133475
1.3063284015730208
1.360721230895063
1.360721230895063
1.2465496207485747
1.3325522352677972
1.4094753121908743
1.4094753121908743
1.3869450645898393
1.3869450645898393
1.3869450645898393
1.5023296799744548
1.5023296799744548
1.660910665575134
1.660910665575134
1.660910665575134
1.6224491271135957
1.6224491271135957
1.5999188795125607
1.7510051894121503
1.683414446609046
1.683414446609046
1.737807275931088
1.737807275931088
1.8238098904503108
1.8238098904503108
2.01267394175233
1.8940382652115981
2.0156643290642284
2.1310489444488434
2.1310489444488434
2.1310489444488434
1.9690834617208444
2.0608205696875563
2.013279493629872
2.090202570552949
2.090202570552949
2.090202570552949
2.090202570552949
2.090202570552949
2.013279493629872
2.0085446618753466
2.0085446618753466
1.0316553892491094
1.0316553892491094
1.0005793002685275
1.0549721295905694
1.0326155979634097
1.0870084272854519
1.0870084272854519
1.0870084272854519
1.0870084272854519
1.0932498757534665
0.9653823634328219
0.9813136542933255
0.9813136542933255
0.8601945454612212
0.8126534694035369
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.2876426409468875
0.2876426409468875
0.12446415298076115
0.20138722990383806
0.20138722990383806
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.31393375616032226
0.23984876836537652
0.33493092048074496
0.33493092048074496
0.29646938201920653
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.2332498116248454
0.2876426409468875
0.3736452554661102
0.45964786998533286
0.45964786998533286
0.45964786998533286
0.45964786998533286
0.45964786998533286
0.45964786998533286
0.45964786998533286
0.45964786998533286
0.4211863315237944
0.4211863315237944
0.4211863315237944
0.4211863315237944
0.3667935022017523
0.3667935022017523
0.3667935022017523
0.3667935022017523
0.3643129213461377
0.3643129213461377
0.3643129213461377
0.4187057506681798
0.0
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.15384615384615385
0.15384615384615385
0.6223207649038057
0.6223207649038057
0.7439468287564357
0.7439468287564357
0.8208699056795127
0.8208699056795127
1.1612105903639782
0.9126070136462243
0.4677799100064761
0.5537825245256989
0.5537825245256989
0.7095065587856834
0.5409421193171531
0.1629256914422996
0.1629256914422996
0.21731852076434172
0.27171135008638386
0.4302923356870631
0.4302923356870631
0.4302923356870631
0.4302923356870631
0.4302923356870631
0.4302923356870631
0.7403791721600842
0.7403791721600842
0.8620052360127142
0.9955489265896211
0.9955489265896211
1.1787770813011678
1.5595268865554626
1.7315321155939079
1.8702071646502152
1.8702071646502152
1.8702071646502152
2.040081715899146
2.040081715899146
2.040081715899146
1.9544893843844804
1.937440399180803
1.937440399180803
2.023443013700026
2.109445628219248
2.109445628219248
2.109445628219248
2.055052798897206
2.055052798897206
2.021722618915068
2.0601841573766064
2.0601841573766064
2.1371072342996835
2.1371072342996835
2.350153878931872
2.350153878931872
2.508734864532551
2.630360928385181
2.51024148124604
2.316767825855922
2.316767825855922
2.316767825855922
2.316767825855922
2.236036306102353
2.236036306102353
2.236036306102353
2.236036306102353
2.236036306102353
2.172816735707992
2.480841550824273
2.980367721541846
2.9351877801026083
2.66385569266938
2.66385569266938
2.553920953154782
2.5476795046867675
2.5476795046867675
1.906738934985747
1.8521410439648833
1.5905298192755453
1.5996093568716911
1.1016872599291652
0.9296820308907198
0.8465175054996282
0.9268250795500251
0.9268250795500251
0.7967221785430333
0.7354775959566332
0.7739391344181717
0.8442632546007175
0.8442632546007175
0.8442632546007175
0.8442632546007175
0.8442632546007175
0.8148812537353248
0.9302658691199401
0.9302658691199401
0.5409421193171531
0.5637251634420146
0.702400212498322
0.7408617509598604
0.7408617509598604
0.7408617509598604
0.8177848278829373
0.9782299384696223
0.8948050113482877
0.865423010482895
0.9129640865405793
0.9129640865405793
0.851972300478006
0.5483012621283413
0.5483012621283413
0.7068822477290205
1.0376901069701634
1.0376901069701634
1.0376901069701634
1.1146131838932403
1.1690060132152824
1.1690060132152824
1.3228521670614362
1.3228521670614362
1.352234167926829
1.352234167926829
1.6195921766247579
1.44124214934248
1.745799416772274
1.3211227022033394
1.4299083608474237
1.3082822969947936
1.3082822969947936
1.3626751263168357
1.3626751263168357
1.3626751263168357
1.3626751263168357
1.4486777408360585
1.5030705701581006
1.5030705701581006
1.5030705701581006
1.541532108619639
1.663158172472269
1.663158172472269
1.663158172472269
1.663158172472269
1.663158172472269
1.730391407002857
1.869459603382238
0.8817569799933961
0.8817569799933961
1.003383043846026
1.4344044136819376
1.4134562665264339
1.3790032871200975
1.2419045647495188
1.2583764419001657
1.2201177263811473
1.0552952923124537
0.9943035062498803
0.9943035062498803
0.1760188931746721
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.24010156488920328
0.34888722353328755
0.34888722353328755
0.34888722353328755
0.27856310335074175
0.27856310335074175
0.3170246418122802
0.3170246418122802
0.4324092571968956
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.5568734101776568
0.6112662394996988
0.6112662394996988
0.6112662394996988
0.6972688540189216
0.6972688540189216
0.6972688540189216
0.9755791608458365
0.8736452554661102
0.8577139646056066
0.8577139646056066
0.9121067939276487
0.7582606400814949
0.7582606400814949
0.7582606400814949
0.9714915533629382
1.0099530918244768
1.0099530918244768
1.0099530918244768
0.9783433066272962
1.064345921146519
1.064345921146519
1.064345921146519
1.118738750468561
1.118738750468561
0.3101728885479223
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
0.396175503067145
0.45056833238918714
0.45056833238918714
0.5049611617112293
0.5049611617112293
0.5049611617112293
0.5434227001727677
0.6294253146919904
0.6294253146919904
0.7154279292112131
0.7538894676727516
0.7538894676727516
0.7538894676727516
0.7538894676727516
0.79235100613429
0.8783536206535126
0.8783536206535126
0.8783536206535126
0.8783536206535126
0.9011366647783743
0.9011366647783743
0.8308125445958284
0.8308125445958284
0.8308125445958284
0.9302658691199401
1.0456504845045556
0.9143345782594365
1.0003371927786593
1.0003371927786593
1.0003371927786593
1.0003371927786593
1.0387987312401976
1.0387987312401976
1.0387987312401976
1.0387987312401976
1.0387987312401976
1.0931915605622398
1.0931915605622398
1.0931915605622398
1.0931915605622398
1.0931915605622398
1.0615817753650592
1.0231202369035208
1.0231202369035208
1.007188946043017
1.007188946043017
1.007188946043017
0.9596478699853329
0.9596478699853329
1.3245260615432228
1.3245260615432228
1.3245260615432228
1.3245260615432228
1.372067137600907
1.5643748299085993
1.5643748299085993
1.5374734098988212
1.5374734098988212
1.4990118714372829
1.4605503329757443
1.3836272560526675
1.3836272560526675
1.231924490283469
1.231924490283469
1.231924490283469
1.2703860287450075
1.2703860287450075
1.2703860287450075
1.5264785616588132
1.60340163858189
0.9311436130196179
1.0837125001953323
1.0837125001953323
0.9142007158235143
0.9142007158235143
0.9526622542850528
0.9051211782273685
0.9051211782273685
0.98274338779812
1.0371362171201621
1.0371362171201621
0.9060731073988697
1.064654092999549
1.2172229801752632
1.2172229801752632
1.2172229801752632
0.8352945798265271
0.6000697803937206
0.9046270478235142
0.0
0.038461538461538464
0.038461538461538464
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.20823898316819597
0.21731852076434172
0.1697774447066575
0.1697774447066575
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.0
0.08600261451922268
0.20762867837185267
0.20762867837185267
0.20762867837185267
0.5153209860641603
0.7579339002109965
0.6646196111261737
0.7190124404482159
0.7190124404482159
0.8140945925635843
0.8140945925635843
1.0064022848712766
0.7695679620094285
0.5975627329709831
0.5975627329709831
0.5975627329709831
0.7864220313542009
1.2002455027668255
1.3090311614109096
1.3090311614109096
0.9782235376576524
0.9415731910478738
0.7349944661320478
1.065853130249072
1.065853130249072
1.065853130249072
1.065853130249072
1.174638788893156
0.9662990973203253
1.0206919266423673
1.0206919266423673
1.0206919266423673
1.2058489496406795
0.24670052162973444
0.16317848796612636
0.20164002642766482
0.20164002642766482
0.25603285574970697
0.25603285574970697
0.2944943942112454
0.2944943942112454
0.40987900959586077
0.24670052162973444
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.27856310335074175
0.27856310335074175
0.3170246418122802
0.3170246418122802
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.36456571786996445
0.36456571786996445
0.4488479376042296
0.5032407669262717
0.39445510828218744
0.39445510828218744
0.39445510828218744
0.39445510828218744
0.39445510828218744
0.4419961843398717
0.4419961843398717
0.4419961843398717
0.5189192612629486
0.5958423381860255
0.6252243390514183
0.6252243390514183
0.5483012621283413
0.5483012621283413
0.6815903596822447
0.7675929742014673
0.7992027593986479
0.8852053739178706
0.8852053739178706
0.8852053739178706
0.8852053739178706
0.8376642978601864
0.8151340502591515
0.8151340502591515
0.6767135942258479
0.6263344290400324
0.5522494412450867
0.5907109797066251
0.5522494412450867
0.5522494412450867
0.5522494412450867
0.7382109733360747
0.687936519898949
0.6403954438412648
0.7263980583604875
0.7263980583604875
0.7263980583604875
0.1629256914422996
0.2489283059615223
0.2489283059615223
0.2489283059615223
0.2489283059615223
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.3893237498027871
0.264859596822026
0.264859596822026
0.30048304615543325
0.2332498116248454
0.2332498116248454
0.27171135008638386
0.27171135008638386
0.3804970087304681
0.4664996232496908
0.31925242614406807
0.40525504066329077
0.40525504066329077
0.40525504066329077
0.40525504066329077
0.40525504066329077
0.4821781175863677
0.4821781175863677
0.5206396560479062
0.5206396560479062
0.5206396560479062
0.5975627329709831
0.6360242714325215
0.6360242714325215
0.6360242714325215
0.7220268859517442
0.7220268859517442
0.927427779991809
0.9505683323891871
1.0833253617943535
1.0368237434322365
0.9346370415286834
1.020639656047906
0.9211863315237944
0.9211863315237944
0.9211863315237944
0.9211863315237944
0.9211863315237944
0.3258513828845992
0.4027744598076761
0.4027744598076761
0.5128879804266375
0.551349518888176
0.551349518888176
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.13131590624511905
0.1697774447066575
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.17885698230280328
0.17885698230280328
0.2332498116248454
0.2332498116248454
0.2557800592258802
0.33270313614895713
0.33270313614895713
0.3167718452884535
0.3167718452884535
0.37116467461049557
0.37116467461049557
0.5250108284566494
0.5250108284566494
0.5250108284566494
0.547793872581511
0.5862554110430495
0.9211863315237944
0.9211863315237944
0.9211863315237944
1.016268483639163
1.1316530990237783
1.1316530990237783
1.1316530990237783
1.1316530990237783
1.014040699307375
1.014040699307375
1.2744379921638753
0.3170246418122802
0.3170246418122802
0.5254009543695545
0.5254009543695545
0.49601895350416175
0.0
0.07692307692307693
0.07692307692307693
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.23984876836537652
0.278310306826915
0.278310306826915
0.12446415298076115
0.12446415298076115
0.09285436778358058
0.09285436778358058
0.0
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.0
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.0
0.0
0.05439282932204212
0.05439282932204212
0.14039544384126482
0.14039544384126482
0.19478827316330694
0.19478827316330694
0.27171135008638386
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.43179895240055227
0.47026049086209076
0.47026049086209076
0.47026049086209076
0.5381040301890219
0.5697138153862025
0.5697138153862025
0.5540353210495256
0.5987383079790787
0.8707024545892892
0.8707024545892892
0.9733437713076324
1.0277366006296744
1.0277366006296744
1.0277366006296744
1.0277366006296744
1.066198139091213
1.066198139091213
0.6725108220860989
0.7941368859387289
0.7941368859387289
0.8325984244002673
0.8325984244002673
0.9864445782464212
1.0633676551694982
1.0633676551694982
1.0633676551694982
1.0633676551694982
1.2680202359628492
1.3064817744243875
1.3064817744243875
1.0719415997179904
0.6739019716648396
0.7032839725302323
0.7032839725302323
0.7802070494533092
0.7802070494533092
0.7972560346569866
0.7972560346569866
0.7972560346569866
0.758794496195448
0.6434098808108327
0.2692307692307692
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.2626318124902381
0.2626318124902381
0.38425787634286807
0.2304117224967142
0.2304117224967142
0.2304117224967142
0.21448043163621056
0.30048304615543325
0.30048304615543325
0.3164143370159369
0.3164143370159369
0.42519999566002115
0.42519999566002115
0.5631148586456713
0.6719005172897555
0.8276245515497401
0.8276245515497401
0.6889495024934329
0.6889495024934329
0.7208120842144402
0.673271008156756
0.7117325466182944
0.743342331815475
0.743342331815475
0.743342331815475
0.743342331815475
0.743342331815475
0.8293449463346977
0.8293449463346977
0.8065619022098361
0.7901232218025022
0.9055078371871175
0.9055078371871175
0.9183482423956633
0.9568097808572017
0.9568097808572017
0.9183482423956633
1.0804872726662225
1.0895668102623681
1.0895668102623681
1.0064022848712766
1.0064022848712766
1.0064022848712766
1.1127073626597463
0.43215646067306884
0.5090795375961458
0.5090795375961458
0.5090795375961458
0.5090795375961458
0.5522759078122096
0.667660523196825
0.667660523196825
0.667660523196825
0.6970425240622177
0.6201194471391408
1.1221472088272852
0.9151212308972165
0.5907374462737481
0.8952947137035417
0.8410082227013246
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.3485483749345596
0.4029412042566017
0.4029412042566017
0.4029412042566017
0.4029412042566017
0.685986342838042
0.685986342838042
0.8578212019858543
0.9438238165050771
0.9438238165050771
1.065449880357707
1.065449880357707
1.065449880357707
1.065449880357707
1.1514524948769298
0.6020837866540402
0.6020837866540402
0.6020837866540402
0.6020837866540402
0.6020837866540402
0.8068146987336628
0.2790704928975721
0.2790704928975721
0.2263980583604875
0.20138722990383806
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.19230769230769232
0.19230769230769232
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.7377053802884211
0.7761669187499596
0.7761669187499596
0.8621695332691822
0.8621695332691822
0.8621695332691822
1.0207505188698616
1.0207505188698616
1.24483474082366
1.659078187526314
1.659078187526314
1.4787871458351298
1.4787871458351298
1.4787871458351298
1.533179975157172
1.311490281984087
1.311490281984087
1.4202759406281713
1.4202759406281713
1.4202759406281713
1.4202759406281713
1.4202759406281713
1.3342733261089486
1.2166609263925454
1.2935840033156223
1.2935840033156223
1.2935840033156223
1.2935840033156223
1.3320455417771608
1.3864383710992028
1.3864383710992028
1.3864383710992028
1.3864383710992028
1.440831200421245
1.4792927388827835
1.4792927388827835
1.4792927388827835
1.6009188027354133
1.6553116320574555
1.8091577859036094
1.9179434445476937
1.9179434445476937
1.9407264886725553
1.9407264886725553
1.9407264886725553
2.1330341809802476
2.1330341809802476
2.1330341809802476
2.1330341809802476
2.2717092300365547
2.2717092300365547
2.478830953387882
2.902115812669879
3.400818514544936
3.6475155176510423
3.6475155176510423
3.5626447042951788
3.7802160215833474
3.732674945525663
3.478850402509454
3.478850402509454
3.478850402509454
3.551428773590911
3.3090158990755802
3.4244005144601957
3.4244005144601957
3.0683544576441424
3.0396517658002784
3.0396517658002784
2.9940856775505553
2.9940856775505553
3.0558376496837854
3.0558376496837854
2.8688361979783505
2.8688361979783505
2.8303746595168118
2.8303746595168118
2.8303746595168118
2.8303746595168118
2.8303746595168118
2.963918350093719
2.963918350093719
2.811518632511233
2.811518632511233
2.811518632511233
2.811518632511233
2.811518632511233
3.1713692498918453
3.139506668170838
3.052893748855272
2.91434277704594
2.8984114861854366
3.308355360390502
2.9983722002563784
2.9983722002563784
2.5707742234963984
2.53231268503486
2.53231268503486
2.4320991744400913
2.4320991744400913
2.509022251363168
2.509022251363168
2.509022251363168
2.509022251363168
2.5565633274208523
2.457721669665956
2.5060493983614203
2.5060493983614203
2.1189558397875965
1.9109696531432272
2.069550638743906
2.0467675946190447
2.0528591618127456
2.0528591618127456
2.0528591618127456
1.9443262996924882
1.9443262996924882
2.3196882326435744
2.3196882326435744
2.3196882326435744
2.0352653568322063
1.9637404464299506
1.7799330099890578
1.8476281285506333
1.8376355729887444
1.6628039460082022
1.615262869950518
1.4075092915622016
1.4075092915622016
1.1367268648191462
1.09889059494586
1.1848932094650828
1.1848932094650828
1.1848932094650828
1.1848932094650828
1.1848932094650828
0.2489283059615223
0.28738984442306076
0.37339245894228346
0.37339245894228346
0.37339245894228346
0.42778528826432555
0.42778528826432555
0.5365709469084098
0.5365709469084098
0.584112022966094
0.584112022966094
0.584112022966094
0.6225735614276325
0.7612486104839398
0.7612486104839398
0.9444767651954863
1.030479379714709
1.030479379714709
1.030479379714709
1.030479379714709
1.030479379714709
1.0661028290481163
1.0373311329790669
1.0373311329790669
1.0057213477818863
1.0282515953829212
1.1370372540270053
1.1370372540270053
1.1370372540270053
1.1370372540270053
1.1370372540270053
1.1142542099021437
1.306561902209836
1.306561902209836
1.306561902209836
1.306561902209836
1.1906698972783905
1.2516616833409637
1.4519138224076444
0.8947080098770305
0.8947080098770305
0.933169548338569
0.933169548338569
1.0191721628577917
1.0191721628577917
1.0191721628577917
0.9647793335357495
1.0064240462395273
1.2025401813777112
1.2410017198392498
1.2953945491612917
1.3338560876228303
0.4812781952294569
0.40435511830638
0.40435511830638
0.40435511830638
0.40435511830638
0.40435511830638
0.40435511830638
0.40435511830638
0.4428166567679184
0.4428166567679184
0.4972094860899606
0.4972094860899606
0.5832121006091833
0.6449640727424136
0.6279150875387363
0.6216736390707217
0.6216736390707217
0.6216736390707217
0.6971828019440204
0.7447238780017046
0.7287925871412009
0.7287925871412009
0.7287925871412009
0.783185416463243
0.783185416463243
0.783185416463243
0.8216469549247815
0.8216469549247815
0.8216469549247815
0.7991167073237467
1.0710808539339574
1.0710808539339574
1.1570834684531799
1.211476297775222
0.8085350935186204
0.8085350935186204
0.8854581704416973
0.8854581704416973
0.8854581704416973
0.8854581704416973
0.8854581704416973
0.9623812473647743
0.9623812473647743
0.9623812473647743
1.2049941615116104
1.2049941615116104
1.2049941615116104
1.2049941615116104
1.2525352375692946
1.3069280668913368
1.3069280668913368
1.3069280668913368
0.6975216505427483
0.6975216505427483
0.6659118653455677
0.7812964807301831
0.8356893100522252
0.6406482403650916
0.6406482403650916
0.7494338990091758
0.7494338990091758
0.8038267283312179
0.8038267283312179
0.8038267283312179
0.8513678043889021
0.9057606337109443
0.9601534630329864
0.9601534630329864
0.9279333730394626
0.9279333730394626
0.9279333730394626
0.9438646638999661
0.966394911501001
0.9279333730394626
0.9279333730394626
0.9279333730394626
0.9279333730394626
0.9279333730394626
0.6336917753520439
0.7196943898712665
0.7196943898712665
0.8039766096055317
0.996284301913224
1.0822869164324467
1.0822869164324467
1.0822869164324467
1.011962796249901
1.011962796249901
1.0504243347114395
1.0888858731729778
1.0888858731729778
1.0888858731729778
1.0888858731729778
1.0888858731729778
1.0888858731729778
1.1204956583701584
1.1748884876922006
1.1748884876922006
1.1748884876922006
1.2836741463362848
1.3152839315334652
1.3152839315334652
1.3152839315334652
1.2836741463362848
1.3509073808668726
1.0518919329725702
1.0518919329725702
1.0518919329725702
1.0202821477753896
1.0240905906058813
0.9048975323907742
0.8664359939292358
0.8664359939292358
0.8348262087320552
0.9117492856551321
0.9592903617128163
0.9592903617128163
0.9592903617128163
0.9592903617128163
1.0136831910348585
1.0136831910348585
1.0136831910348585
1.0972052246984665
0.4158676615400486
0.4158676615400486
0.3389445846169717
0.3389445846169717
0.3389445846169717
0.3389445846169717
0.25294197009774905
0.25294197009774905
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.3554861802738187
0.3554861802738187
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.3939477187353571
0.3939477187353571
0.37116467461049557
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.16317848796612636
0.24918110248534905
0.24918110248534905
0.35796676112943326
0.4123595904514754
0.5339856543041054
0.5180543634436018
0.5180543634436018
0.5180543634436018
0.5180543634436018
0.5180543634436018
0.5180543634436018
0.5180543634436018
0.6040569779628244
0.635666763160005
0.635666763160005
0.7933213598366505
0.7933213598366505
0.9149474236892805
0.9149474236892805
0.8702444367597275
0.8702444367597275
0.8383818550387201
0.8067720698415396
0.7680577348561743
0.7680577348561743
0.8058940047294603
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.20164002642766482
0.20164002642766482
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.4549395047979304
0.4549395047979304
0.5093323341199725
0.5093323341199725
0.5093323341199725
0.5093323341199725
0.5093323341199725
0.5093323341199725
0.45569969086858747
0.5100925201906296
0.6362505928552649
0.5282515953829211
0.5123203045224175
0.5348505521234522
0.5348505521234522
0.5348505521234522
0.5733120905849908
0.19230769230769232
0.19230769230769232
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.33270313614895713
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.4255575039325377
0.4255575039325377
0.5115601184517604
0.396175503067145
0.396175503067145
0.396175503067145
0.5049611617112293
0.5049611617112293
0.5049611617112293
0.5049611617112293
0.5593539910332713
0.5593539910332713
0.5593539910332713
0.5593539910332713
0.5593539910332713
0.5978155294948099
0.5978155294948099
0.6137468203553135
0.6997494348745361
0.6997494348745361
0.6997494348745361
0.6997494348745361
0.7857520493937589
0.7857520493937589
0.5365709469084098
0.5365709469084098
0.5365709469084098
0.633907349922689
0.633907349922689
0.5137879027835482
0.5137879027835482
0.5137879027835482
0.5137879027835482
0.7206996384898605
0.7750924678119027
0.7750924678119027
0.5365709469084098
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.25603285574970697
0.31042568507174906
0.31042568507174906
0.31042568507174906
0.31042568507174906
0.25603285574970697
0.31042568507174906
0.31042568507174906
0.387348761994826
0.387348761994826
0.4258103004563645
0.4258103004563645
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.4642718389179029
0.40987900959586077
0.40987900959586077
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.33270313614895713
0.33270313614895713
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.4030272563315029
0.4030272563315029
0.5246533201841329
0.6106559347033556
0.6106559347033556
0.6106559347033556
0.6106559347033556
0.6106559347033556
0.34802412221311746
0.43402673673234016
0.43402673673234016
0.4024169515351596
0.4024169515351596
0.4380404008685669
0.4380404008685669
0.12446415298076115
0.17885698230280328
0.17885698230280328
0.2332498116248454
0.2332498116248454
0.2876426409468875
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.36456571786996445
0.4030272563315029
0.4030272563315029
0.457420085653545
0.457420085653545
0.457420085653545
0.5662057442976293
0.6878318081502592
0.563367655169498
0.7172138090156519
0.7172138090156519
0.771606638337694
0.771606638337694
0.771606638337694
1.0055590433491641
1.0055590433491641
1.0055590433491641
1.0055590433491641
1.0055590433491641
1.0055590433491641
1.0055590433491641
1.0055590433491641
1.3227210145505226
1.3996440914735995
1.3996440914735995
1.3293199712910537
1.3293199712910537
1.3837128006130959
1.3837128006130959
1.5053388644657257
1.5053388644657257
1.5053388644657257
1.5053388644657257
1.5053388644657257
1.5053388644657257
1.7982532146912606
2.0471815206527832
2.293455529784816
1.951420059515886
2.0255050473108316
1.8214746441377674
1.8214746441377674
1.8758674734598095
1.8758674734598095
1.8758674734598095
1.837405934998271
1.837405934998271
1.8148756873972363
1.7622032528601517
1.877587868244767
1.877587868244767
1.7296380777525198
1.6980282925553392
1.6980282925553392
1.6980282925553392
1.6980282925553392
1.774951369478416
1.774951369478416
1.774951369478416
1.774951369478416
1.9272723065745077
1.9272723065745077
2.022339612398934
1.97407997191101
2.390724956256135
2.0696712582779804
2.207778277888357
2.205596075313471
2.1465368268228193
1.9708460485680779
2.020641375524673
1.978255000778239
1.927368880571898
1.927368880571898
1.8729760512498559
1.8729760512498559
1.8729760512498559
1.8729760512498559
1.8729760512498559
1.8729760512498559
1.9045858364470365
0.9009103348216704
0.9009103348216704
0.9778334117447474
0.9778334117447474
1.0162949502062857
1.0162949502062857
1.2017244226824972
0.9121067939276487
0.9121067939276487
0.9121067939276487
0.9121067939276487
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.40901590827569073
0.40901590827569073
0.40901590827569073
0.12162606385262999
0.31393375616032226
0.31393375616032226
0.31393375616032226
0.5
0.5384615384615384
0.5384615384615384
0.7621789933227681
0.8165718226448101
0.8165718226448101
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.5243753084486916
0.7204914435868757
0.7204914435868757
0.7204914435868757
0.7204914435868757
1.3246531332983897
1.3246531332983897
1.0534473762596595
1.1373785221711399
1.3757315226790747
0.17200522903844537
0.17200522903844537
0.17200522903844537
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.264859596822026
0.38024421220664134
0.5763603473448253
0.5763603473448253
0.5763603473448253
0.6532834242679023
0.7919584733242095
0.9458046271703634
1.031807241689586
1.031807241689586
1.031807241689586
1.031807241689586
1.031807241689586
1.031807241689586
1.0674306910229934
1.0674306910229934
1.1218235203450355
1.1987465972681124
1.1987465972681124
1.1987465972681124
1.2847492117873351
1.2847492117873351
1.2847492117873351
1.3232107502488735
1.6880889418067635
1.6880889418067635
2.222413710631756
2.6524267832278694
3.0446590535042373
3.616430928401103
4.092173885203141
4.609620963936745
5.379812671417545
5.379812671417545
5.379812671417545
5.885695226723925
5.885695226723925
6.092816950075252
6.092816950075252
6.092816950075252
6.092816950075252
6.640184112064784
7.517242131371813
7.517242131371813
7.517242131371813
7.517242131371813
8.26403012517749
8.26403012517749
8.26403012517749
8.340953202100566
8.340953202100566
8.340953202100566
8.617482734204067
8.617482734204067
8.617482734204067
8.617482734204067
8.617482734204067
8.556490948141494
8.748798640449186
8.722819998923677
8.565165402247032
8.565165402247032
8.565165402247032
8.966019444626108
9.023460530707984
9.023460530707984
8.884548109589343
8.823913831799286
8.944033278938427
8.953112816534572
8.953112816534572
8.953112816534572
8.953112816534572
8.953112816534572
8.80312923818129
8.850670314238974
8.741710893724433
8.741710893724433
8.91037107861422
8.91037107861422
8.695979474829342
8.695979474829342
8.73444101329088
8.920246855400315
8.920246855400315
8.920246855400315
9.02835901511418
9.02835901511418
9.02835901511418
9.24930952400736
9.406964120684007
9.146857372278113
9.146857372278113
9.232224466789377
9.525000721669196
9.48562166062766
9.538386796513196
9.538386796513196
9.177079605067105
8.581759541370474
8.182939661491513
8.144478123029973
8.144478123029973
7.7039541212194464
7.7039541212194464
7.457553277808439
7.457553277808439
7.496014816269978
7.595566140157074
7.595566140157074
6.9594213894398615
6.9044560150067955
6.729228959956003
6.728883354302768
6.446248647191723
6.457016637774985
5.537156626343173
5.452828852231184
5.366545563306881
5.331245081595492
5.353208490494465
4.078178283108026
3.7433519828270643
3.7818135212886026
3.7818135212886026
3.8202750597501414
2.2128994742324775
1.7255278518306167
1.7255278518306167
1.22053281258953
1.2589943510510686
1.2589943510510686
1.027954807994099
1.0664163464556375
1.0664163464556375
1.2050913955119447
1.2050913955119447
1.2050913955119447
1.2820144724350215
0.4079058182870765
0.4079058182870765
0.4079058182870765
0.4079058182870765
0.4939084328062992
0.4939084328062992
0.4939084328062992
0.6570869207724255
0.6570869207724255
0.7340099976955025
0.7340099976955025
0.7884028270175446
1.0846176160137475
1.0846176160137475
1.0846176160137475
0.9104954654654697
0.8335723885423927
0.8335723885423927
0.8335723885423927
0.8879652178644348
0.8879652178644348
0.942358047186477
0.942358047186477
0.8335723885423927
0.8720339270039312
0.9014159278693239
0.9398774663308623
0.9398774663308623
0.9398774663308623
0.9398774663308623
0.547793872581511
0.547793872581511
0.47087079565843404
0.6294517812591133
0.6294517812591133
0.8217594735668056
0.8602210120283441
0.8602210120283441
0.8986825504898825
0.8986825504898825
0.8986825504898825
0.8986825504898825
0.8986825504898825
0.8986825504898825
0.8442897211678404
0.7673666442447635
0.7673666442447635
0.23550406252375616
0.2898968918457983
0.2898968918457983
0.2898968918457983
0.1697774447066575
0.1697774447066575
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.7920982096104633
0.67448580989406
0.67448580989406
0.67448580989406
0.7129473483555985
0.8217330069996827
0.930518665643767
0.930518665643767
0.930518665643767
0.930518665643767
0.930518665643767
1.307682068523217
1.307682068523217
1.4293081323758468
1.4293081323758468
1.5153107468950695
0.9208288232512779
0.9208288232512779
0.7775952902818819
0.700672213358805
0.700672213358805
0.7391337518203435
0.7391337518203435
0.7935265811423856
0.8479194104644276
0.8479194104644276
0.8479194104644276
0.8479194104644276
1.0699924159373675
1.0252894290078145
1.1714738066977761
1.1714738066977761
1.248396883620853
1.248396883620853
1.3027897129428951
1.2196251875518036
1.258086726013342
1.258086726013342
1.2196251875518036
0.6722580255622721
0.6722580255622721
0.6722580255622721
0.6631784879661263
0.8217594735668056
0.8986825504898825
0.9462236265475668
0.9462236265475668
0.9462236265475668
0.9621549174080705
0.9621549174080705
0.9462236265475668
0.9462236265475668
0.9621549174080705
0.9621549174080705
0.9621549174080705
0.9621549174080705
0.9621549174080705
0.9621549174080705
0.9621549174080705
0.9621549174080705
1.0709405760521546
1.102464309174434
1.102464309174434
0.9870796937898186
1.025541232251357
1.0730823083090413
1.0730823083090413
1.0730823083090413
1.0730823083090413
1.0730823083090413
1.1947083721616714
1.1471672961039872
1.1471672961039872
1.1630985869644908
1.1630985869644908
1.1856288345655255
1.1856288345655255
1.1471672961039872
0.726040550087971
0.649117473164894
0.649117473164894
0.5787933529823482
0.5018702760592714
0.5018702760592714
0.6141966172181114
0.5340903660527951
0.6727654151091025
0.6727654151091025
0.6411556299119219
0.2790704928975721
0.2790704928975721
0.1930678783783494
0.1930678783783494
0.1930678783783494
0.23152941683988787
0.23152941683988787
0.24670052162973444
0.1697774447066575
0.13131590624511905
0.15384615384615385
0.15384615384615385
0.0
0.0
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.16317848796612636
0.16317848796612636
0.16317848796612636
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.05439282932204212
0.05439282932204212
0.14039544384126482
0.14039544384126482
0.17885698230280328
0.17885698230280328
0.31753203135911057
0.4035346458783332
0.4035346458783332
0.4035346458783332
0.4035346458783332
0.4419961843398717
0.4963890136619138
0.4963890136619138
0.4963890136619138
0.4963890136619138
0.5733120905849908
0.5733120905849908
0.7663799689633402
0.8048415074248786
0.8048415074248786
0.8658332934874519
0.920226122809494
0.920226122809494
0.9971491997325709
0.9971491997325709
1.0265312005979637
1.0809240299200058
1.0040009529969287
1.0040009529969287
1.0424624914584673
1.0108527062612866
1.0811768264438324
1.2970996411295592
1.2733604415045492
1.2525886138605462
1.2525886138605462
1.2525886138605462
1.2525886138605462
1.2525886138605462
1.2366573230000426
1.2751188614615812
1.1573397172962523
1.1573397172962523
1.1573397172962523
1.2405042426873438
0.8166671335397636
0.8166671335397636
0.8166671335397636
0.8166671335397636
0.7941368859387289
0.8325984244002673
0.8325984244002673
0.8325984244002673
0.8166671335397636
0.8166671335397636
0.8998316589308551
0.8998316589308551
0.8998316589308551
0.9089111965270009
1.0340779428943867
0.9261703493623817
0.9261703493623817
0.5668757262580714
0.8101278539633313
0.7941965631028276
0.7941965631028276
0.7941965631028276
0.8711196400259045
0.8711196400259045
0.8711196400259045
0.8870509308864082
0.8870509308864082
0.8514274815530009
0.1697774447066575
0.1697774447066575
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.20823898316819597
0.19230769230769232
0.19230769230769232
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.24670052162973444
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.27171135008638386
0.41038639914269115
0.39445510828218744
0.39445510828218744
0.39445510828218744
0.48045772280141014
0.48045772280141014
0.48045772280141014
0.48045772280141014
0.48045772280141014
0.5573807997244871
0.4169853558832223
0.4169853558832223
0.4169853558832223
0.4169853558832223
0.3167718452884535
0.3167718452884535
0.3167718452884535
0.37116467461049557
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.6127073626597462
0.6896304395828232
0.7440232689048654
0.7440232689048654
0.7440232689048654
0.7440232689048654
0.7440232689048654
0.7440232689048654
0.9363309612125577
1.1558772663086871
1.0066550813951034
1.0066550813951034
1.1652360669957826
1.6610992973592367
1.7827253612118665
1.898109976596482
1.898109976596482
1.898109976596482
1.898109976596482
1.6738720442445107
1.6714775154637973
1.8434827445022426
2.035790436809935
2.0517217276704387
2.0517217276704387
2.0517217276704387
2.167106343055054
2.167106343055054
2.1443232989301926
1.9952119768385639
1.9952119768385639
2.081214591357787
2.0496048061606063
2.0496048061606063
1.9173551663022699
1.887465775890047
1.887465775890047
2.2193712957383154
2.2578328341998537
2.4046272121380063
2.4046272121380063
2.42055850299851
2.42055850299851
2.54218456685114
2.397646974231193
2.272930024726605
2.416276490411455
2.416276490411455
2.416276490411455
2.4135431130320133
2.4454056947530205
2.416023693887628
2.416023693887628
2.201185753978901
2.201185753978901
2.201185753978901
2.2237160015799358
2.1852544631183974
2.067642063401994
2.189268127254624
2.189268127254624
2.1445651403250707
2.1830266787866095
2.1830266787866095
2.1830266787866095
2.1830266787866095
2.1830266787866095
2.0291805249404553
1.8844139086904474
1.7802257524118104
1.866228366931033
1.3360861799949832
1.4130092569180601
1.320765193930823
1.320765193930823
1.320765193930823
1.2823036554692844
1.4039297193219145
1.4039297193219145
1.4039297193219145
1.3592267323923612
1.3592267323923612
1.3592267323923612
1.372067137600907
1.3948501817257686
1.311685656334677
1.378918890865265
1.3404573524037264
1.3404573524037264
1.3404573524037264
1.311685656334677
1.3976882708538998
1.3976882708538998
1.3620648215204925
1.3620648215204925
1.3145237454628083
1.3914468223858851
1.3914468223858851
1.3914468223858851
1.2963646702705167
1.2963646702705167
1.2963646702705167
1.2963646702705167
1.2963646702705167
1.2963646702705167
1.2963646702705167


==> data/static_policy/static_rate_rebal_iter_greedy-params-300_95_10_120_60-60_26_1-4_5_5_FULL_3_MONTHS-resp_times.csv <==
resp_time
120.0
120.0
480.0
0.0
268.328157
120.0
120.0
120.0
339.411255
240.0
0.0
0.0
480.0
120.0
169.705627
268.328157
240.0
379.473319
240.0
268.328157
268.328157
240.0
120.0
268.328157
120.0
339.411255
169.705627
268.328157
169.705627
120.0
379.473319
169.705627
169.705627
268.328157
432.666153
169.705627
360.0
379.473319
120.0
120.0
169.705627
120.0
120.0
0.0
120.0
120.0
240.0
120.0
169.705627
480.0
0.0
169.705627
120.0
268.328157
379.473319
120.0
169.705627
268.328157
169.705627
0.0
120.0
240.0
494.772675
600.0
758.946638
480.0
432.666153
169.705627
600.0
169.705627
268.328157
339.411255
169.705627
0.0
480.0
360.0
169.705627
0.0
268.328157
169.705627
169.705627
339.411255
169.705627
120.0
240.0
268.328157
169.705627
0.0
169.705627
379.473319
169.705627
169.705627
120.0
169.705627
379.473319
120.0
339.411255
339.411255
379.473319
0.0
169.705627
120.0
0.0
240.0
0.0
120.0
339.411255
169.705627
169.705627
240.0
268.328157
379.473319
0.0
339.411255
169.705627
268.328157
120.0
967.47093
494.772675
169.705627
768.374908
240.0
120.0
0.0
120.0
268.328157
240.0
268.328157
0.0
509.116882
120.0
120.0
0.0
169.705627
120.0
169.705627
0.0
240.0
169.705627
120.0
268.328157
240.0
0.0
120.0
480.0
494.772675
360.0
0.0
268.328157
120.0
268.328157
0.0
600.0
169.705627
0.0
240.0
169.705627
120.0
268.328157
240.0
240.0
379.473319
169.705627
120.0
240.0
169.705627
240.0
169.705627
120.0
268.328157
120.0
0.0
240.0
120.0
169.705627
120.0
0.0
120.0
268.328157
729.931504
937.229961
120.0
768.374908
494.772675
0.0
0.0
120.0
1138.419958
268.328157
0.0
339.411255
120.0
494.772675
120.0
432.666153
360.0
268.328157
611.882342
120.0
0.0
120.0
339.411255
240.0
169.705627
240.0
169.705627
268.328157
379.473319
268.328157
339.411255
169.705627
169.705627
240.0
480.0
494.772675
120.0
960.0
268.328157
120.0
509.116882
848.528137
240.0
169.705627
169.705627
379.473319
120.0
169.705627
268.328157
240.0
169.705627
240.0
120.0
1138.419958
268.328157
120.0
169.705627
536.656315
169.705627
120.0
379.473319
169.705627
268.328157
169.705627
120.0
0.0
758.946638
120.0
268.328157
169.705627
432.666153
240.0
360.0
480.0
0.0
120.0
0.0
240.0
169.705627
268.328157
120.0
169.705627
169.705627
120.0
0.0
268.328157
169.705627
240.0
600.0
120.0
120.0
268.328157
120.0
120.0
120.0
339.411255
268.328157
120.0
268.328157
240.0
0.0
120.0
120.0
379.473319
268.328157
120.0
169.705627
0.0
169.705627
268.328157
169.705627
432.666153
169.705627
120.0
268.328157
339.411255
379.473319
268.328157
339.411255
432.666153
120.0
509.116882
240.0
120.0
169.705627
600.0
699.714227
169.705627
494.772675
967.47093
611.882342
169.705627
432.666153
240.0
0.0
169.705627
169.705627
120.0
268.328157
169.705627
0.0
268.328157
339.411255
120.0
268.328157
169.705627
169.705627
379.473319
120.0
169.705627
240.0
268.328157
360.0
379.473319
873.613187
804.984472
120.0
120.0
169.705627
120.0
339.411255
169.705627
0.0
339.411255
169.705627
120.0
120.0
120.0
360.0
169.705627
268.328157
169.705627
120.0
120.0
169.705627
268.328157
120.0
169.705627
169.705627
169.705627
379.473319
268.328157
169.705627
120.0
480.0
120.0
0.0
0.0
169.705627
240.0
600.0
268.328157
0.0
0.0
268.328157
169.705627
494.772675
768.374908
509.116882
120.0
120.0
268.328157
0.0
169.705627
240.0
268.328157
120.0
268.328157
169.705627
339.411255
120.0
120.0
169.705627
0.0
120.0
169.705627
268.328157
600.0
120.0
360.0
120.0
169.705627
169.705627
120.0
268.328157
432.666153
120.0
120.0
169.705627
0.0
379.473319
268.328157
120.0
0.0
268.328157
169.705627
120.0
989.54535
120.0
169.705627
120.0
120.0
0.0
240.0
169.705627
169.705627
120.0
120.0
268.328157
120.0
169.705627
120.0
169.705627
169.705627
268.328157
268.328157
120.0
268.328157
120.0
120.0
169.705627
268.328157
268.328157
120.0
169.705627
432.666153
169.705627
240.0
120.0
120.0
379.473319
758.946638
120.0
169.705627
120.0
989.54535
169.705627
240.0
169.705627
268.328157
240.0
339.411255
268.328157
240.0
169.705627
120.0
169.705627
0.0
120.0
169.705627
120.0
268.328157
379.473319
339.411255
169.705627
240.0
360.0
0.0
169.705627
268.328157
268.328157
169.705627
120.0
169.705627
120.0
611.882342
0.0
0.0
120.0
268.328157
268.328157
169.705627
120.0
120.0
169.705627
0.0
339.411255
360.0
120.0
268.328157
120.0
379.473319
339.411255
169.705627
240.0
120.0
729.931504
509.116882
848.528137
240.0
120.0
120.0
120.0
169.705627
240.0
536.656315
494.772675
120.0
268.328157
120.0
120.0
169.705627
240.0
268.328157
120.0
120.0
240.0
169.705627
494.772675
268.328157
268.328157
729.931504
0.0
0.0
240.0
339.411255
509.116882
120.0
169.705627
120.0
169.705627
120.0
169.705627
120.0
360.0
120.0
379.473319
268.328157
169.705627
0.0
120.0
169.705627
268.328157
339.411255
169.705627
120.0
120.0
268.328157
268.328157
120.0
360.0
379.473319
268.328157
120.0
268.328157
268.328157
169.705627
967.47093
0.0
379.473319
169.705627
268.328157
0.0
169.705627
339.411255
120.0
169.705627
268.328157
268.328157
120.0
536.656315
268.328157
937.229961
1138.419958
169.705627
268.328157
0.0
169.705627
600.0
240.0
494.772675
169.705627
494.772675
432.666153
339.411255
120.0
268.328157
432.666153
480.0
268.328157
268.328157
169.705627
240.0
120.0
120.0
120.0
169.705627
268.328157
169.705627
494.772675
169.705627
120.0
169.705627
0.0
0.0
0.0
268.328157
120.0
240.0
268.328157
169.705627
120.0
240.0
120.0
339.411255
169.705627
240.0
268.328157
339.411255
268.328157
989.54535
240.0
169.705627
268.328157
611.882342
360.0
339.411255
169.705627
536.656315
494.772675
120.0
600.0
169.705627
120.0
169.705627
432.666153
268.328157
268.328157
169.705627
169.705627
0.0
120.0
0.0
0.0
0.0
268.328157
268.328157
120.0
169.705627
169.705627
0.0
432.666153
758.946638
120.0
120.0
120.0
873.613187
268.328157
268.328157
268.328157
339.411255
240.0
169.705627
120.0
169.705627
120.0
240.0
169.705627
120.0
268.328157
169.705627
360.0
120.0
120.0
432.666153
120.0
268.328157
240.0
379.473319
339.411255
339.411255
268.328157
432.666153
0.0
169.705627
339.411255
268.328157
379.473319
379.473319
600.0
0.0
339.411255
268.328157
0.0
120.0
120.0
268.328157
120.0
120.0
120.0
120.0
120.0
268.328157
169.705627
169.705627
169.705627
480.0
120.0
379.473319
169.705627
0.0
240.0
240.0
480.0
494.772675
120.0
169.705627
120.0
0.0
432.666153
0.0
268.328157
240.0
120.0
268.328157
379.473319
268.328157
646.219777
240.0
240.0
268.328157
240.0
0.0
169.705627
268.328157
120.0
268.328157
240.0
678.82251
1132.077736
494.772675
268.328157
240.0
379.473319
0.0
120.0
169.705627
120.0
360.0
120.0
480.0
240.0
120.0
120.0
432.666153
494.772675
339.411255
1132.077736
169.705627
240.0
432.666153
480.0
339.411255
120.0
0.0
0.0
169.705627
240.0
379.473319
1018.233765
240.0
379.473319
268.328157
240.0
432.666153
611.882342
494.772675
379.473319
699.714227
960.0
268.328157
120.0
120.0
240.0
169.705627
268.328157
0.0
169.705627
268.328157
120.0
120.0
0.0
268.328157
268.328157
0.0
120.0
120.0
169.705627
0.0
268.328157
169.705627
169.705627
240.0
169.705627
240.0
268.328157
0.0
120.0
120.0
480.0
169.705627
169.705627
536.656315
0.0
268.328157
268.328157
432.666153
120.0
169.705627
0.0
169.705627
120.0
268.328157
379.473319
0.0
169.705627
120.0
240.0
120.0
169.705627
120.0
120.0
240.0
240.0
480.0
268.328157
120.0
379.473319
268.328157
120.0
360.0
379.473319
379.473319
268.328157
120.0
169.705627
240.0
0.0
120.0
169.705627
268.328157
268.328157
120.0
240.0
120.0
379.473319
480.0
120.0
268.328157
268.328157
120.0
600.0
494.772675
169.705627
379.473319
509.116882
536.656315
120.0
432.666153
120.0
268.328157
646.219777
120.0
120.0
120.0
120.0
240.0
169.705627
268.328157
268.328157
169.705627
120.0
120.0
268.328157
240.0
120.0
339.411255
120.0
120.0
600.0
268.328157
0.0
432.666153
169.705627
120.0
0.0
169.705627
480.0
120.0
169.705627
120.0
379.473319
120.0
120.0
120.0
169.705627
169.705627
611.882342
268.328157
240.0
432.666153
240.0
240.0
509.116882
169.705627
169.705627
169.705627
0.0
379.473319
268.328157
240.0
240.0
120.0
360.0
339.411255
0.0
169.705627
169.705627
0.0
120.0
169.705627
240.0
120.0
268.328157
169.705627
120.0
169.705627
268.328157
169.705627
169.705627
120.0
432.666153
0.0
268.328157
509.116882
169.705627
268.328157
268.328157
169.705627
268.328157
339.411255
432.666153
268.328157
480.0
268.328157
120.0
120.0
169.705627
240.0
268.328157
536.656315
169.705627
169.705627
360.0
240.0
0.0
268.328157
169.705627
120.0
240.0
120.0
120.0
120.0
268.328157
240.0
120.0
169.705627
268.328157
169.705627
120.0
120.0
0.0
379.473319
120.0
120.0
432.666153
509.116882
169.705627
268.328157
240.0
169.705627
240.0
360.0
379.473319
120.0
120.0
120.0
379.473319
169.705627
120.0
169.705627
120.0
0.0
0.0
268.328157
169.705627
339.411255
120.0
240.0
240.0
360.0
169.705627
120.0
120.0
169.705627
432.666153
600.0
509.116882
169.705627
611.882342
169.705627
169.705627
169.705627
169.705627
120.0
169.705627
339.411255
120.0
339.411255
268.328157
494.772675
120.0
120.0
268.328157
120.0
268.328157
169.705627
646.219777
240.0
0.0
169.705627
120.0
0.0
120.0
0.0
0.0
169.705627
120.0
0.0
339.411255
432.666153
268.328157
379.473319
169.705627
0.0
169.705627
268.328157
379.473319
480.0
0.0
729.931504
611.882342
989.54535
268.328157
169.705627
169.705627
120.0
240.0
120.0
339.411255
646.219777
169.705627
120.0
600.0
120.0
120.0
480.0
611.882342
339.411255
169.705627
120.0
240.0
360.0
120.0
120.0
268.328157
120.0
268.328157
169.705627
169.705627
240.0
432.666153
169.705627
240.0
169.705627
120.0
240.0
240.0
120.0
268.328157
0.0
169.705627
120.0
240.0
120.0
339.411255
169.705627
169.705627
0.0
0.0
120.0
0.0
268.328157
169.705627
120.0
339.411255
339.411255
240.0
240.0
169.705627
169.705627
169.705627
120.0
268.328157
120.0
169.705627
0.0
120.0
268.328157
169.705627
169.705627
120.0
268.328157
169.705627
240.0
509.116882
169.705627
494.772675
120.0
169.705627
240.0
169.705627
169.705627
494.772675
848.528137
268.328157
169.705627
120.0
120.0
169.705627
379.473319
120.0
169.705627
268.328157
536.656315
120.0
169.705627
268.328157
0.0
0.0
268.328157
169.705627
120.0
169.705627
379.473319
169.705627
600.0
804.984472
494.772675
268.328157
268.328157
0.0
120.0
536.656315
873.613187
1200.0
480.0
536.656315
758.946638
699.714227
120.0
240.0
536.656315
169.705627
268.328157
268.328157
120.0
120.0
0.0
268.328157
120.0
169.705627
120.0
240.0
120.0
0.0
240.0
120.0
120.0
120.0
169.705627
169.705627
379.473319
169.705627
120.0
169.705627
169.705627
379.473319
360.0
120.0
268.328157
0.0
169.705627
120.0
169.705627
120.0
339.411255
268.328157
120.0
169.705627
432.666153
120.0
873.613187
240.0
120.0
120.0
360.0
120.0
120.0
0.0
480.0
268.328157
240.0
240.0
268.328157
339.411255
268.328157
120.0
120.0
169.705627
120.0
169.705627
339.411255
360.0
120.0
379.473319
432.666153
240.0
268.328157
268.328157
169.705627
360.0
120.0
432.666153
967.47093
268.328157
480.0
240.0
120.0
240.0
600.0
120.0
379.473319
729.931504
120.0
268.328157
240.0
494.772675
169.705627
169.705627
0.0
169.705627
0.0
268.328157
169.705627
240.0
169.705627
0.0
169.705627
758.946638
339.411255
339.411255
120.0
120.0
169.705627
240.0
120.0
169.705627
0.0
0.0
120.0
646.219777
240.0
240.0
0.0
268.328157
240.0
268.328157
339.411255
268.328157
0.0
480.0
339.411255
0.0
339.411255
240.0
120.0
169.705627
536.656315
432.666153
268.328157
120.0
379.473319
169.705627
432.666153
379.473319
432.666153
0.0
169.705627
480.0
169.705627
240.0
120.0
120.0
360.0
120.0
120.0
339.411255
120.0
268.328157
120.0
240.0
480.0
699.714227
339.411255
120.0
240.0
268.328157
379.473319
268.328157
240.0
169.705627
169.705627
268.328157
967.47093
169.705627
120.0
379.473319
169.705627
240.0
0.0
120.0
360.0
379.473319
432.666153
120.0
339.411255
120.0
699.714227
268.328157
339.411255
1106.345335
432.666153
169.705627
1200.0
120.0
169.705627
169.705627
360.0
0.0
240.0
0.0
169.705627
0.0
120.0
240.0
169.705627
120.0
268.328157
120.0
169.705627
0.0
379.473319
120.0
169.705627
120.0
169.705627
120.0
268.328157
0.0
0.0
240.0
240.0
268.328157
268.328157
120.0
120.0
360.0
339.411255
169.705627
120.0
169.705627
268.328157
120.0
379.473319
339.411255
339.411255
169.705627
268.328157
0.0
494.772675
600.0
240.0
169.705627
169.705627
339.411255
240.0
339.411255
120.0
120.0
0.0
169.705627
120.0
120.0
120.0
509.116882
120.0
240.0
494.772675
120.0
120.0
120.0
169.705627
268.328157
0.0
120.0
268.328157
0.0
169.705627
240.0
480.0
494.772675
268.328157
240.0
240.0
169.705627
169.705627
120.0
339.411255
169.705627
120.0
360.0
432.666153
169.705627
240.0
432.666153
240.0
120.0
169.705627
339.411255
169.705627
268.328157
360.0
169.705627
169.705627
120.0
169.705627
169.705627
268.328157
240.0
268.328157
169.705627
379.473319
268.328157
169.705627
169.705627
120.0
120.0
432.666153
120.0
268.328157
268.328157
268.328157
169.705627
268.328157
240.0
120.0
268.328157
120.0
120.0
240.0
240.0
120.0
268.328157
169.705627
169.705627
169.705627
600.0
360.0
120.0
268.328157
268.328157
120.0
536.656315
240.0
611.882342
0.0
0.0
0.0
480.0
509.116882
268.328157
494.772675
120.0
848.528137
169.705627
0.0
268.328157
509.116882
240.0
600.0
169.705627
379.473319
169.705627
268.328157
120.0
120.0
240.0
120.0
0.0
768.374908
169.705627
169.705627
120.0
169.705627
240.0
268.328157
339.411255
432.666153
600.0
1106.345335
1503.59569
120.0
169.705627
1106.345335
240.0
240.0
169.705627
240.0
0.0
120.0
339.411255
937.229961
169.705627
509.116882
240.0
169.705627
646.219777
379.473319
120.0
120.0
0.0
120.0
240.0
120.0
169.705627
120.0
0.0
240.0
379.473319
120.0
120.0
120.0
339.411255
169.705627
268.328157
494.772675
379.473319
494.772675
0.0
0.0
379.473319
169.705627
268.328157
120.0
240.0
169.705627
169.705627
120.0
268.328157
0.0
240.0
268.328157
169.705627
240.0
268.328157
379.473319
120.0
432.666153
169.705627
169.705627
432.666153
169.705627
169.705627
0.0
0.0
339.411255
600.0
120.0
120.0
360.0
268.328157
120.0
0.0
169.705627
339.411255
480.0
0.0
339.411255
0.0
169.705627
120.0
120.0
268.328157
268.328157
169.705627
611.882342
268.328157
120.0
120.0
169.705627
169.705627
120.0
268.328157
120.0
169.705627
120.0
268.328157
169.705627
120.0
509.116882
120.0
240.0
600.0
758.946638
646.219777
169.705627
169.705627
268.328157
240.0
699.714227
169.705627
169.705627
937.229961
339.411255
240.0
268.328157
268.328157
268.328157
494.772675
379.473319
1032.279032
268.328157
268.328157
339.411255
509.116882
240.0
169.705627
379.473319
240.0
268.328157
268.328157
432.666153
169.705627
120.0
937.229961
169.705627
169.705627
120.0
120.0
169.705627
169.705627
120.0
240.0
339.411255
240.0
240.0
0.0
432.666153
268.328157
339.411255
494.772675
120.0
240.0
268.328157
120.0
848.528137
804.984472
360.0
268.328157
268.328157
120.0
120.0
339.411255
120.0
268.328157
0.0
240.0
0.0
494.772675
268.328157
268.328157
360.0
268.328157
120.0
339.411255
240.0
169.705627
120.0
120.0
169.705627
268.328157
339.411255
120.0
120.0
268.328157
120.0
379.473319
268.328157
240.0
169.705627
169.705627
432.666153
120.0
432.666153
268.328157
169.705627
120.0
379.473319
339.411255
169.705627
268.328157
268.328157
611.882342
0.0
611.882342
339.411255
240.0
120.0
240.0
646.219777
169.705627
120.0
268.328157
494.772675
268.328157
240.0
169.705627
0.0
169.705627
169.705627
120.0
240.0
169.705627
120.0
268.328157
360.0
268.328157
120.0
169.705627
120.0
120.0
494.772675
379.473319
240.0
169.705627
379.473319
268.328157
268.328157
268.328157
432.666153
339.411255
848.528137
848.528137
240.0
169.705627
120.0
339.411255
379.473319
169.705627
379.473319
494.772675
169.705627
268.328157
268.328157
268.328157
268.328157
432.666153
240.0
169.705627
268.328157
379.473319
240.0
169.705627
0.0
169.705627
268.328157
432.666153
240.0
379.473319
120.0
494.772675
268.328157
0.0
240.0
169.705627
0.0
169.705627
169.705627
120.0
169.705627
120.0
360.0
120.0
120.0
169.705627
169.705627
339.411255
169.705627
120.0
360.0
169.705627
240.0
169.705627
268.328157
169.705627
432.666153
360.0
848.528137
169.705627
432.666153
339.411255
268.328157
678.82251
611.882342
169.705627
268.328157
240.0
120.0
268.328157
432.666153
268.328157
169.705627
240.0
120.0
169.705627
120.0
120.0
268.328157
169.705627
169.705627
169.705627
432.666153
268.328157
120.0
0.0
268.328157
169.705627
169.705627
268.328157
0.0
240.0
169.705627
169.705627
432.666153
480.0
339.411255
120.0
169.705627
120.0
169.705627
240.0
169.705627
169.705627
509.116882
268.328157
494.772675
240.0
699.714227
646.219777
169.705627
268.328157
240.0
169.705627
360.0
494.772675
0.0
169.705627
169.705627
268.328157
360.0
379.473319
646.219777
240.0
169.705627
169.705627
169.705627
268.328157
240.0
240.0
0.0
120.0
169.705627
169.705627
268.328157
0.0
120.0
360.0
379.473319
240.0
268.328157
169.705627
0.0
494.772675
967.47093
379.473319
536.656315
432.666153
840.0
1187.939392
268.328157
0.0
432.666153
240.0
379.473319
120.0
494.772675
360.0
268.328157
360.0
268.328157
240.0
339.411255
120.0
360.0
432.666153
120.0
268.328157
169.705627
494.772675
240.0
169.705627
480.0
0.0
120.0
169.705627
339.411255
169.705627
268.328157
120.0
379.473319
379.473319
169.705627
120.0
120.0
169.705627
339.411255
120.0
120.0
360.0
268.328157
169.705627
268.328157
120.0
169.705627
120.0
268.328157
169.705627
268.328157
120.0
169.705627
169.705627
268.328157
120.0
268.328157
0.0
268.328157
120.0
480.0
0.0
268.328157
169.705627
0.0
0.0
1138.419958
120.0
268.328157
240.0
1138.419958
120.0
169.705627
494.772675
120.0
480.0
120.0
169.705627
120.0
120.0
120.0
169.705627
268.328157
379.473319
169.705627
536.656315
0.0
600.0
339.411255
0.0
1032.279032
169.705627
120.0
169.705627
120.0
169.705627
339.411255
0.0
120.0
268.328157
240.0
169.705627
432.666153
268.328157
240.0
240.0
268.328157
268.328157
268.328157
169.705627
120.0
120.0
268.328157
268.328157
169.705627
0.0
268.328157
120.0
339.411255
268.328157
240.0
120.0
120.0
240.0
268.328157
268.328157
240.0
120.0
120.0
169.705627
268.328157
240.0
120.0
169.705627
480.0
120.0
339.411255
0.0
360.0
240.0
240.0
268.328157
0.0
120.0
169.705627
169.705627
169.705627
120.0
120.0
169.705627
169.705627
268.328157
169.705627
240.0
120.0
379.473319
480.0
169.705627
848.528137
120.0
379.473319
120.0
240.0
480.0
120.0
360.0
240.0
169.705627
169.705627
379.473319
268.328157
169.705627
339.411255
339.411255
120.0
268.328157
339.411255
268.328157
360.0
268.328157
120.0
240.0
600.0
494.772675
360.0
120.0
169.705627
967.47093
268.328157
379.473319
169.705627
268.328157
120.0
0.0
240.0
480.0
120.0
268.328157
494.772675
967.47093
729.931504
169.705627
339.411255
169.705627
240.0
268.328157
120.0
169.705627
169.705627
120.0
379.473319
169.705627
339.411255
339.411255
480.0
600.0
432.666153
120.0
646.219777
678.82251
494.772675
611.882342
720.0
120.0
432.666153
268.328157
536.656315
268.328157
1292.439554
240.0
268.328157
494.772675
120.0
240.0
120.0
120.0
268.328157
268.328157
169.705627
339.411255
268.328157
120.0
268.328157
432.666153
840.0
0.0
360.0
120.0
0.0
120.0
169.705627
611.882342
120.0
169.705627
268.328157
120.0
268.328157
169.705627
120.0
169.705627
169.705627
268.328157
240.0
848.528137
240.0
120.0
169.705627
169.705627
339.411255
169.705627
169.705627
169.705627
379.473319
169.705627
120.0
169.705627
268.328157
268.328157
600.0
120.0
120.0
268.328157
169.705627
339.411255
379.473319
0.0
240.0
268.328157
169.705627
0.0
169.705627
0.0
339.411255
240.0
169.705627
169.705627
169.705627
268.328157
339.411255
379.473319
268.328157
611.882342
169.705627
0.0
120.0
339.411255
120.0
169.705627
480.0
169.705627
480.0
169.705627
120.0
240.0
120.0
169.705627
120.0
169.705627
268.328157
268.328157
339.411255
120.0
0.0
169.705627
120.0
268.328157
268.328157
169.705627
339.411255
169.705627
169.705627
240.0
120.0
120.0
0.0
268.328157
169.705627
0.0
268.328157
379.473319
169.705627
169.705627
0.0
120.0
169.705627
120.0
169.705627
339.411255
379.473319
0.0
729.931504
989.54535
339.411255
379.473319
768.374908
913.892773
169.705627
0.0
169.705627
268.328157
169.705627
240.0
494.772675
0.0
268.328157
240.0
120.0
0.0
379.473319
600.0
120.0
169.705627
1106.345335
611.882342
0.0
0.0
0.0
169.705627
120.0
0.0
536.656315
360.0
240.0
611.882342
432.666153
169.705627
379.473319
240.0
268.328157
120.0
1138.419958
1341.640786
169.705627
1223.764683
1667.093279
646.219777
1484.318025
420.0
1783.92825
1614.434886
169.705627
1578.353573
1827.785545
758.946638
2402.998127
611.882342
494.772675
268.328157
2329.978541
268.328157
2736.42102
240.0
646.219777
699.714227
611.882342
1705.520448
1106.345335
240.0
240.0
240.0
120.0
120.0
432.666153
268.328157
509.116882
169.705627
0.0
169.705627
169.705627
120.0
360.0
494.772675
120.0
120.0
169.705627
0.0
169.705627
120.0
339.411255
339.411255
379.473319
268.328157
0.0
120.0
169.705627
169.705627
240.0
240.0
169.705627
240.0
494.772675
268.328157
169.705627
240.0
120.0
339.411255
268.328157
379.473319
169.705627
0.0
432.666153
169.705627
0.0
120.0
169.705627
169.705627
339.411255
120.0
0.0
0.0
169.705627
268.328157
120.0
268.328157
432.666153
120.0
169.705627
240.0
120.0
169.705627
240.0
169.705627
120.0
339.411255
379.473319
120.0
120.0
379.473319
120.0
240.0
169.705627
240.0
0.0
120.0
169.705627
268.328157
120.0
432.666153
268.328157
240.0
120.0
0.0
169.705627
0.0
240.0
873.613187
169.705627
600.0
494.772675
379.473319
360.0
169.705627
536.656315
268.328157
494.772675
169.705627
120.0
379.473319
339.411255
268.328157
169.705627
240.0
379.473319
120.0
240.0
536.656315
379.473319
0.0
0.0
339.411255
268.328157
240.0


==> data/static_policy/static_rate_rebal_iter_greedy-params-300_95_10_120_60-60_26_1-5_5_5_FULL_3_MONTHS-compu_times.csv <==
compu_time
2.4730007648468018
0.000982522964477539
0.0
0.0009777545928955078
0.0
0.0009961128234863281
0.0
0.0010063648223876953
0.0
2.464005947113037
0.001003265380859375
0.0
0.0010008811950683594
0.0
0.0
0.0
2.4499998092651367
0.001009225845336914
0.0
0.0
0.0010023117065429688
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
2.473001718521118
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.499995708465576
0.0
0.00099945068359375
0.0
0.0
0.0010030269622802734
0.0
0.0009987354278564453
0.0
0.0
0.0010006427764892578
0.0
0.0
2.532268524169922
0.0
0.0009975433349609375
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
2.407999277114868
0.0
0.0
0.0
0.0009937286376953125
0.0
0.0
0.0010023117065429688
0.0
0.0009963512420654297
0.0
0.0010042190551757812
2.666999340057373
0.0
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
2.589000701904297
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0009987354278564453
2.501999616622925
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0009996891021728516
0.0
0.0
2.5050034523010254
0.0
0.0
0.0
0.0010004043579101562
0.000997781753540039
0.001005411148071289
2.5190019607543945
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
2.5000007152557373
0.0
0.0
0.0
0.0
2.563997745513916
2.546998977661133
2.4090001583099365
0.0
2.569999933242798
0.0
2.5679867267608643
0.0
0.0009992122650146484
2.4401750564575195
0.0
0.0010018348693847656
0.0
2.6129989624023438
0.0010001659393310547
0.0
0.0
0.0009996891021728516
2.4870171546936035
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.480998992919922
0.0009839534759521484
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
2.62361216545105
0.0
0.0
0.0009996891021728516
0.0
2.6009998321533203
0.0
0.0
0.0
0.0
0.0
2.4099984169006348
0.0
0.0
0.0010006427764892578
0.0009992122650146484
0.0
0.0
0.0
0.0
2.4396626949310303
0.0
0.0009851455688476562
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
2.4930005073547363
0.0010035037994384766
0.0
0.0010004043579101562
0.0
0.0
0.0009992122650146484
2.371999502182007
0.0
0.0
2.432997465133667
0.0
0.0
0.0
2.4499993324279785
0.0010006427764892578
0.0
0.0
0.0009989738464355469
0.0010013580322265625
0.0
2.4769980907440186
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
2.403999090194702
0.0
0.0
0.0
0.0
2.4729995727539062
2.4470016956329346
2.44199538230896
0.0
0.0
2.412994861602783
0.0
2.4190001487731934
0.0
0.0
0.0
0.0
0.0009949207305908203
0.0010340213775634766
0.00099945068359375
2.556006669998169
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0010025501251220703
0.0
0.0009992122650146484
0.0
0.0009980201721191406
0.0
0.0
0.0
2.5059826374053955
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.46099591255188
0.0
0.0
0.0
2.4919815063476562
0.0
0.0
0.0
0.0010061264038085938
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
2.4679877758026123
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
2.50400972366333
0.0
0.0
0.0
0.0009815692901611328
0.0
0.0
0.0
2.466000556945801
0.0
0.0
0.0009999275207519531
0.0009980201721191406
0.0
0.0009927749633789062
0.0
0.0009987354278564453
0.0010044574737548828
0.0
0.0
2.469998836517334
0.0
0.0
0.00099945068359375
0.0
0.0
0.000985860824584961
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.5159997940063477
0.0
0.0009930133819580078
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0010008811950683594
0.002000570297241211
0.0
0.0
0.0
0.0
2.617992639541626
0.0
0.001996278762817383
0.0
0.0
0.0
0.004997968673706055
0.0
0.001992464065551758
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0009849071502685547
0.0
0.0
2.5590062141418457
0.0010008811950683594
0.0
0.0010135173797607422
0.0
0.0
0.0010137557983398438
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0009958744049072266
0.0
0.0010004043579101562
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009989738464355469
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
2.477001905441284
0.0010139942169189453
0.0
0.0
0.0
0.0
0.001001596450805664
0.0010001659393310547
0.0009992122650146484
0.0
0.0010008811950683594
0.0
0.0009965896606445312
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0009920597076416016
0.00099945068359375
0.0
0.0
0.0
0.000988006591796875
0.0
0.0
0.0
0.001007080078125
2.667997360229492
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.560999631881714
0.0
0.0
0.0010004043579101562
0.0
0.0010063648223876953
0.0
0.00099945068359375
0.0
2.6999964714050293
0.0009996891021728516
0.0009987354278564453
0.0
0.00099945068359375
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009992122650146484
2.756999969482422
0.0
0.0009968280792236328
0.0
0.0009903907775878906
0.0
0.0009980201721191406
0.001003265380859375
0.0
0.0
0.0
0.0
0.0
0.0009965896606445312
0.0009996891021728516
0.0
0.0
0.0009965896606445312
2.679989814758301
0.0
0.0
0.0010116100311279297
0.0
0.0
0.0
0.0
0.0
0.0
0.0009953975677490234
0.00099945068359375
0.0010006427764892578
2.7289979457855225
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
2.580000162124634
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
2.5009989738464355
0.0
0.0
2.606996536254883
2.635000228881836
0.0
2.602001190185547
0.0
0.0009996891021728516
0.0
2.698997974395752
0.0010001659393310547
0.0
0.0
0.0009944438934326172
0.0
0.0009999275207519531
0.0
0.0
0.0020024776458740234
2.5179991722106934
0.0
0.0009996891021728516
0.0
0.0
0.0010006427764892578
0.0009989738464355469
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0010039806365966797
0.0
0.0
0.0009965896606445312
2.702507495880127
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0009953975677490234
0.0
0.0010008811950683594
0.0
0.0
0.0009999275207519531
0.0009987354278564453
0.0
0.0
0.0
2.7049992084503174
0.0
0.0
0.0
0.0009999275207519531
0.002004861831665039
0.0
0.0
0.0009908676147460938
0.0
0.0
0.0
0.0020017623901367188
2.676007032394409
0.0
0.0010030269622802734
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
2.6139986515045166
0.0
0.0010001659393310547
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009946823120117188
0.0
0.0019974708557128906
0.0009992122650146484
2.772000551223755
0.0
0.0
0.0
0.0009965896606445312
0.0
0.000997781753540039
0.0
0.0
0.0
2.632999897003174
0.0
0.0
0.0010035037994384766
0.0
0.0
0.0010001659393310547
0.0
0.0010023117065429688
0.0009982585906982422
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0010006427764892578
0.0009980201721191406
0.0
0.0
0.0009999275207519531
0.0009999275207519531
2.696998357772827
0.0
0.0019915103912353516
0.0009963512420654297
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0010006427764892578
0.0
0.0
0.0010025501251220703
0.0
0.0010030269622802734
0.001001119613647461
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
2.9324135780334473
0.0
0.0009911060333251953
0.0010035037994384766
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.0
2.7609994411468506
0.0
0.0
0.0009970664978027344
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009996891021728516
0.0020017623901367188
0.0
0.0
0.0010037422180175781
0.0
0.0009982585906982422
0.0
0.0010066032409667969
2.749999761581421
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010042190551757812
0.0
0.0010063648223876953
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010051727294921875
0.0
0.0
0.0
0.0009968280792236328
0.0009927749633789062
0.0
2.9010019302368164
0.0
0.0
0.0009999275207519531
0.0
0.0010023117065429688
0.0010001659393310547
0.0
0.0
0.0009944438934326172
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009984970092773438
2.834000587463379
0.0
0.0
0.0
0.0
0.0
0.0
0.0009965896606445312
0.0
0.0
0.0
0.0010013580322265625
0.0010066032409667969
0.0
0.0
0.0
2.628999948501587
0.0
0.0
0.0
0.0
0.0
0.0
2.804999351501465
0.0
0.0010004043579101562
0.0
2.7259953022003174
0.0010001659393310547
0.0
0.0
0.0010006427764892578
0.0009982585906982422
2.7329976558685303
0.0
0.0
0.0
0.0010008811950683594
0.0009887218475341797
0.0010142326354980469
0.0010020732879638672
0.0009996891021728516
0.0010044574737548828
2.688999652862549
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
2.6930017471313477
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.7439942359924316
0.001001119613647461
0.0
2.8460001945495605
0.0
0.0
0.0
2.7810003757476807
0.0010008811950683594
0.0
0.0
0.0
2.5889976024627686
0.0
0.0
0.0009992122650146484
0.0
0.0010030269622802734
0.0
0.0009968280792236328
0.0
0.0009989738464355469
2.8669986724853516
0.0
0.0
0.0009870529174804688
0.0
0.0009987354278564453
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
2.707001209259033
0.0
0.0
0.0010058879852294922
0.0
0.000995635986328125
0.0
0.0
0.0
0.0010027885437011719
0.0
2.877997636795044
0.0010008811950683594
0.0
0.0009992122650146484
0.0
0.0009930133819580078
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
2.828989028930664
0.0010046958923339844
0.0
0.0
0.001001119613647461
0.0
0.0
0.0009992122650146484
0.0010001659393310547
0.0
0.0
0.0
0.00099945068359375
0.0010123252868652344
2.7619969844818115
0.0020017623901367188
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0010008811950683594
2.647006034851074
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0009961128234863281
0.0
0.0
2.658998727798462
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0009999275207519531
0.0
0.0009968280792236328
0.0010001659393310547
0.0009970664978027344
0.0
0.0
0.0009992122650146484
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
2.6520004272460938
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.002000570297241211
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0010035037994384766
0.0
0.0
0.0
2.714000940322876
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
2.870002269744873
0.0009906291961669922
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009958744049072266
0.0009989738464355469
0.0
0.0009932518005371094
0.0019888877868652344
0.00099945068359375
0.0
2.762000799179077
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010077953338623047
0.0010004043579101562
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
2.8280069828033447
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0009942054748535156
0.0
0.001001119613647461
0.0
0.0010006427764892578
0.0
0.0
0.0010001659393310547
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.002008199691772461
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0019996166229248047
0.0
0.0
0.0009982585906982422
2.759995937347412
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.00099945068359375
0.0
0.001997232437133789
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0009999275207519531
2.7719995975494385
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
2.8410019874572754
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009996891021728516
2.7430014610290527
0.0
0.001005411148071289
0.0
0.0
0.0
0.0009982585906982422
0.0
0.00099945068359375
0.0
3.1047801971435547
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
2.719998836517334
0.0
0.0
0.0
0.0009942054748535156
0.00099945068359375
0.0
0.0
0.0009999275207519531
0.0
0.0009968280792236328
0.0
0.0
0.0010001659393310547
0.0009996891021728516
0.0009949207305908203
0.000995635986328125
0.0010001659393310547
0.0010068416595458984
0.0009996891021728516
0.0009987354278564453
0.001001596450805664
2.9509997367858887
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0
0.0
3.248000383377075
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009984970092773438
0.0
2.740996837615967
0.0010001659393310547
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0
2.819993257522583
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
2.7039976119995117
0.0009980201721191406
0.0
0.0
0.0
0.0
2.7409985065460205
0.0
0.0
0.0
2.5279994010925293
0.0
2.675999164581299
0.0010008811950683594
0.0
2.7820029258728027
0.0009984970092773438
0.0
0.0009996891021728516
0.0
0.0009996891021728516
0.0
0.0010001659393310547
0.0
0.0
0.0009937286376953125
0.0
2.6240005493164062
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
2.5590126514434814
0.0
0.0009965896606445312
0.0
0.0
0.0
0.0009982585906982422
2.5670089721679688
0.0
0.0
0.0
0.0010073184967041016
0.0009968280792236328
0.0
0.0
0.0
0.0009932518005371094
0.0
2.666999101638794
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
2.7010014057159424
0.0
0.0
0.0009987354278564453
0.0
0.00099945068359375
0.0
0.0
0.0009992122650146484
0.0
0.0
2.6979970932006836
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0010004043579101562
0.0
2.646000623703003
0.0009996891021728516
0.0
0.0009980201721191406
0.0010030269622802734
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.001001119613647461
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009992122650146484
2.8089990615844727
0.001004934310913086
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.001001119613647461
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0009963512420654297
0.0
2.864000082015991
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009999275207519531
0.0009996891021728516
0.0
0.0
0.002003192901611328
0.0
0.0
0.0
0.0
2.613024950027466
0.0
0.0010030269622802734
0.0
0.0
0.0009999275207519531
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0010135173797607422
0.0
0.0
0.0010018348693847656
0.0
2.61999773979187
0.0
0.0009965896606445312
0.0
0.0009984970092773438
0.0010006427764892578
0.0
0.0
0.0009996891021728516
3.5859997272491455
0.0
0.0
0.0009996891021728516
0.0
0.001003265380859375
0.0
2.9475297927856445
0.0
0.0009992122650146484
0.0
0.0009992122650146484
0.0
0.0009996891021728516
0.0
2.5239996910095215
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0009987354278564453
2.772000312805176
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0010042190551757812
0.0
0.0
0.0010077953338623047
0.0
0.0
2.6610021591186523
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.002997159957885742
0.0
0.0
0.0029981136322021484
0.0
0.0019996166229248047
0.0
2.817000150680542
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
2.779999256134033
0.0009467601776123047
2.606992721557617
0.0
2.6659984588623047
0.0
0.0
0.0
2.7229998111724854
0.0
0.0
0.0
0.0
2.596999406814575
0.0
2.717996835708618
2.965515375137329
0.0010001659393310547
2.623997688293457
0.0
0.0010008811950683594
0.0
0.0009992122650146484
0.0
2.822998285293579
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
2.715005397796631
0.0
0.0009996891021728516
0.0
0.0
0.0010006427764892578
0.0
2.6389992237091064
0.0
0.000995635986328125
0.0
0.0009999275207519531
0.0
0.0010035037994384766
2.678999662399292
0.0
0.0
0.0009996891021728516
0.0
0.0009989738464355469
0.0
0.0
2.738511562347412
0.0
0.0
0.0
0.0
0.0
0.0010020732879638672
0.0
0.0
0.0
0.0
0.0010008811950683594
2.5159990787506104
0.0
0.0
0.0
0.0
2.5569961071014404
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0
2.7119953632354736
0.0010001659393310547
0.0
0.0
0.0009975433349609375
0.0
0.0010035037994384766
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0009999275207519531
0.0009953975677490234
0.0
0.0010006427764892578
0.0010008811950683594
2.5949862003326416
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009999275207519531
0.0
0.0
0.0
2.7069969177246094
0.0
0.0
0.0009982585906982422
0.0
0.0
2.5930023193359375
0.0
0.0010013580322265625
0.0
2.5809991359710693
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009996891021728516
0.0
2.570997476577759
0.0
0.0
0.0
2.5619986057281494
0.0010013580322265625
0.0
0.0010004043579101562
0.0009996891021728516
0.0009992122650146484
2.6449930667877197
0.0
0.0
0.0
0.0009980201721191406
0.0010006427764892578
0.0
2.715000867843628
0.0
0.0
0.0
0.0
2.6410038471221924
2.90799880027771
0.0010046958923339844
0.0
0.0
2.63299822807312
0.0
0.0009999275207519531
0.0
0.0
2.669994592666626
0.0
0.0009951591491699219
0.0
0.0009992122650146484
0.0010001659393310547
0.0
3.1300008296966553
0.0
0.0
0.0
0.0010004043579101562
0.0009996891021728516
0.0010044574737548828
0.0
0.0
0.0
0.002000093460083008
0.0
0.0
0.0
0.0
2.733999729156494
0.0009996891021728516
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.6020002365112305
0.000997781753540039
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
3.370001792907715
0.00099945068359375
0.0
0.0009987354278564453
0.0
0.0009925365447998047
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010068416595458984
0.0
2.6100003719329834
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0010061264038085938
0.0
0.0
0.0
2.7799954414367676
0.0
0.0
0.0
0.0010008811950683594
0.001004934310913086
0.0
0.0
0.0009975433349609375
0.0
0.0009996891021728516
0.0
0.0010004043579101562
0.0
2.818985939025879
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0010006427764892578
0.0
0.0
0.0010066032409667969
0.0
0.0
0.0
2.7199978828430176
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010008811950683594
0.0
0.001999378204345703
0.0
0.0010006427764892578
0.0
0.0
0.0009875297546386719
0.0
0.0
0.0
4.500519275665283
0.0
0.0
0.0
0.0
0.001004934310913086
0.0
0.0010039806365966797
0.0
0.0
0.0009980201721191406
2.688997268676758
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
2.5959970951080322
0.0
0.0009996891021728516
0.0
0.0
0.0009992122650146484
0.0
0.0009987354278564453
0.0
0.00099945068359375
0.0
0.0
0.0
2.623990297317505
0.0
0.0009999275207519531
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.001001596450805664
0.0
0.0009894371032714844
0.0
0.0010027885437011719
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0009949207305908203
0.0010001659393310547
0.0
0.0
0.0
0.0010030269622802734
0.0009992122650146484
0.0009992122650146484
2.63800048828125
0.0010020732879638672
0.0009975433349609375
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0010004043579101562
0.001001596450805664
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
2.619511365890503
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.607004404067993
0.0
0.0
0.0009958744049072266
0.0
2.8119914531707764
0.0
2.55199933052063
2.8129990100860596
0.0010051727294921875
0.00099945068359375
0.0009996891021728516
0.001001119613647461
0.0010008811950683594
0.0010023117065429688
0.0010001659393310547
0.0009875297546386719
0.0009949207305908203
2.6579971313476562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
3.5170068740844727
0.0010020732879638672
0.0
0.0010006427764892578
0.0
0.0
0.0009982585906982422
0.0
0.0009953975677490234
0.0
0.0010001659393310547
0.0
2.6999940872192383
0.0010018348693847656
0.0
2.7565155029296875
0.0
2.6630003452301025
0.0009999275207519531
0.0
2.569000482559204
0.0
0.0
0.0
0.0009996891021728516
2.598999500274658
0.0
0.0
0.0
0.0010004043579101562
0.000997304916381836
0.0
0.0
0.0
0.0009989738464355469
2.614997148513794
0.0
0.0
0.0010077953338623047
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.001001119613647461
0.0
0.0
0.0009987354278564453
0.0010051727294921875
0.0
0.0
0.0
0.0
0.0010020732879638672
0.0
0.000997781753540039
0.0
0.0009992122650146484
0.0009992122650146484
0.0
2.6199989318847656
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.001003265380859375
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0009920597076416016
0.0
0.0
0.0
2.6145150661468506
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
2.75
0.0
0.00099945068359375
0.0
0.0
2.7260000705718994
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
2.8459982872009277
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001005411148071289
0.0
0.0009965896606445312
0.0
0.0009975433349609375
0.0009963512420654297
2.7829976081848145
0.0
0.0
0.0
0.0010042190551757812
0.0
0.0010044574737548828
0.0
0.0
2.9730002880096436
0.0009987354278564453
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.001004934310913086
0.0
0.001001596450805664
0.0
0.0009987354278564453
2.7820000648498535
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0010004043579101562
0.0
0.0009996891021728516
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
2.699000120162964
0.0
0.0
0.0
0.0
0.0010120868682861328
0.0
0.0
0.0009980201721191406
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0009949207305908203
0.001001119613647461
0.0009949207305908203
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
2.7519993782043457
0.000989675521850586
0.0
0.0009982585906982422
0.0
0.00101470947265625
0.0
0.0
0.0009999275207519531
0.0010013580322265625
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0010004043579101562
0.0009989738464355469
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009980201721191406
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.002000570297241211
0.0
2.896995782852173
0.0009996891021728516
0.0
0.0
0.0009951591491699219
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0020012855529785156
0.0009996891021728516
0.000997781753540039
3.7029991149902344
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0009982585906982422
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
2.7859930992126465
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
2.676999092102051
0.0009987354278564453
0.0
0.001001596450805664
0.0
2.707000494003296
0.0
0.0
0.0
0.0
3.1730008125305176
0.0
0.0009987354278564453
0.0
0.0009989738464355469
2.6789989471435547
0.0
0.0
0.0
0.0009982585906982422
0.001001119613647461
0.0
0.0
0.0009992122650146484
0.0
3.0229995250701904
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
2.817004919052124
0.0
3.0550050735473633
2.771998167037964
2.788996934890747
0.0010151863098144531
0.0
0.0010013580322265625
0.0010018348693847656
0.0
0.0
2.6805167198181152
0.00099945068359375
0.0
0.0
0.0010025501251220703
0.0
0.0
0.0010001659393310547
0.0010013580322265625
0.0
0.0010025501251220703
0.0
0.0009999275207519531
2.608994245529175
0.0
0.0
0.001009225845336914
0.0
0.00099945068359375
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
2.6840014457702637
0.0009996891021728516
0.0
0.0
0.001001119613647461
0.0
0.0
0.0010025501251220703
0.0009946823120117188
0.0
0.0
0.0
0.0010013580322265625
0.000997304916381836
0.0
0.0009989738464355469
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009963512420654297
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0009989738464355469
2.6850056648254395
0.0
0.0
0.0
0.0010025501251220703
0.0010008811950683594
0.0
0.00099945068359375
0.0010004043579101562
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0010001659393310547
0.0010004043579101562
0.0
0.0
0.0
2.6970009803771973
0.0
0.0010042190551757812
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0010020732879638672
0.0
0.0009949207305908203
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010020732879638672
2.7040064334869385
0.0
0.0
0.0
0.001001596450805664
0.0
0.0009996891021728516
0.0
2.6720001697540283
0.0010027885437011719
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009984970092773438
0.0
2.794999837875366
0.0
0.0009992122650146484
0.0
0.0009987354278564453
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0010068416595458984
0.00099945068359375
0.0
0.0010013580322265625
0.0
0.0
0.0009992122650146484
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
2.5595133304595947
0.0
0.0
0.0
0.0
0.002000093460083008
0.0009980201721191406
0.0009992122650146484
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0009984970092773438
0.0
2.7270007133483887
0.0
0.0
0.0
0.0
0.0
0.0
0.0010051727294921875
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0009989738464355469
0.0
3.010004758834839
0.0
0.0
0.0
0.0010035037994384766
0.0
0.0
0.0
0.0009980201721191406
0.0009891986846923828
0.00099945068359375
0.0
0.0
0.0
0.0
0.001999378204345703
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
3.773998975753784
0.0010004043579101562
0.0
0.0009999275207519531
0.0
0.0009982585906982422
0.0009999275207519531
0.0010008811950683594
0.0
0.002001523971557617
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0009961128234863281
0.0
0.0
0.0010025501251220703
0.0
0.0010008811950683594
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0019998550415039062
0.0009996891021728516
0.000985860824584961
2.7479989528656006
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.627000093460083
0.0
0.0
0.0
0.0009989738464355469
0.0009992122650146484
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0010001659393310547
0.0
2.6595096588134766
0.0009992122650146484
0.0
0.0
0.0010001659393310547
0.0
0.0009989738464355469
0.0
0.0
0.0
2.602999448776245
0.0
0.0
0.0
2.5129988193511963
0.0009958744049072266
0.0
0.00099945068359375
0.0
2.672999620437622
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0009996891021728516
2.579000473022461
0.0
0.0
0.0
0.0
2.5229928493499756
0.0
0.0
0.0
0.0009996891021728516
0.0
2.608001708984375
0.0
2.6650021076202393
2.6530046463012695
2.6570000648498535
0.000997304916381836
0.0
0.0010004043579101562
0.0
2.554997444152832
0.0009961128234863281
0.0
0.0010001659393310547
0.0010068416595458984
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.000993967056274414
0.0019948482513427734
0.0
0.0
0.0
0.0009992122650146484
0.0
2.6850011348724365
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.000997781753540039
2.563999652862549
0.0
0.0009951591491699219
0.0
0.0010027885437011719
0.00099945068359375
0.0009989738464355469
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
2.5689992904663086
0.0010008811950683594
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0010025501251220703
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
2.65700101852417
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
2.701997995376587
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0010013580322265625
0.0
0.0
2.6500258445739746
0.0010080337524414062
0.0
0.0009999275207519531
0.0010001659393310547
0.001004934310913086
0.0010004043579101562
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.5099997520446777
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009989738464355469
2.5359857082366943
0.0
0.0
0.0010001659393310547
0.0
0.0009999275207519531
0.0
0.0009970664978027344
0.0
0.0
0.0009996891021728516
0.0010025501251220703
0.0
0.0
0.0
0.0
0.0010008811950683594
0.001001119613647461
2.5409958362579346
0.0
0.0
0.0
0.0
0.0
0.0009903907775878906
0.0
0.0009996891021728516
0.0009987354278564453
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0010025501251220703
0.0
0.0
0.0
0.0009961128234863281
0.0
0.0
0.0
0.0010013580322265625
0.002000570297241211
0.0
0.0
0.0
0.0009827613830566406
2.6629998683929443
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.001003265380859375
0.0
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0010001659393310547
0.001004934310913086
0.0
0.0
2.5739974975585938
0.0
0.0
0.0
0.0009992122650146484
0.00099945068359375
0.0
0.0
0.0010001659393310547
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0010056495666503906
0.0009999275207519531
0.0
0.0010001659393310547
0.0009996891021728516
0.0
0.0
0.0010137557983398438
0.0
0.0
0.0009970664978027344
0.00099945068359375
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0010035037994384766
0.0
0.0
0.0
2.455998420715332
0.0
0.0
0.0
0.0
0.0009970664978027344
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0010004043579101562
0.001001119613647461
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
2.606994390487671
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009996891021728516
0.0009996891021728516
0.0
0.0
0.0
0.0009970664978027344
0.0009984970092773438
0.0
0.0
0.0
0.0
2.4529969692230225
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.529003858566284
0.002001047134399414
0.0
0.0
0.0010039806365966797
0.0
2.558002233505249
0.0
0.0
2.3849997520446777
0.0009987354278564453
0.0009987354278564453
0.0
0.0010139942169189453
2.678030252456665
0.0
0.0
0.0
0.0
0.0009899139404296875
0.0
2.510998487472534
0.0
0.0
0.0
0.0
0.0
2.4609971046447754
2.3900017738342285
2.4469940662384033
0.0009996891021728516
0.0
0.0009975433349609375
0.0
2.462000608444214
0.0
0.0
2.4439985752105713
0.0010025501251220703
0.0
0.0
0.0
0.0010008811950683594
2.382995843887329
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0010013580322265625
0.0
0.0009989738464355469
0.0
0.0010008811950683594
0.0
0.0
2.3929991722106934
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0010004043579101562
0.0009915828704833984
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0010082721710205078
0.0
2.3619985580444336
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009953975677490234
0.0
0.0
0.0
0.0
0.0
0.0
2.4419994354248047
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0009999275207519531
0.0
0.0
0.0009844303131103516
2.4539988040924072
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009877681732177734
0.0
0.0010001659393310547
0.0
0.0
0.0
2.3919994831085205
0.0
0.0009999275207519531
0.0
0.0010037422180175781
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010006427764892578
2.4319989681243896
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0009965896606445312
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0010006427764892578
2.4329986572265625
0.0
0.0010073184967041016
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
2.3819990158081055
0.0010068416595458984
0.0
0.0009953975677490234
0.0
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0
0.0010023117065429688
0.0
2.401991367340088
0.0
0.001001596450805664
0.0
0.0009961128234863281
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
2.3739984035491943
0.0009992122650146484
0.0010020732879638672
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0010063648223876953
0.0009918212890625
0.00099945068359375
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009996891021728516
0.0019872188568115234
0.0
0.0009975433349609375
0.0010058879852294922
0.0
0.0
0.0009908676147460938
0.0
0.0
0.000993490219116211
0.0
0.0
0.0
0.0
0.0
2.3499996662139893
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0010035037994384766
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.00099945068359375
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.425999879837036
0.0
0.0
0.0010004043579101562
0.0009984970092773438
0.0
0.0
0.0010037422180175781
0.0
0.0
0.0
2.4129984378814697
0.0010001659393310547
0.0
0.0
0.0009930133819580078
0.0
2.4909942150115967
0.0
0.0009999275207519531
0.0
0.0
2.4159960746765137
0.0
2.4289987087249756
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0010004043579101562
2.445995330810547
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
2.4130005836486816
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
2.4019830226898193
0.0
0.0
0.0
2.470999002456665
0.0
0.0
0.0010123252868652344
0.0009951591491699219
0.0
0.0
2.9769957065582275
0.0
0.0
0.0
2.494997501373291
2.42900013923645
0.0
0.0
0.0009987354278564453
0.0
2.3290038108825684
0.0010001659393310547
0.0
2.4460272789001465
0.0009980201721191406
0.0
2.6620030403137207
0.0010018348693847656
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0010004043579101562
2.396000385284424
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
2.383997917175293
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010001659393310547
0.0
2.7160003185272217
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
2.581986665725708
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3610010147094727
0.0
0.0
0.0009999275207519531
0.0009999275207519531
0.0
0.0
0.0010023117065429688
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0009989738464355469
0.0010006427764892578
0.0
0.0010004043579101562
0.0
0.0
0.0
2.371997356414795
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0019986629486083984
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009920597076416016
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0009937286376953125
2.3329977989196777
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009970664978027344
0.0
0.0009961128234863281
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
2.2929980754852295
0.0009999275207519531
0.0
0.0010018348693847656
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0009691715240478516
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010075569152832031
2.478999614715576
0.0
0.0
0.0
0.000995635986328125
0.0
0.0
0.0
0.0010094642639160156
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.32299542427063
0.0
0.0
0.0009989738464355469
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.363999605178833
0.0009992122650146484
0.0009987354278564453
0.0009911060333251953
0.0
0.0009996891021728516
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
2.407998561859131
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009694099426269531
2.3470046520233154
0.0
0.0
0.0
0.0
0.0
0.0
0.0009951591491699219
0.0
0.0
0.0
2.2940001487731934
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.001003265380859375
0.0
0.0009987354278564453
2.3299992084503174
0.0
0.0
0.0
0.0
0.0
0.0
0.0009970664978027344
0.00099945068359375
0.0
0.0
2.4189932346343994
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.400999069213867
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
2.2999913692474365
0.0010001659393310547
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
2.4009993076324463
0.0
0.0
2.427997350692749
0.0010025501251220703
0.0
0.0010013580322265625
0.0
2.2919912338256836
0.0
0.0
2.28299880027771
0.0
0.0
2.257997512817383
0.0
0.0009982585906982422
0.0
0.0010044574737548828
0.0
2.371999740600586
0.0
0.0
0.0
0.0
0.0
2.2479915618896484
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010075569152832031
0.0
2.298996686935425
0.0
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0
2.2669992446899414
0.0
0.0010004043579101562
0.0
0.0
0.0
2.235999345779419
0.0009999275207519531
0.0009856224060058594
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.00099945068359375
0.0
0.0
2.357994556427002
0.0
0.0
0.0
0.0
0.0009953975677490234
0.0
0.0
0.0
0.0
0.0
2.238999843597412
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
2.29499888420105
0.0
0.0
0.0
0.000990152359008789
0.0
0.0
0.0
0.0
0.000997304916381836
0.0
0.0
2.3039987087249756
0.0
0.0
0.0
2.2725160121917725
0.0009987354278564453
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0009999275207519531
0.0
0.0010135173797607422
2.309999465942383
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0010280609130859375
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
2.4159891605377197
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.315049886703491
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
2.3059990406036377
0.0
0.0
0.0
0.0
0.0
2.3159968852996826
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0009996891021728516
2.4180002212524414
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3190088272094727
0.0
0.0
0.0
0.0
0.0
0.0
2.342998743057251
2.3159940242767334
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
2.2850022315979004
0.0
0.0009999275207519531
0.0
2.391997814178467
0.0010001659393310547
0.0
0.0
0.0
2.2559986114501953
0.0009999275207519531
0.0
0.0
0.0009853839874267578
0.0
0.0
2.2999887466430664
0.0009996891021728516
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0009834766387939453
0.0
0.0
0.0010006427764892578
0.0
2.2680017948150635
0.0
0.0
0.0
0.0
0.0010046958923339844
0.0
0.0010008811950683594
0.0
0.0
0.0
0.001004934310913086
0.0010013580322265625
0.0
0.0
0.0
0.0009884834289550781
0.0
0.0
2.403012275695801
0.0010018348693847656
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.286999225616455
0.0
0.0
0.0010004043579101562
0.0
0.0
2.304994821548462
0.0
0.0
0.0
0.0
0.0009970664978027344
0.0
2.328997850418091
0.0010001659393310547
0.0
0.0
0.0
2.4419877529144287
0.0
0.0
0.0
0.0
0.0
0.0009961128234863281
0.0010023117065429688
0.0
0.0
0.0010035037994384766
0.0
2.4500010013580322
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
2.293999195098877
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0009996891021728516
0.0
0.0
0.0019991397857666016
0.0
0.0010004043579101562
0.0
0.0
2.3689992427825928
0.0009982585906982422
0.0
0.0
0.0
0.0
0.000995635986328125
0.0
0.0
0.0
0.001001119613647461
0.0
0.0009996891021728516
0.0009999275207519531
0.0
0.0009970664978027344
0.000995635986328125
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.001031637191772461
0.0
0.0009667873382568359
0.0
0.0
0.0
0.0
2.2700002193450928
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3089680671691895
0.0010004043579101562
0.0
0.0
0.0009922981262207031
0.0
0.0009980201721191406
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010132789611816406
2.257995843887329
0.0
0.0
0.0
0.0010027885437011719
0.0
0.0010004043579101562
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0010128021240234375
2.324998140335083
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3074951171875
0.0
0.0
0.0
0.0
2.2739946842193604
0.0
2.5139992237091064
0.0
0.0
0.0009999275207519531
2.328003406524658
0.0
0.0
2.31499981880188
0.0
2.268986463546753
0.000997781753540039
0.0
2.3190011978149414
0.0
2.29000186920166
0.0
0.0
2.231010675430298
0.0
2.482530117034912
0.0
0.0
0.0009887218475341797
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
2.338531970977783
0.0
0.001013040542602539
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0009906291961669922
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009746551513671875
0.001016378402709961
2.3749911785125732
0.0
0.0
0.0
0.0009999275207519531
0.00099945068359375
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009849071502685547
0.0
0.0
0.0
0.0
0.0
2.275996208190918
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
2.441002368927002
0.0009984970092773438
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0010006427764892578
0.0
2.3799870014190674
0.0
0.0
0.0009953975677490234
0.0
0.0009992122650146484
0.0
0.001003265380859375
0.0
0.0
0.0
0.0
0.00099945068359375
2.364996910095215
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0010001659393310547
0.0
0.00099945068359375
0.0
0.0
0.0009799003601074219
0.0
2.3929872512817383
0.0009984970092773438
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
2.4110629558563232
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
2.314002275466919
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
2.4050066471099854
0.0
0.0
0.0
0.0010004043579101562
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0010154247283935547
0.0009932518005371094
0.0009984970092773438
0.0
0.0
0.0
0.0009996891021728516
2.293520450592041
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0010035037994384766
0.0
0.0
0.0009853839874267578
0.001009225845336914
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0010056495666503906
0.0
0.0
0.0
0.0
2.3679959774017334
0.0
0.0
0.0
0.0
0.0
0.0
0.0010273456573486328
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.322002649307251
0.0
0.001032114028930664
0.0
0.0
0.0
0.0010306835174560547
0.0010039806365966797
0.0
0.0
0.001013040542602539
2.360997200012207
0.0
0.0
0.0009970664978027344
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0009999275207519531
2.4009995460510254
0.0
0.0
0.0
0.0
0.0
2.386995315551758
0.0009996891021728516
0.0
0.0010209083557128906
0.0
0.0009987354278564453
0.0009989738464355469
0.0
0.0
0.0009996891021728516
0.0
0.000990152359008789
2.3150014877319336
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010013580322265625
2.3200111389160156
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.4160001277923584
0.0
0.0
0.0
0.0009844303131103516
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
2.3549931049346924
0.0
0.0
0.0
2.3480002880096436
2.2829976081848145
2.3699865341186523
2.3280029296875
0.0009944438934326172
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0009989738464355469
0.0
0.00099945068359375
0.0
0.0010013580322265625
0.0
2.4079997539520264
0.0010039806365966797
0.0
0.0009944438934326172
0.0
0.0010006427764892578
0.002000570297241211
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0010342597961425781
0.0
0.0
0.0010025501251220703
0.0010073184967041016
0.0
0.0009686946868896484
0.0
0.0
0.0
0.0
0.0
0.0
2.3089962005615234
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0009968280792236328
0.000997781753540039
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009849071502685547
0.0009996891021728516
0.0
0.0
0.0
0.0010030269622802734
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010020732879638672
0.00099945068359375
0.0009837150573730469
2.290036201477051
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
2.3299953937530518
0.0
0.0
0.0
0.0
0.0009889602661132812
0.0
0.0
2.2939958572387695
0.00099945068359375
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009999275207519531
2.3310015201568604
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3449981212615967
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.2939977645874023
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3529837131500244
0.0010006427764892578
0.0
0.0009989738464355469
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009996891021728516
0.0010004043579101562
0.0
0.0
0.0
0.0
2.332987070083618
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3099935054779053
0.0
0.0
0.001001596450805664
0.0
0.0009996891021728516
0.0
0.0
0.0010008811950683594
0.0
0.00099945068359375
0.0010001659393310547
0.0
0.0
0.0009999275207519531
0.0009999275207519531
0.0
0.0
0.0009944438934326172
0.0
0.0009891986846923828
0.0
0.0009992122650146484
0.000995635986328125
0.0
2.2150025367736816
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009992122650146484
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009891986846923828
2.2500030994415283
0.0009961128234863281
0.0
0.0
0.0
0.0
0.0
0.0010333061218261719
0.0
0.0
0.0
0.0010035037994384766
0.0
0.0
2.3459980487823486
0.0
0.0
0.0010113716125488281
0.0
0.0
0.0010120868682861328
0.000988006591796875
2.3629980087280273
0.0
0.0
0.0010001659393310547
0.0
2.321000576019287
0.0
0.0010020732879638672
0.0010001659393310547
0.0010001659393310547
0.0
0.0
2.3459994792938232
0.0010194778442382812
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0009908676147460938
2.362999677658081
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
2.310999631881714
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0009949207305908203
0.0
2.3000011444091797
0.0
2.2959983348846436
0.0010025501251220703
0.0
2.319999933242798
0.0
2.237999200820923
0.0009999275207519531
2.339012861251831
0.0
0.0009992122650146484
0.0
0.0010328292846679688
0.0010371208190917969
0.0
0.0
0.0009951591491699219
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0009992122650146484
0.0010128021240234375
2.2839927673339844
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0009989738464355469
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.000993967056274414
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0010421276092529297
0.0
0.0
0.0
0.0
0.0
0.0009970664978027344
0.0010013580322265625
2.386000871658325
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001003265380859375
0.0
0.0
0.0010151863098144531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0010843276977539062
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
2.3409993648529053
0.0
0.0
0.0010001659393310547
0.0
0.0009884834289550781
0.0
0.0
0.0
0.0009911060333251953
0.0
0.0
0.0
0.0
0.0010104179382324219
0.0
0.0
0.0
0.0
2.4559972286224365
0.0010142326354980469
0.0
0.0
0.0
0.0
0.0
0.0
0.0009624958038330078
0.0
0.0
2.273998975753784
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0010001659393310547
0.0009992122650146484
0.0
0.0
0.0
2.247999429702759
0.00099945068359375
0.0
0.0010006427764892578
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.301999568939209
0.0
0.0
0.00099945068359375
0.00099945068359375
0.0
0.0
0.0
0.00099945068359375
0.0
0.0009737014770507812
0.0
0.00099945068359375
0.0
2.3010005950927734
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0
2.3349990844726562
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0010061264038085938
0.0
0.0
0.0
2.4100005626678467
0.0010001659393310547
0.0
0.0010004043579101562
0.0009984970092773438
0.0
0.0
0.0010137557983398438
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
2.2670016288757324
0.0
0.0009992122650146484
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.0009996891021728516
0.0010232925415039062
0.0
0.0
0.002009153366088867
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.002001523971557617
0.0
0.0009920597076416016
0.0
0.0
0.0
0.0009987354278564453
2.4659979343414307
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.001001596450805664
0.0
0.0
0.0010001659393310547
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010139942169189453
0.0
0.0
0.0
0.0
0.0
0.0009865760803222656
2.3410236835479736
0.0
0.0
0.0
0.0
0.0010137557983398438
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009968280792236328
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3129990100860596
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010361671447753906
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010013580322265625
2.287965774536133
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
2.330000638961792
0.0
0.0
0.0009999275207519531
0.0
0.0
2.4319992065429688
0.0009999275207519531
0.0
0.0
0.0
0.0009875297546386719
0.0009999275207519531
0.001001596450805664
0.0009870529174804688
0.0009851455688476562
2.3869986534118652
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010330677032470703
0.0
0.0010042190551757812
0.0
2.4129981994628906
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
2.3520071506500244
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009999275207519531
0.0
2.4270031452178955
0.0
0.0
0.0010004043579101562
2.30800199508667
0.0009984970092773438
0.0
2.365997076034546
0.0
0.0009999275207519531
0.0
0.0
0.0
2.285998582839966
0.0
0.0
0.0
0.0
2.3489990234375
0.0009963512420654297
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0009996891021728516
0.0
0.0
0.0
0.0
0.001007080078125
0.0009999275207519531
0.0
0.0
0.0009996891021728516
0.0010111331939697266
0.001001596450805664
0.0
0.0010006427764892578
0.0
0.0009865760803222656
2.3629984855651855
0.0
0.0
0.00099945068359375
0.0009884834289550781
0.001003265380859375
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.268996477127075
0.0
0.0
0.0
0.0
0.0
0.0010068416595458984
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0009989738464355469
0.0
2.2770040035247803
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010097026824951172
0.0
2.267000436782837
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009968280792236328
2.336986780166626
0.0010001659393310547
0.0
0.0
0.0
0.0010349750518798828
0.0
0.0009891986846923828
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
2.36399507522583
0.0
0.0
0.0
0.0
0.001028299331665039
0.0
0.0
0.0
0.000986337661743164
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
2.3740007877349854
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0010340213775634766
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
2.3619961738586426
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0009927749633789062
0.0
0.0
0.001001596450805664
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.4306962490081787
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010046958923339844
0.0009999275207519531
0.0
0.0009996891021728516
0.001001119613647461
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010004043579101562
2.469045639038086
0.0
0.0
0.0010001659393310547
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0010151863098144531
0.0
0.001003265380859375
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0
0.002000570297241211
2.5149974822998047
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0009987354278564453
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0010030269622802734
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
2.301999568939209
0.0
0.0009999275207519531
0.0009887218475341797
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
2.289992094039917
0.0
0.0
0.0
0.001005411148071289
0.0
2.346999168395996
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
2.3110005855560303
0.0009996891021728516
0.0
0.0
0.0010023117065429688
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
2.323993444442749
0.0
0.002002716064453125
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0009710788726806641
0.0
0.0009918212890625
2.3599984645843506
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.442999839782715
0.0
0.0
0.0
0.0
0.0
0.0
0.0009899139404296875
0.0009868144989013672
0.0
0.0
2.3129968643188477
0.0010004043579101562
0.0
0.0
2.4030117988586426
0.0009992122650146484
0.0
0.0009930133819580078
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0010001659393310547
0.0
0.0
0.0
2.3359832763671875
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0010073184967041016
0.0
0.0
0.0010142326354980469
2.2730023860931396
0.0
0.0010018348693847656
0.0
0.0009906291961669922
0.0
0.000997781753540039
0.0009961128234863281
0.0
0.0
0.0
0.0009987354278564453
0.0
2.359999895095825
0.0
0.0010018348693847656
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0009925365447998047
2.320002794265747
0.0
0.0010106563568115234
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0010035037994384766
0.0
2.2979984283447266
0.0
0.0
0.0
0.0
0.0
0.0
2.534047842025757
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009975433349609375
0.0
0.0
0.0
0.0010001659393310547
2.3769991397857666
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.000993490219116211
0.0
0.0009984970092773438
0.0009839534759521484
2.5439984798431396
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0009996891021728516
0.0
0.0
0.0
2.3740005493164062
0.0
0.0
0.0
0.0010352134704589844
0.0010046958923339844
0.0
0.0
0.0010371208190917969
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0
0.0
0.0009970664978027344
0.0
0.0
0.0009989738464355469
2.4309985637664795
0.0
0.0010170936584472656
0.0
0.0
0.0
0.0009970664978027344
0.0
0.0010106563568115234
0.0
0.0
0.001001596450805664
0.00099945068359375
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
2.440983772277832
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009963512420654297
0.0
0.0
0.0009927749633789062
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
2.463999032974243
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0009944438934326172
0.0
0.0
0.0010159015655517578
2.6590373516082764
0.0
0.0
0.0010008811950683594
0.0009884834289550781
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009996891021728516
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0010001659393310547
0.0
0.0010004043579101562
0.0
0.0010004043579101562
0.0
2.3729946613311768
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0010161399841308594
0.0009987354278564453
0.0
2.6939938068389893
0.0
0.0
0.0
0.0
0.0
0.002007722854614258
0.0
0.0
0.0009975433349609375
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.001001119613647461
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009984970092773438
2.476564407348633
0.0
0.001001119613647461
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010175704956054688
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0010042190551757812
0.0
2.957524538040161
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0010046958923339844
0.0
0.0009999275207519531
2.5415432453155518
0.0
0.0010046958923339844
0.0
0.0
0.0009815692901611328
0.0
0.0
0.0
0.0
0.0
0.0
2.529998302459717
0.0
0.0
0.0009856224060058594
0.0
0.0
0.0
0.0
0.0010166168212890625
2.4515111446380615
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0010395050048828125
0.0
0.0
0.0010020732879638672
0.0010020732879638672
0.0020003318786621094
0.0
0.0009930133819580078
0.0019989013671875
2.4929840564727783
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.4519805908203125
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009975433349609375
0.0
2.5209999084472656
0.00099945068359375
0.0
0.0010080337524414062
0.0
0.00096893310546875
0.0
0.0
2.4711616039276123
0.0010001659393310547
0.0
0.0
0.0
0.0
2.311000347137451
0.0
0.001005411148071289
0.0
2.40898060798645
0.0
2.4070634841918945
0.0
0.0
0.0009970664978027344
0.0
2.4130022525787354
0.0
0.001001119613647461
0.0
0.0
0.0
0.0010001659393310547
2.4210002422332764
0.0
0.0010347366333007812
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
2.407512903213501
0.0
0.0009996891021728516
0.0
0.000997304916381836
0.0
0.0
0.0
0.0010209083557128906
0.0
0.0
0.0
2.3539986610412598
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0009984970092773438
0.0
2.386003017425537
0.0
0.0
0.0009844303131103516
0.0
0.0
0.0
2.389991283416748
0.0
0.0
0.0009992122650146484
2.306011438369751
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009992122650146484
0.0
2.380998373031616
0.0
0.0010018348693847656
0.0
0.0
0.001016378402709961
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
2.431999921798706
0.0
0.0
0.0
0.0
0.0
0.0
0.0010066032409667969
0.0
0.00099945068359375
0.0
2.3935201168060303
0.0
0.0
0.0
0.0
0.0
2.4229981899261475
0.0
0.0
0.0
0.0
0.0009887218475341797
0.0
0.0009996891021728516
0.0
2.4379992485046387
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
2.4999992847442627
0.0
0.0
0.0
2.4449968338012695
0.0010006427764892578
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
2.3989975452423096
0.0
0.0
0.0009989738464355469
0.0009984970092773438
0.0
0.0
0.0
0.0
2.4474985599517822
0.00099945068359375
0.0
0.0
0.00099945068359375
0.0009999275207519531
2.647998809814453
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3869869709014893
0.0
0.0
0.0
0.0
2.391000509262085
0.0
2.5109944343566895
0.0010025501251220703
0.0
0.0
0.0
2.5669913291931152
0.0
0.0
0.0
0.0
2.4529998302459717
0.0
2.3419947624206543
2.349001884460449
0.0
0.0
2.2509703636169434
0.0
0.0
0.0
0.0
2.1979820728302
0.0
0.0
0.0
0.0
2.283997058868408
0.0
0.0
0.0
0.0
2.3640003204345703
0.0
0.0009987354278564453
2.4725513458251953
0.0
0.0
0.0010058879852294922
0.0
0.0
0.0030014514923095703
0.0
0.001003265380859375
2.3109617233276367
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0010008811950683594
2.2699971199035645
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0010020732879638672
0.0
0.0
0.0
0.0
0.0010344982147216797
0.0
0.0
0.0
0.0010175704956054688
2.3079495429992676
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0010023117065429688
0.0010249614715576172
0.0
0.0
0.0
0.0
2.2789998054504395
0.0
0.0
0.0010254383087158203
0.0
0.0010149478912353516
0.0
0.0009641647338867188
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.333003282546997
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.2699990272521973
0.0
0.0010001659393310547
0.0
0.0010001659393310547
0.0
0.0
0.0
0.001024007797241211
0.00099945068359375
0.0
0.0
0.0
2.2769553661346436
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.00099945068359375
0.0009975433349609375
0.0
0.0
0.0
0.0
2.3930001258850098
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.2709927558898926
0.0
0.0009887218475341797
0.0
0.0
2.2779855728149414
0.0009999275207519531
0.0
0.0
2.2479608058929443
0.0
0.0
0.0
2.2860002517700195
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
2.408999443054199
0.0009942054748535156
0.0
0.0
0.0
0.0
0.0
0.0
2.4569976329803467
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
2.2109997272491455
0.0
2.3429853916168213
2.295999765396118
2.2639994621276855
0.0
0.0
2.304999351501465
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0009980201721191406
2.323516607284546
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009996891021728516
0.0
0.0010004043579101562
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0010018348693847656
0.0
0.0
0.00102996826171875
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009996891021728516
0.0010004043579101562
2.3136727809906006
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001596450805664
0.0
0.0010001659393310547
0.0
0.0010018348693847656
0.0009996891021728516
0.0
0.0
0.0009918212890625
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.000997304916381836
0.0
0.0
0.0
0.0
0.0
0.0
2.286074638366699
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3329997062683105
0.0
0.0
0.0
0.0010333061218261719
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010294914245605469
0.0
2.336998462677002
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0010194778442382812
0.0
0.0
0.0
0.0
0.0010013580322265625
2.3339991569519043
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3360021114349365
0.0
0.0
0.001008749008178711
0.0
0.0
2.417996644973755
0.0010001659393310547
0.0
0.0
0.0010013580322265625
0.0
2.2959983348846436
0.0010120868682861328
0.0
0.0010437965393066406
0.0
0.00098419189453125
0.00099945068359375
0.0
0.0
0.0009996891021728516
0.0010001659393310547
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010001659393310547
0.0010004043579101562
0.0
0.0
0.0
0.0010001659393310547
0.0010144710540771484
0.0
0.0
2.3829991817474365
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009963512420654297
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3629989624023438
0.0
0.0
0.0
0.0
0.0010292530059814453
0.0
0.0010001659393310547
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.001009225845336914
0.001032114028930664
0.0
0.0010008811950683594
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.297985315322876
0.0
0.0009987354278564453
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.208986520767212
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
2.2099993228912354
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
2.2599992752075195
0.0
0.0010173320770263672
0.0
0.0
0.0
0.0
0.0010285377502441406
2.235983371734619
0.0
0.0
0.0
2.311967372894287
0.0
0.0010004043579101562
0.0
0.0010013580322265625
0.0009992122650146484
2.2919976711273193
0.0
0.0
0.0
0.0009894371032714844
0.0
2.3400003910064697
0.0
0.0
0.0
2.508000612258911
0.0
2.247999668121338
0.0
2.410020589828491
0.0
2.252000331878662
0.0009999275207519531
0.0
0.0009996891021728516
0.0
2.3610000610351562
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
2.2729990482330322
0.0
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0009965896606445312
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.00099945068359375
0.0010023117065429688
2.266998767852783
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.001035451889038086
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0010333061218261719
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.247994899749756
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.300992012023926
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.210996389389038
0.0
0.0
0.0
0.000993967056274414
0.0
0.000990152359008789
0.0
0.0
0.0
0.0010020732879638672
0.0
0.0
2.314981460571289
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0
0.0009984970092773438
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0009996891021728516
0.0
0.0
0.000993967056274414
0.000993967056274414
2.5120089054107666
0.0
0.0010030269622802734
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0009996891021728516
2.232998847961426
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009884834289550781
0.0009996891021728516
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009951591491699219
0.0
0.0
2.488964080810547
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.370000123977661
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0010309219360351562
0.0
0.0
0.0
0.0
0.0
0.0010344982147216797
0.0
0.0
0.0
0.0010004043579101562
0.0009984970092773438
0.0
0.0
0.0
2.249993085861206
0.0
0.0
0.0
0.0
0.0010333061218261719
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0010347366333007812
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.4100005626678467
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009970664978027344
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.2829997539520264
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009763240814208984
0.0
0.0
0.0
2.5190253257751465
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010023117065429688
0.0
0.0
2.264997959136963
0.0
0.0
0.0
0.0
2.254000425338745
0.00099945068359375
0.0010097026824951172
0.0
0.0
0.001001119613647461
0.0
0.0009961128234863281
2.2790002822875977
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0010001659393310547
0.0
2.2940008640289307
0.0
0.0
0.0
0.0
2.228999376296997
0.0
0.0
0.0009999275207519531
0.0
2.225999593734741
0.0
2.2380003929138184
0.0
0.0
0.0
0.0
2.2209994792938232
0.0
0.0
2.2929980754852295
0.0009999275207519531
0.0
0.0
2.379997491836548
0.0
0.0009970664978027344
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0009918212890625
0.0
0.0009999275207519531
0.0010023117065429688
0.0
0.0
0.0010008811950683594
0.0
2.350999355316162
0.0
0.0009982585906982422
0.0
0.0010340213775634766
0.0
0.0
0.0
0.0009963512420654297
0.0009999275207519531
0.0
0.0
0.001024484634399414
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010356903076171875
0.0
0.0
0.0
0.0
2.422996759414673
0.001008749008178711
0.0010004043579101562
0.0
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
2.359998941421509
0.0
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
2.397995710372925
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0009989738464355469
0.0
0.0
0.0010311603546142578
0.0
2.338961362838745
0.00098419189453125
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010008811950683594
0.0010001659393310547
0.0
0.0
0.0
0.0
2.324995279312134
0.0
0.0
0.0
0.0
0.0
0.0
0.0009911060333251953
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0009992122650146484
0.0
0.0
0.0
2.392998218536377
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009968280792236328
0.0
0.0010128021240234375
0.0
0.0
0.0
0.0
2.331000804901123
0.0
0.00099945068359375
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
2.4099819660186768
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009999275207519531
0.0
2.739000082015991
0.001010894775390625
0.0
0.0
0.0
0.001003265380859375
0.0010066032409667969
0.0020055770874023438
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.00099945068359375
0.0
3.1759989261627197
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0009703636169433594
0.0009968280792236328
0.0
0.0009794235229492188
0.0
0.0009992122650146484
0.0
0.0
0.0
2.5050048828125
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.002003908157348633
0.0010061264038085938
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
2.5699965953826904
0.0
0.0
0.0
0.0
0.0009591579437255859
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
2.435675859451294
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
2.7051098346710205
0.0009984970092773438
0.0
0.001001596450805664
0.0
0.002003192901611328
0.0
0.0
2.6559982299804688
0.0
0.0
0.0
2.3969976902008057
0.0
0.0
0.0
0.0
0.0010046958923339844
0.0010004043579101562
0.0
0.0
0.0009999275207519531
2.4259872436523438
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0019974708557128906
2.3955328464508057
0.0
0.00099945068359375
0.0
0.0
0.0
0.0
0.0
2.3869998455047607
0.0
0.0010154247283935547
2.3309991359710693
0.0
0.0010004043579101562
0.0
0.0010008811950683594
0.0
2.46000075340271
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
2.3019795417785645
0.0009999275207519531
0.0
0.0
0.0
2.3179991245269775
0.0
0.0009970664978027344
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009908676147460938
2.304987907409668
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009961128234863281
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0009753704071044922
0.0009865760803222656
0.0
2.3010315895080566
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000995635986328125
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
2.319000005722046
0.0
0.0
0.0
0.0009996891021728516
0.0009915828704833984
0.0
0.0009920597076416016
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
2.304999589920044
0.0
0.0
0.0
0.0
0.0
0.0010178089141845703
0.0
0.0009760856628417969
0.0
0.0009982585906982422
0.0
0.0
2.299960136413574
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.2899985313415527
0.0
0.0009999275207519531
0.0009996891021728516
0.0010001659393310547
0.0009882450103759766
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0009970664978027344
0.0
0.0
2.3129992485046387
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
2.292999029159546
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010018348693847656
0.0010001659393310547
0.0
0.0
0.0
2.3269970417022705
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0010001659393310547
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
2.3299593925476074
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
0.0009827613830566406
0.0
0.0
0.0
0.0009708404541015625
0.0
0.0
0.0
0.0
2.307996988296509
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010046958923339844
0.0009911060333251953
0.0
0.0010001659393310547
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0009922981262207031
0.0
0.0
0.0010006427764892578
0.0009882450103759766
2.31499981880188
0.0
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
0.0
0.0
0.0010302066802978516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010306835174560547
0.0
0.0010018348693847656
0.0
0.0010290145874023438
0.0
0.0
0.0
0.0
2.317946434020996
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0010004043579101562
2.3059988021850586
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.310980796813965
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3260021209716797
0.0
0.0
2.319000720977783
0.0
0.0
0.0
0.0
0.0010190010070800781
0.0009999275207519531
2.310004949569702
0.0
0.0
0.0
0.0
0.0
0.0
2.3129920959472656
0.0
0.0
0.0
2.2999837398529053
0.0009999275207519531
0.0
2.368999481201172
0.0
0.0
0.0010287761688232422
0.0
0.0
2.311951160430908
0.0
0.0
2.301037549972534
0.0009999275207519531
0.0009996891021728516
0.0
0.0
2.2890005111694336
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
2.3289988040924072
0.0
0.0010154247283935547
0.0
0.0
0.0
0.0
2.3149991035461426
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3099889755249023
0.0
0.0009999275207519531
0.0
0.0
0.0
2.315999984741211
0.0
0.0
0.0
0.0009996891021728516
0.0
0.00099945068359375
0.0
0.0009989738464355469
2.3029963970184326
0.0
0.0010001659393310547
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0010001659393310547
0.0
0.0
2.4630162715911865
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0010008811950683594
0.0
0.0
2.3189966678619385
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010323524475097656
0.0
0.0010204315185546875
2.314980983734131
0.0
0.0
0.0
0.0
0.0010013580322265625
0.000997781753540039
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
2.3485167026519775
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.001032114028930664
0.0
0.0
2.295959234237671
0.0
0.0
0.0
0.0
0.0010285377502441406
0.0
0.0
0.0
0.0
0.0
2.330982208251953
0.0
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.001007080078125
2.3459997177124023
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
2.445997953414917
0.0
0.0009958744049072266
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.2951111793518066
0.00099945068359375
0.0
0.0
0.0010347366333007812
0.0
2.2899982929229736
0.0
0.0
0.0
0.0009965896606445312
2.318000316619873
0.0
0.0
0.0010030269622802734
0.0
2.304985761642456
0.0
0.0
0.0
0.0
0.000985860824584961
0.0
0.0
0.0010225772857666016
0.0
0.0
0.0
0.0
0.0010273456573486328
2.3129992485046387
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0010192394256591797
0.0
0.0
0.0
0.0
2.3159902095794678
0.0
0.0
0.0
0.0
2.3059966564178467
0.0
0.0
0.0009999275207519531
0.0
2.3069472312927246
0.0009982585906982422
0.0
0.0
0.0009946823120117188
0.0
0.0
0.0010199546813964844
0.0
2.305999994277954
0.0
0.0
0.0
2.315999984741211
0.0009789466857910156
0.0
0.0009987354278564453
0.0
2.318995714187622
0.0
0.0
2.318983554840088
0.0010018348693847656
0.0
0.0010004043579101562
0.0
2.319998264312744
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
2.3049840927124023
0.0
0.0010001659393310547
0.0
2.3369967937469482
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
2.3029911518096924
0.0
0.0
0.0
0.0009999275207519531
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
2.300999641418457
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010008811950683594
0.0
2.3799736499786377
0.0009882450103759766
0.0
0.0
0.0009996891021728516
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3249988555908203
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3069982528686523
0.0010001659393310547
0.0009999275207519531
0.0
0.0
0.0
0.0009894371032714844
0.0009996891021728516
2.353992462158203
0.0
0.0
0.0009753704071044922
0.0
0.0
0.0
0.0
0.0009984970092773438
0.0
2.3359792232513428
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0009987354278564453
0.0010023117065429688
0.0010001659393310547
0.0010306835174560547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.318948745727539
0.0009989738464355469
0.0
0.0
0.0
0.0010292530059814453
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
2.3010013103485107
0.0010001659393310547
0.0
0.0
0.0
0.0010004043579101562
0.0009999275207519531
0.0
0.0
0.0
0.0
2.3019940853118896
0.0
0.0
0.0
0.0
2.3259994983673096
0.0
0.0
2.3300044536590576
0.00099945068359375
0.0
0.0
0.0
0.0
2.319000005722046
0.0
0.0
0.0
0.0
0.0009891986846923828
0.0
0.0009999275207519531
0.0009992122650146484
0.0009968280792236328
2.30199933052063
0.0
0.0
0.0
0.0
0.0
2.3169987201690674
0.0
0.0
0.0
2.3079993724823
2.299999237060547
2.304999828338623
2.331001043319702
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
2.306999921798706
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.306000232696533
0.0009834766387939453
0.0
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.30898380279541
0.0
0.0
0.0
0.0010001659393310547
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
2.305999279022217
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009999275207519531
0.0
2.3069822788238525
0.0
0.0
0.0
0.0
0.0
0.0
0.0010178089141845703
0.0
0.0
0.0
0.0010025501251220703
0.0
0.0
0.0
0.0
2.328000068664551
0.0009996891021728516
0.0010001659393310547
0.0
0.0
0.0009999275207519531
0.0
0.0009911060333251953
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
2.316005229949951
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0010290145874023438
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
0.0
0.0
2.3369977474212646
0.0
0.0
0.0
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0010390281677246094
0.0009968280792236328
0.0010318756103515625
2.3069663047790527
0.0
0.0
0.0
0.0
0.0
0.0
0.0010039806365966797
0.0
0.0009999275207519531
0.0
0.0
2.322000741958618
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0010008811950683594
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0010001659393310547
0.0
2.3149991035461426
0.0009996891021728516
0.0
0.0
0.0010027885437011719
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
2.3039984703063965
0.0
0.0009999275207519531
0.0
0.0009989738464355469
0.0009992122650146484
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0010006427764892578
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
2.4145727157592773
0.00099945068359375
0.0
0.0
0.0010149478912353516
0.0009996891021728516
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
2.315998077392578
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009982585906982422
0.0009922981262207031
0.0010304450988769531
0.0
0.0
0.0
0.0
0.0
0.0
2.298997640609741
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3179619312286377
0.001001119613647461
0.0
0.0009963512420654297
0.0
0.0
0.0010311603546142578
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
2.2978105545043945
0.0010304450988769531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3159945011138916
0.0
0.0
0.0
0.0010042190551757812
0.0010285377502441406
0.001001119613647461
0.0010280609130859375
0.0010030269622802734
0.0
2.314030408859253
0.0
0.0
0.0
0.0
0.0
0.0
0.0010306835174560547
0.0
0.0
0.0010051727294921875
0.0
2.3209972381591797
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3159992694854736
2.413996458053589
0.0
2.3779962062835693
0.0
2.9149937629699707
0.0
0.0009808540344238281
0.0
0.0
0.0
0.0
0.0
2.3019931316375732
0.0
0.0
0.0
0.0009868144989013672
0.00099945068359375
0.0
0.0010356903076171875
0.0
0.0
0.0
0.0
2.3549933433532715
0.0009984970092773438
0.0
0.0009615421295166016
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3689939975738525
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
2.339036703109741
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
2.363990545272827
0.0
0.0
0.000993967056274414
0.0
0.00099945068359375
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.360034227371216
0.0
0.0
0.0
0.0010371208190917969
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.326986789703369
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3349990844726562
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
2.359999895095825
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010371208190917969
0.0
0.0010421276092529297
0.0
0.0
0.0
2.3318350315093994
0.0
0.0
0.0
0.0
0.0
0.0
2.3550074100494385
0.0
0.0
0.0
0.0
0.0
0.0009980201721191406
0.0
0.0
0.0
0.0
0.0
0.0010051727294921875
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0009996891021728516
2.3779990673065186
0.0010004043579101562
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0009813308715820312
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009663105010986328
2.3959991931915283
0.0
0.0
0.0
0.001001119613647461
0.0
0.0009987354278564453
0.0
0.0
0.0
0.0
0.0010349750518798828
0.0009961128234863281
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.00099945068359375
0.000995635986328125
0.00098419189453125
0.0
0.0
0.0
0.0
2.3449831008911133
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0010025501251220703
0.0
0.0
0.0
0.0010349750518798828
0.0
0.0009613037109375
0.0
0.0
0.0
0.0
2.2650229930877686
0.0
0.0009982585906982422
0.0
0.0
0.0
0.0
0.0
0.0010035037994384766
0.0
0.0
2.308995008468628
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
2.4190337657928467
0.0009989738464355469
0.0
0.0
2.3819966316223145
0.0009999275207519531
0.0
0.0
0.0
0.000993967056274414
2.3949897289276123
0.0
0.0
0.0
0.0009860992431640625
0.0
0.0
0.0
2.3215394020080566
0.0
0.0
0.0
0.0
2.3830149173736572
0.0
0.0
2.3849897384643555
0.0
2.3619885444641113
0.001001119613647461
0.0
2.3390321731567383
0.0
2.358988046646118
0.000997304916381836
0.0009942054748535156
0.0
0.0
0.0009965896606445312
0.0
0.0
0.0010013580322265625
0.0
0.0
0.0
0.0
0.0
0.0009944438934326172
0.0009860992431640625
2.3929851055145264
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
0.0010187625885009766
0.0
0.0
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009989738464355469
0.0
0.0009996891021728516
0.0010056495666503906
0.0009996891021728516
0.0009992122650146484
0.0
0.0
0.0009961128234863281
0.0010004043579101562
0.0
0.0009996891021728516
0.0
0.0009989738464355469
0.0
0.0010018348693847656
0.0
0.0
0.0
0.001998424530029297
0.0
0.0
0.0
0.0010013580322265625
0.0
2.4439992904663086
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009872913360595703
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0010361671447753906
0.0
0.0
0.0
0.0
0.0009996891021728516
0.0
0.0009996891021728516
0.0009999275207519531
0.0
0.0009992122650146484
0.0009984970092773438
0.0
0.0
0.0
0.0
0.00099945068359375
0.0
0.0
0.0
0.0010077953338623047
0.0
0.0
0.0
0.0
0.0
2.345999240875244
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010004043579101562
2.4340381622314453
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
2.359981060028076
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0010390281677246094
2.3389954566955566
0.0
0.0
0.0
0.0
0.0
0.0
0.001001119613647461
0.0
0.0009417533874511719
0.0
0.0
0.0
0.0010042190551757812
0.0
0.0
0.0
0.0
2.3580007553100586
0.0
0.0
0.0
0.0
0.0010118484497070312
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.3509814739227295
0.0
0.0
0.0
0.0
0.0
0.00099945068359375
0.0009996891021728516
0.0
0.0009996891021728516
0.0
0.0
0.0
2.395008087158203
0.0
0.0
0.001035928726196289
0.0009965896606445312
0.0009999275207519531
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0010018348693847656
0.0
0.0
0.0
2.3929994106292725
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.000997781753540039
0.0
0.0
2.382991313934326
0.0
0.0
0.0
0.0
0.0
0.0
0.0009949207305908203
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009989738464355469
0.0
0.0
0.0
0.0
0.0010004043579101562
2.3959882259368896
0.0
0.0009951591491699219
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
2.348997116088867
0.0
0.0
0.0
0.0010383129119873047
0.0
0.0
0.0
0.0010073184967041016
0.0
0.0010001659393310547
2.369000196456909
0.0
0.0009970664978027344
0.0
0.0
0.0009942054748535156
0.0
0.0
2.35798716545105
0.0
0.0
0.0
2.391972303390503
2.324976682662964
0.0
0.0
0.0010263919830322266
0.0
2.3519973754882812
0.0
0.0
0.0
2.405000925064087
0.0
0.0
2.3479628562927246
2.3989853858947754
2.367997884750366
2.40600323677063
0.0
0.0
2.307995557785034
0.0
0.0
0.0
0.00099945068359375
0.0
2.3819973468780518
0.001032114028930664
0.0
0.00099945068359375
0.0
0.0
0.0
0.0010294914245605469
0.0009906291961669922
0.0
0.0
0.0
0.0010104179382324219
0.0
0.0
0.0
0.0
0.0010309219360351562
0.0
2.4759981632232666
0.00099945068359375
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009922981262207031
2.3630340099334717
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0010004043579101562
0.0
0.0010006427764892578
0.0
0.0
0.0
0.0
0.0
2.3339991569519043
0.0
0.0
0.0009927749633789062
0.0
0.0
0.001001596450805664
0.0
0.0
0.0009975433349609375
0.0
0.0
2.351996660232544
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010323524475097656
0.0
2.335998296737671
0.00102996826171875
0.0
0.0
0.001001119613647461
0.0
0.0
0.0
0.0
0.0
2.3726582527160645
0.0019903182983398438
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0009992122650146484
2.361039876937866
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0
2.361994504928589
0.0
0.0
0.001008749008178711
0.0
0.0
0.0009951591491699219
0.0
0.0
0.0
0.0
0.0
0.0009818077087402344
0.0
0.00099945068359375
0.0
0.0
0.0
0.0009946823120117188
0.000972747802734375
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
2.3863227367401123
0.0009949207305908203
0.0
0.0
0.0010304450988769531
0.0
0.0
0.0009992122650146484
0.0
0.000997781753540039
0.0
0.0
0.0
0.0
0.0
0.0010013580322265625
0.0
0.0009672641754150391
0.0
0.0010306835174560547
0.0
0.0
0.0009999275207519531
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0010006427764892578
2.3319807052612305
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0
0.0
0.0010001659393310547
0.0
0.0
0.0
0.0
0.0009908676147460938
0.0
0.0009996891021728516
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0010025501251220703
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0


==> data/static_policy/static_rate_rebal_iter_greedy-params-300_95_10_120_60-60_26_1-5_5_5_FULL_3_MONTHS-dist_moved.csv <==
Distance_moved_per_agent
3.1634256466507593
3.080261121259668
3.080261121259668
2.8559937406886946
2.8559937406886946
2.9419963552079174
2.9419963552079174
2.8650732782848403
2.8650732782848403
0.12446415298076115
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.18570873556716117
0.18570873556716117
0.22417027402869963
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.30109335095177653
0.3170246418122802
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.6247169495045879
0.6247169495045879
0.6247169495045879
0.6247169495045879
0.6247169495045879
0.84630372742816
1.1224706461781195
1.1224706461781195
1.1224706461781195
0.9264099785934761
0.8404073640742534
0.8404073640742534
0.7786553919410231
0.7786553919410231
0.8233583788705761
0.8295998273385907
0.7973797373450668
0.7973797373450668
0.4355598200129523
0.4355598200129523
0.4899526493349944
0.575955263854217
0.575955263854217
0.575955263854217
0.575955263854217
0.575955263854217
0.575955263854217
0.575955263854217
0.575955263854217
0.6913398792388324
0.6913398792388324
0.8413391133976852
0.9273417279169078
0.9273417279169078
0.7784601881012287
0.7257877535641442
0.6873262151026057
0.6873262151026057
0.6488646766410673
0.6488646766410673
0.7348672911602899
0.826001264158913
0.826001264158913
0.826001264158913
1.124614034255075
1.1630755727166133
1.1630755727166133
1.1630755727166133
1.1630755727166133
1.1630755727166133
1.2015371111781519
1.2015371111781519
1.249078187235836
0.3258513828845992
0.4118539974038219
0.278310306826915
0.278310306826915
0.278310306826915
0.28738984442306076
0.28738984442306076
0.34178267374510285
0.41343465590252576
0.41343465590252576
0.4518961943640642
0.4518961943640642
0.5288192712871411
0.5288192712871411
0.5672808097486796
0.5672808097486796
0.8658935798448415
0.339554889413315
0.4187057506681798
0.4187057506681798
0.4634087375977329
0.4634087375977329
0.517801566919775
0.5337328577802787
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.24746070770039152
0.24746070770039152
0.3334633222196142
0.3334633222196142
0.3334633222196142
0.3334633222196142
0.3334633222196142
0.3334633222196142
0.3334633222196142
0.038461538461538464
0.0
0.0
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.5807315197535686
0.7392485398937997
0.8343306920091681
0.17200522903844537
0.17200522903844537
0.33058621463912463
0.33058621463912463
1.1928212329277883
1.2312827713893266
1.2312827713893266
1.5224157953813542
1.6357989563908855
0.6645907461958359
0.45307968164682
0.45307968164682
0.4055386055891358
0.4055386055891358
0.4055386055891358
0.44400014405067423
0.44400014405067423
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.15384615384615385
0.15384615384615385
0.11538461538461539
0.19230769230769232
0.19230769230769232
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.3101728885479223
0.3420354702689296
0.3420354702689296
0.3420354702689296
0.39642829959097176
0.39642829959097176
0.39642829959097176
0.3804970087304681
0.41895854719200654
0.41895854719200654
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.0
0.17200522903844537
0.17200522903844537
0.7875397256973745
0.7875397256973745
0.7875397256973745
1.0786727496894022
0.9943905299551369
1.0487833592771791
1.0397038216810333
0.48610295387126323
0.48610295387126323
0.48610295387126323
0.48610295387126323
0.3442897211678404
0.39868255048988255
0.39868255048988255
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.22417027402869963
0.22417027402869963
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.3225063387359425
0.5657584664412024
0.7243394520418817
1.0798256323157003
1.0798256323157003
1.0798256323157003
1.0798256323157003
1.2336717861618542
1.387517940008008
1.387517940008008
1.387517940008008
1.4419107693300501
1.4419107693300501
1.6661781499010233
1.6661781499010233
1.7046396883625616
1.7046396883625616
1.7046396883625616
1.851983992010458
1.9828470799399638
2.2042955009915652
2.248085080917127
1.9349869445947836
1.6737422783392315
1.4371171422154536
1.2849492335791215
1.368113758970213
1.3299126222389177
0.0
0.05439282932204212
0.05439282932204212
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.4961344206389102
0.4961344206389102
0.5730574975619871
0.6046672827591677
0.6046672827591677
0.6590601120812098
0.8620280004837517
0.8620280004837517
0.7519144798647904
0.7519144798647904
0.7519144798647904
0.997397411988184
0.997397411988184
0.997397411988184
1.0834000265074066
1.0834000265074066
0.604414486235341
0.604414486235341
0.7046279968301098
0.564232552988845
0.564232552988845
0.487309476065768
0.487309476065768
0.5417023053878102
0.5417023053878102
0.5417023053878102
0.5417023053878102
0.4562070804154178
0.4562070804154178
0.5755398749167786
0.37192486068115266
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.21731852076434172
0.21731852076434172
0.27171135008638386
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.6009660923108665
0.6009660923108665
0.5693563071136859
0.5693563071136859
0.623749136435728
0.8808570576364854
0.8808570576364854
0.9577801345595622
0.9577801345595622
0.9962416730211007
1.034703211482639
1.034703211482639
1.034703211482639
1.034703211482639
1.034703211482639
1.034703211482639
1.034703211482639
1.1563292753352692
1.1563292753352692
1.1947908137968075
1.2717138907198846
1.2717138907198846
1.551595244119834
1.551595244119834
1.6902702931761413
1.1640418642923092
1.0682394818231218
1.1514040072142133
1.1514040072142133
1.1089993691178106
1.1089993691178106
1.1089993691178106
1.1089993691178106
1.1633921984398528
1.1633921984398528
1.0071515158129856
1.0071515158129856
1.045613054274524
1.045613054274524
1.0626620394782011
1.0016702534156279
1.078593330338705
1.078593330338705
1.0168413582054745
1.0168413582054745
0.9783798197439361
1.0168413582054745
1.0168413582054745
1.0168413582054745
1.0168413582054745
0.8368666815594976
0.8912595108815398
0.8912595108815398
0.8302677248189665
0.7103620557512941
0.7103620557512941
0.7647548850733361
0.9532156576937273
0.9916771961552657
0.9916771961552657
0.8991616769704132
0.9376232154319516
0.9376232154319516
0.9376232154319516
0.79697497506686
0.79697497506686
0.79697497506686
0.8513678043889021
0.8513678043889021
0.8832303861099094
0.844768847648371
0.844768847648371
0.8832303861099094
0.8832303861099094
0.8832303861099094
0.91484017130709
0.91484017130709
0.91484017130709
1.1219618946584171
1.1060306037979135
1.1444921422594518
1.1444921422594518
1.1444921422594518
1.1444921422594518
1.1444921422594518
1.1444921422594518
0.8117890061104948
0.9504640551668021
0.9504640551668021
0.9820738403639826
0.9820738403639826
0.9820738403639826
1.0046040879650173
1.0888863076992825
1.0663560600982478
1.113897136155932
1.0663560600982478
1.0663560600982478
1.1523586746174705
1.1523586746174705
1.1523586746174705
1.1523586746174705
1.1523586746174705
1.2525721852122393
1.2525721852122393
1.2525721852122393
1.2525721852122393
1.1822480650296936
1.1822480650296936
1.1822480650296936
1.1822480650296936
1.220709603491232
1.220709603491232
1.220709603491232
1.220709603491232
1.220709603491232
1.220709603491232
1.220709603491232
1.220709603491232
1.1674340339860587
1.081431419466836
1.1874760955250625
1.1874760955250625
0.9783798197439361
1.0099896049411166
1.0190691425372624
1.0666102185949466
1.3348543939949733
1.3849289025918372
1.3849289025918372
1.1426293792463182
1.0378573847384607
1.0000061510732656
0.8846215356886502
0.9321626117463344
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.28764264094688746
0.28764264094688746
0.49376470260525096
0.5797673171244736
0.6566903940475506
0.6566903940475506
0.6566903940475506
0.6566903940475506
0.6566903940475506
0.7110832233695927
0.7110832233695927
0.7110832233695927
0.7110832233695927
0.7495447618311312
0.7495447618311312
1.0163793464611182
1.0707721757831603
0.45056833238918714
0.45056833238918714
0.45056833238918714
0.45056833238918714
0.527491409312264
0.527491409312264
0.49588162411508346
0.534343162576622
0.534343162576622
0.534343162576622
0.534343162576622
0.5345959591004487
0.5345959591004487
0.5730574975619872
0.7429320488109181
0.7429320488109181
0.6046672827591677
0.6815903596822447
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.4005466754758883
0.339554889413315
0.3554861802738187
0.514067165874498
0.3442897211678404
0.3827512596293789
0.3827512596293789
0.3827512596293789
0.3827512596293789
0.3827512596293789
0.3827512596293789
0.3827512596293789
0.42121279809091733
0.42121279809091733
0.42121279809091733
0.42121279809091733
0.3442897211678404
0.3442897211678404
0.3442897211678404
0.32835843030733675
0.32835843030733675
0.41436104482655944
0.3101728885479223
0.3101728885479223
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.21046676749998383
0.21046676749998383
0.21046676749998383
0.0
0.0
0.1386750490563073
0.1386750490563073
0.1386750490563073
0.1386750490563073
0.1386750490563073
0.1386750490563073
0.2773500981126146
0.2773500981126146
0.2773500981126146
0.33174292743465666
0.33174292743465666
0.33174292743465666
0.33174292743465666
0.33174292743465666
0.4086660043577336
0.46229864760911865
0.46229864760911865
0.5166914769311608
0.5166914769311608
0.8265511890167997
0.9985564180552451
0.9600948795937065
0.9600948795937065
0.9600948795937065
0.9985564180552451
0.9985564180552451
0.9985564180552451
1.075479494978322
1.075479494978322
1.075479494978322
1.197105558830952
0.9853762556205161
0.8248835698157394
0.8248835698157394
0.7417190444246479
0.8419325550194167
0.8419325550194167
0.8894736310771009
1.1317118487413096
1.1317118487413096
1.1317118487413096
1.0614788601155463
1.131802980298092
1.1702645187596306
1.1702645187596306
1.1702645187596306
1.0504243347114395
0.6248668307789017
0.5576335962483139
0.5405846110446365
0.6468896888331062
0.7012825181551483
0.787285132674371
0.787285132674371
0.787285132674371
0.8416779619964131
0.8416779619964131
0.8416779619964131
0.8098153802754058
0.8482769187369442
0.35771396460560656
0.35771396460560656
0.4437165791248292
0.4437165791248292
0.4821781175863677
0.4821781175863677
0.4821781175863677
0.46624682672586404
0.46624682672586404
0.21731852076434172
0.21731852076434172
0.355993569820649
0.355993569820649
0.43291664674372593
0.43291664674372593
0.4855890812808105
0.4855890812808105
0.4855890812808105
0.4855890812808105
0.524050619742349
0.6100532342615717
0.6003633918690826
0.6003633918690826
0.6003633918690826
0.7717751792857964
0.8261680086078386
0.8261680086078386
0.9030910855309154
0.9030910855309154
0.6473970783799365
0.6473970783799365
0.29424159768741864
0.29424159768741864
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3554861802738187
0.3554861802738187
0.547793872581511
0.7549155959328381
0.7164540574712995
1.0168482757754016
1.0168482757754016
1.0168482757754016
1.0168482757754016
1.0937713526984787
1.256949840664605
1.256949840664605
1.256949840664605
1.5498641908901398
1.5814739760873204
1.9471147594083351
1.9471147594083351
1.8701916824852582
1.8701916824852582
1.970405193080027
1.9228641170223428
1.9228641170223428
1.9228641170223428
1.9228641170223428
1.9228641170223428
1.9931882372048886
1.8830747165859274
2.2039079498215557
2.2039079498215557
2.2731405298896337
2.0851256357401784
2.171128250259401
2.0709147396646324
2.192540803517262
2.192540803517262
2.192540803517262
1.68436117261142
1.5737113889813301
1.5737113889813301
1.5737113889813301
1.5367564672332807
1.0482339859293857
0.8876389940683869
0.8967185316645326
0.9351800701260711
0.9351800701260711
0.9351800701260711
0.9351800701260711
0.9351800701260711
0.9351800701260711
1.1437428279930475
0.7576503352851515
0.7576503352851515
0.7576503352851515
0.7576503352851515
0.7576503352851515
0.9537664704233355
0.9537664704233355
0.9446869328271897
0.9606182236876935
0.9446869328271897
0.9672171804282246
0.9672171804282246
0.9672171804282246
0.9196761043705404
0.9552995537039476
0.9552995537039476
0.8783764767808707
0.8783764767808707
0.7567504129282407
0.7567504129282407
0.7952119513897792
0.8496047807118213
0.8496047807118213
0.8496047807118213
0.7726817037887443
0.7726817037887443
0.8270745331107865
0.8270745331107865
0.9039976100338635
0.5131407769504642
0.6653086855867962
0.6653086855867962
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.40987900959586077
0.40987900959586077
0.49588162411508346
0.6881893164227758
0.6881893164227758
0.6881893164227758
0.6881893164227758
0.6881893164227758
0.7107195640238105
0.7967221785430333
0.7582606400814949
0.7898704252786753
0.7898704252786753
0.8758730397978981
0.8758730397978981
0.8758730397978981
0.9302658691199401
0.9302658691199401
0.744557133552779
0.744557133552779
0.744557133552779
0.7989499628748211
0.7989499628748211
0.9376250119311285
1.0145480888542053
1.0145480888542053
1.0145480888542053
1.100550703373428
1.100550703373428
1.100550703373428
1.100550703373428
1.1549435326954702
1.1549435326954702
1.1549435326954702
1.1697575637391049
1.4417217103493154
1.3918495001840256
1.4243223867013763
1.3024435263249197
1.3115230639210653
1.3095480761131042
1.2465830987417468
1.2465830987417468
1.2465830987417468
1.146369588146978
1.146369588146978
1.0076945390906706
1.046156077552209
1.046156077552209
1.046156077552209
1.046156077552209
1.1777247803211548
1.3024417298257427
1.3024417298257427
1.3024417298257427
1.3409032682872812
1.4133691207267136
1.4133691207267136
1.5468074021322675
1.3663413585053124
1.0124683892975543
1.2508401516741416
1.3409143115273279
0.6717448273082023
0.55662061365383
0.5950821521153684
0.5950821521153684
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.1985491407757069
0.16008760231416844
0.2688732609582527
0.2688732609582527
0.2688732609582527
0.2688732609582527
0.2688732609582527
0.30733479941979114
0.3617276287418333
0.4161204580638754
0.4161204580638754
0.45458199652541387
0.30733479941979114
0.30733479941979114
0.30733479941979114
0.30733479941979114
0.4099761161381343
0.4099761161381343
0.4099761161381343
0.4099761161381343
0.4099761161381343
0.4484376545996727
0.4484376545996727
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.0
0.07692307692307693
0.07692307692307693
0.2692307692307692
0.38461538461538464
0.3620851370143498
0.3620851370143498
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.4577325593414705
0.9945563027737071
0.9945563027737071
0.8154465239470771
0.8539080624086155
0.8539080624086155
0.8923696008701539
0.8923696008701539
0.9467624301921961
0.9467624301921961
1.1710298107631691
0.7204614783739821
0.8481313050801574
0.8481313050801574
0.9025241344021996
0.9025241344021996
0.940985672863738
0.940985672863738
1.0563702882483534
1.0563702882483534
1.0563702882483534
1.0563702882483534
1.0563702882483534
0.7983999435840106
0.8955475102273686
0.8131590624511904
0.7328034755009977
0.5616082419321822
0.6160010712542243
0.6160010712542243
0.6544626097157628
0.6544626097157628
0.7088554390378049
0.7088554390378049
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.4289608632724211
0.4289608632724211
0.41302957241191746
0.41302957241191746
0.4899526493349944
0.4899526493349944
0.4899526493349944
0.949853315844154
1.0358559303633768
0.8001255378829167
0.8001255378829167
0.8861281524021394
0.8861281524021394
0.8861281524021394
1.132402161534172
1.209325238457249
1.209325238457249
1.3620588854053353
1.3620588854053353
1.2123471198840217
1.2892701968070985
1.1989840737781063
1.3528302276242603
1.3528302276242603
1.1999929043372763
1.1999929043372763
1.1139902898180538
1.1139902898180538
1.168383119140096
1.168383119140096
1.168383119140096
1.1299215806785574
1.1299215806785574
1.1299215806785574
1.1299215806785574
1.1299215806785574
1.4383477677717538
1.4383477677717538
0.4774697523989652
0.4774697523989652
0.5318625817210073
0.5318625817210073
0.5318625817210073
0.5318625817210073
0.5318625817210073
0.6182553221531351
0.6195591159241042
0.6354904067846078
0.4730985799902219
0.4730985799902219
0.4730985799902219
0.43463704152868343
0.4030272563315029
0.37141747113432233
0.37141747113432233
0.37141747113432233
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.21757131728816848
0.35624636634447576
0.3403150754839721
0.3403150754839721
0.37877661394551054
0.37877661394551054
0.46477922846473324
0.5801638438493486
0.618625382310887
0.618625382310887
0.618625382310887
0.7772063679115664
0.8541294448346433
0.8541294448346433
0.8541294448346433
0.8541294448346433
0.8541294448346433
0.822266863113636
0.8063355722531322
1.0499927834490006
1.0499927834490006
1.088454321910539
1.088454321910539
1.142086965161924
1.142086965161924
1.142086965161924
1.219010042085001
1.1036254267003855
1.1036254267003855
1.0560843506427013
1.0560843506427013
1.0560843506427013
1.0560843506427013
1.0560843506427013
1.0560843506427013
1.0560843506427013
1.0945458891042399
0.9475514885224439
0.9475514885224439
1.2375052640637108
0.8190626977302693
0.7634176077613886
0.5431963702160638
0.6201194471391408
0.6970425240622177
0.6970425240622177
0.7830451385814404
0.7830451385814404
0.7830451385814404
0.7830451385814404
0.7830451385814404
0.7830451385814404
0.8984297539660557
0.8984297539660557
0.8984297539660557
0.8984297539660557
0.9368912924275943
0.9368912924275943
0.4706179991346073
0.5475410760576842
0.5860026145192226
0.5860026145192226
0.5860026145192226
0.5860026145192226
0.5922440629872373
0.4706179991346073
0.4706179991346073
0.4706179991346073
0.5323699712678377
0.5250108284566494
0.6110134429758721
0.687936519898949
0.687936519898949
0.7263980583604875
0.764859596822026
0.8192524261440681
0.8577139646056066
0.6985967159937987
0.6985967159937987
0.6985967159937987
0.6985967159937987
0.6985967159937987
0.6985967159937987
0.5794036577786915
0.5794036577786915
0.5953349486391952
0.6337964871007337
0.6337964871007337
0.6337964871007337
0.7197991016199563
0.7741919309419985
0.7741919309419985
0.7741919309419985
0.6157872931827559
0.6157872931827559
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.5794036577786915
0.5794036577786915
0.5794036577786915
0.5794036577786915
0.6269447338363757
0.6654062722979143
0.8040813213542215
0.8040813213542215
0.8040813213542215
0.8040813213542215
0.9257073852068515
0.9257073852068515
1.1180150775145439
1.1180150775145439
1.1405453251155786
1.1405453251155786
1.2991263107162578
1.2991263107162578
1.2991263107162578
1.2991263107162578
1.2991263107162578
1.2991263107162578
1.4914340030239501
1.4755027121634465
1.5230437882211307
1.5230437882211307
1.5139642506249849
1.5139642506249849
1.5139642506249849
1.5139642506249849
1.7062719429326774
1.7831950198557542
1.8375878491777964
1.9592139130304262
1.9592139130304262
2.2245791029001056
2.2245791029001056
2.2245791029001056
2.1211793957584253
2.015834526684256
2.00241028324649
1.874931693296161
1.884011230892307
1.9387615684868655
1.9819579387029294
1.9819579387029294
2.151308870911885
1.9590011786041928
1.962184352846432
1.962184352846432
2.012276748109366
1.901236838566371
1.901236838566371
1.978159915489448
1.978159915489448
2.0008660764056145
2.0008660764056145
2.1255140216850172
1.899089496757407
1.7295648485745763
1.7295648485745763
1.7295648485745763
1.7295648485745763
1.7295648485745763
1.6141802331899608
1.631229218393638
1.5865262314640851
1.718094934233031
1.718094934233031
1.5789533105814284
1.5789533105814284
1.5789533105814284
1.7626923740455094
0.6627519754684246
0.6627519754684246
0.569897607684844
0.7536366711489247
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.3620851370143498
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.19230769230769232
0.19230769230769232
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.13131590624511905
0.13131590624511905
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.1629256914422996
0.23550406252375616
0.3124271394468331
0.3124271394468331
0.3984297539660558
0.4368912924275942
0.4368912924275942
0.4368912924275942
0.49128412174963637
0.49128412174963637
0.6000697803937206
0.638531318855259
0.638531318855259
0.6769928573167975
0.6769928573167975
0.7986189211694276
0.8530117504914696
0.9617974091355539
1.016190238457596
1.0546517769191344
1.3346560034299235
1.4115790803530006
1.3721911529674284
1.3721911529674284
1.3721911529674284
1.3721911529674284
1.3721911529674284
1.3721911529674284
1.3721911529674284
1.3721911529674284
1.3721911529674284
1.3721911529674284
1.3721911529674284
1.3721911529674284
1.6498659397863855
1.6498659397863855
1.5195354566153245
1.5532759196020196
1.5848857047992
1.5848857047992
1.3111993669048552
1.3111993669048552
1.21586441826566
1.260567405195213
1.260567405195213
1.2543259567271985
1.2543259567271985
1.2543259567271985
1.5572595254184844
1.6482490859934333
1.3478119293824329
0.8420354702689297
0.9189585471920065
0.9189585471920065
0.957420085653545
0.957420085653545
0.23984876836537652
0.29424159768741864
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.4030272563315029
0.4414887947930414
0.4414887947930414
0.4414887947930414
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.2688732609582527
0.3232660902802948
0.3232660902802948
0.3232660902802948
0.37765891960233694
0.37765891960233694
0.21757131728816848
0.33919738114079845
0.3935902104628406
0.3935902104628406
0.3935902104628406
0.3935902104628406
0.7371605605115592
1.024386258687185
1.078779088009227
1.078779088009227
0.05439282932204212
0.05439282932204212
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.3076923076923077
0.3076923076923077
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.4480877515335725
0.4480877515335725
0.809562583751579
0.8126534694035369
0.8126534694035369
0.8511150078650754
0.8511150078650754
1.1513553338214484
1.0434227001727676
1.0434227001727676
1.1277049199070328
0.29252120290246114
0.29252120290246114
0.3309827413639996
0.3309827413639996
0.34691403222450323
0.3853755706860417
0.524050619742349
0.9412461432572747
0.9412461432572747
1.1093825495267717
1.1093825495267717
1.1637753788488139
1.2310086133794018
1.2310086133794018
1.2310086133794018
0.820935390698994
0.8593969291605325
0.8593969291605325
0.5160811721348174
0.5070016345386716
0.5858979027705329
0.49107034367816804
0.4278117548314485
0.4822045841534906
0.4822045841534906
0.4822045841534906
0.49813587501399426
0.49813587501399426
0.5813004004050858
0.6356932297271279
0.28480455181875636
0.28480455181875636
0.28480455181875636
0.28480455181875636
0.28480455181875636
0.3617276287418333
0.3617276287418333
0.3617276287418333
0.4001891672033717
0.4001891672033717
0.4001891672033717
0.34579633788132963
0.34579633788132963
0.34579633788132963
0.30109335095177653
0.3870959654709992
0.3870959654709992
0.43179895240055227
0.43179895240055227
0.4158676615400486
0.4158676615400486
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.24609021683339113
0.24609021683339113
0.24609021683339113
0.30048304615543325
0.30048304615543325
0.30048304615543325
0.49279073846312554
0.49279073846312554
0.531252276924664
0.531252276924664
0.531252276924664
0.531252276924664
0.531252276924664
0.531252276924664
0.6172548914438867
0.8105329374539395
0.8105329374539395
0.8105329374539395
0.8105329374539395
0.652878340777294
0.652878340777294
0.6850984307708179
0.6466368923092795
0.662568183169783
0.5471835677851676
0.5471835677851676
0.5471835677851676
0.8034106366194216
0.7848889480735888
0.5509920106156594
0.5509920106156594
0.5509920106156594
0.5509920106156594
0.4581376428320788
0.4581376428320788
0.4581376428320788
0.5792567516641832
0.7008828155168132
0.7008828155168132
0.7778058924398901
0.8321987217619322
0.8321987217619322
0.854728969362967
0.854728969362967
0.854728969362967
0.8387976785024633
0.8387976785024633
1.1322170072626583
0.41302957241191746
0.329865047020826
0.329865047020826
0.329865047020826
0.6170907451964517
0.6714835745184938
0.725876403840536
0.725876403840536
0.725876403840536
0.5602767695175401
0.5131407769504642
0.5516023154120027
0.3939477187353571
0.3939477187353571
0.3554861802738187
0.3554861802738187
0.18570873556716117
0.18570873556716117
0.32438378462346845
0.32438378462346845
0.32438378462346845
0.32438378462346845
0.32438378462346845
0.32438378462346845
0.32438378462346845
0.7256480172778905
0.7256480172778905
1.0355077293635295
1.0899005586855717
1.0899005586855717
1.0899005586855717
1.0899005586855717
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.27856310335074175
0.3170246418122802
0.3170246418122802
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.09285436778358058
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.28592224616192996
0.28592224616192996
0.4782299384696223
0.4782299384696223
0.4782299384696223
0.5166914769311608
0.5166914769311608
0.5166914769311608
0.625477135575245
0.7455965827143858
0.7402514461635171
0.8355288021186797
0.9509134175032952
0.9509134175032952
1.1971347348491175
1.2515275641711596
1.1570090125945358
1.1570090125945358
1.1954705510560741
1.1954705510560741
1.272393627979151
1.272393627979151
0.32362359855281136
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.34615384615384615
0.34615384615384615
0.34615384615384615
0.038461538461538464
0.038461538461538464
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.17713658751784572
0.17713658751784572
0.17713658751784572
0.17713658751784572
0.2155981259793842
0.2155981259793842
0.2155981259793842
0.038461538461538464
0.038461538461538464
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.30048304615543325
0.30048304615543325
0.38648566067465595
0.38648566067465595
0.38648566067465595
0.38648566067465595
0.640755492747282
0.8292162653676732
0.5575909673561905
0.5575909673561905
0.52598118215901
0.52598118215901
0.52598118215901
0.038461538461538464
0.22426738057097312
0.3102699950901958
0.3102699950901958
0.3646628244122379
0.3646628244122379
0.4031243628737764
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.49601895350416175
0.49601895350416175
0.5344804919657002
0.5344804919657002
0.5344804919657002
0.8836205120228146
0.8105630144608273
0.7946317236003237
0.9159987620524798
0.9703915913745219
0.9703915913745219
1.047314668297599
1.101707497619641
1.101707497619641
1.101707497619641
0.9087617497789919
1.0673427353796712
0.4302923356870631
0.4302923356870631
0.4302923356870631
0.4302923356870631
0.4302923356870631
0.15858098560067926
0.15858098560067926
0.21297381492272138
0.21297381492272138
0.2898968918457983
0.2898968918457983
0.3442897211678404
0.3442897211678404
0.39868255048988255
0.39868255048988255
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.27171135008638386
0.27171135008638386
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3870959654709992
0.3870959654709992
0.3870959654709992
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.5184118717161182
0.6769928573167975
0.49128412174963637
0.49128412174963637
0.49128412174963637
0.49128412174963637
0.5206661226150291
0.5206661226150291
0.4822045841534906
0.5365974134755327
0.5365974134755327
0.5365974134755327
0.2673666442447635
0.2673666442447635
0.30109335095177653
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.0
0.08600261451922268
0.08600261451922268
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.6426232281730526
0.9412359982692146
0.6426232281730526
0.633543690576907
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.0
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.21448043163621056
0.21448043163621056
0.21448043163621056
0.1760188931746721
0.23701067923724536
0.2914035085592875
0.2914035085592875
0.34579633788132963
0.4704442831607323
0.4704442831607323
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.2304117224967142
0.4736638502019742
0.6659715425096665
0.6659715425096665
0.6659715425096665
0.6659715425096665
0.7044330809712049
0.7044330809712049
0.7044330809712049
0.7588259102932471
0.7588259102932471
1.27971836286498
1.4747594325521136
1.3181799013265185
1.3181799013265185
1.3181799013265185
1.3181799013265185
1.4305062424853585
1.2825564519931112
1.3652187752824783
1.4421418522055554
1.4421418522055554
1.2093345655183354
1.240944350715516
0.9774126158683671
1.0158741543299057
1.0158741543299057
1.0158741543299057
1.3208330846427718
0.9681773882906681
1.0066389267522067
1.0066389267522067
0.11538461538461539
0.23076923076923078
0.23076923076923078
0.2851620600912729
0.2851620600912729
0.339554889413315
0.3554861802738187
0.3554861802738187
0.3870959654709992
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.5500216569132989
0.5500216569132989
0.7423293492209911
0.7423293492209911
1.1009660923108664
1.1009660923108664
1.0715840914454737
1.0399743062482933
1.0399743062482933
1.0784358447098317
1.0784358447098317
1.1078178455752243
1.1078178455752243
1.180396216656681
1.180396216656681
0.5254578380650231
0.5254578380650231
0.5254578380650231
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.32362359855281136
0.32362359855281136
0.3620851370143498
0.3620851370143498
0.4480877515335725
0.5697138153862025
0.49279073846312554
0.49279073846312554
0.5697138153862025
0.5697138153862025
0.5697138153862025
0.5697138153862025
0.5697138153862025
0.5697138153862025
0.6241066447082446
0.6466368923092795
0.6466368923092795
0.6466368923092795
0.6850984307708179
0.6850984307708179
0.6850984307708179
0.6850984307708179
0.6557164299054251
0.6557164299054251
0.6784994740302868
0.5725519045143337
0.6269447338363757
0.6269447338363757
0.6269447338363757
0.6269447338363757
0.6269447338363757
0.6269447338363757
0.6813375631584179
0.6813375631584179
0.6813375631584179
0.7673401776776406
0.7673401776776406
0.7288786392161021
0.7288786392161021
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.32610417940842595
0.32610417940842595
0.41210679392764865
0.41210679392764865
0.41210679392764865
0.49810940844687135
0.264859596822026
0.264859596822026
0.264859596822026
0.264859596822026
0.46097573196020997
0.46097573196020997
0.46097573196020997
0.46097573196020997
0.8781712554751357
0.6692147151284059
0.6917449627294407
0.6917449627294407
0.6917449627294407
0.6917449627294407
0.6917449627294407
0.7302065011909792
0.7302065011909792
0.8162091157102019
0.8162091157102019
0.9683770243465339
1.0543796388657567
0.6073448639537534
0.6073448639537534
0.5598037878960692
0.5598037878960692
0.3893237498027871
0.42778528826432555
0.4978566119230446
0.4978566119230446
0.4187057506681798
0.4187057506681798
0.4187057506681798
0.4730985799902219
0.4730985799902219
0.5884831953748373
0.5884831953748373
0.5884831953748373
0.7101092592274673
0.7101092592274673
0.7101092592274673
0.7485707976890057
0.7485707976890057
0.8345734122082284
0.8730349506697669
0.8730349506697669
0.8730349506697669
0.9590375651889895
1.131042794227435
1.2464274096120502
1.2464274096120502
1.0200293512515628
1.0200293512515628
1.0969524281746397
1.0969524281746397
1.0969524281746397
1.1354139666361782
1.1354139666361782
1.1354139666361782
1.1354139666361782
1.1738755050977168
1.1738755050977168
1.1738755050977168
1.1738755050977168
1.212337043559255
1.212337043559255
1.228268334419759
1.4237592009696902
1.4622207394312288
1.4622207394312288
1.4622207394312288
1.4462894485707252
1.523212525493802
1.523212525493802
1.7303342488451292
1.7303342488451292
1.6631010143145413
1.6631010143145413
1.6631010143145413
1.6631010143145413
1.6631010143145413
1.6314912291173607
1.622411691521215
1.3438485881704731
1.3885515751000261
1.3885515751000261
1.335021847098154
1.310518408188335
1.310518408188335
1.310518408188335
1.310518408188335
1.310518408188335
1.310518408188335
1.3489799466498735
1.3489799466498735
1.616504649730915
1.3527329219268247
1.4021804157748763
0.2692307692307692
0.2692307692307692
0.3076923076923077
0.44636735674861494
0.44636735674861494
0.7542095457152365
1.0640692578008755
0.39598577465334617
0.0
0.17200522903844537
0.21046676749998383
0.2489283059615223
0.28738984442306076
0.3258513828845992
0.38024421220664134
0.4187057506681798
0.45716728912971827
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.6701411040524397
0.6701411040524397
0.7086026425139781
0.7086026425139781
0.7086026425139781
0.7789267626965238
0.7789267626965238
0.7789267626965238
0.7789267626965238
0.7789267626965238
0.7789267626965238
0.8080559670380898
0.8080559670380898
0.9222163729577425
0.577683262993734
0.577683262993734
0.0
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.08600261451922268
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.09285436778358058
0.09285436778358058
0.1697774447066575
0.1697774447066575
0.2557800592258802
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.4480877515335725
0.634303876647564
0.634303876647564
0.5340903660527951
0.5340903660527951
0.5340903660527951
0.6110134429758721
0.7695944285765514
0.7695944285765514
0.8239872578985935
0.8239872578985935
0.8239872578985935
0.8239872578985935
0.8239872578985935
0.8239872578985935
1.0579396629100635
1.1439422774292862
1.2299448919485088
1.2165206485107427
1.2165206485107427
1.2165206485107427
1.1439422774292862
1.1439422774292862
1.1054807389677477
1.1054807389677477
1.1914833534869704
1.2233459352079776
1.2233459352079776
1.3227992597320894
1.3227992597320894
1.3227992597320894
1.207414644347474
1.207414644347474
1.1689531058859355
1.3230563580908115
1.2187082099957258
1.4960583081083403
1.5504511374303824
1.5504511374303824
1.5504511374303824
1.6207752576129282
1.6501572584783208
1.6501572584783208
1.6501572584783208
1.527244763009846
1.450321686086769
1.450321686086769
1.450321686086769
1.6075711992728063
1.0384412221158241
1.0064815338525435
1.0449430723140818
1.0449430723140818
1.0449430723140818
1.354682878911996
1.2996497690070217
1.1500649707398964
1.2044578000619386
1.2044578000619386
0.2889705029217646
0.2889705029217646
0.32743204138330306
0.32743204138330306
0.32743204138330306
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.2626318124902381
0.2626318124902381
0.30109335095177653
0.30109335095177653
0.42271941480440656
0.47711224412644865
0.47711224412644865
0.47711224412644865
0.5155737825879871
0.4386507056649102
0.4386507056649102
0.45458199652541387
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.4861917817225944
0.5246533201841329
0.5246533201841329
0.5246533201841329
0.5024805808556146
0.5794036577786915
0.5794036577786915
0.6337964871007337
0.6337964871007337
0.6497277779612374
0.6497277779612374
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.4030272563315029
0.19478827316330694
0.19478827316330694
0.17885698230280328
0.17885698230280328
0.21731852076434172
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.29424159768741864
0.29424159768741864
0.38024421220664134
0.38024421220664134
0.4956288275912567
0.3167718452884535
0.3552333837499919
0.4768594476026219
0.4768594476026219
0.4768594476026219
0.4768594476026219
0.531252276924664
0.531252276924664
0.6172548914438867
0.6172548914438867
0.6557164299054251
0.6557164299054251
0.9658032663784463
0.9658032663784463
0.9658032663784463
1.1044783154347535
1.1044783154347535
1.1904809299539763
1.1904809299539763
1.1904809299539763
1.1904809299539763
1.1904809299539763
1.711626179049536
1.5986395447648796
1.4918270774295797
1.4149040005065026
1.498068525897594
1.498068525897594
1.498068525897594
1.498068525897594
1.5524613552196362
1.6293844321427131
1.6293844321427131
1.6293844321427131
1.6293844321427131
1.6293844321427131
1.6293844321427131
1.7925629201088396
1.8469557494308817
1.8469557494308817
1.8469557494308817
1.8469557494308817
1.8469557494308817
1.8084942109693432
1.8084942109693432
1.7412609764387552
1.7412609764387552
1.8268533079534213
1.7948936196901404
1.9130958355865675
1.2351728615643
1.2895656908863422
1.2895656908863422
1.242024614828658
1.242024614828658
1.2035630763671197
1.2035630763671197
0.9029225445828131
0.8735405437174204
0.9279333730394626
1.013935987558685
1.013935987558685
1.013935987558685
1.0150536819018587
0.9980046966981815
0.9980046966981815
0.91484017130709
0.91484017130709
0.9917632482301669
0.9917632482301669
1.1456094020763208
1.4460036203804227
1.4300723295199191
1.4300723295199191
1.4300723295199191
1.530285840114688
1.530285840114688
1.530285840114688
1.530285840114688
1.530285840114688
1.4055688906101
1.4055688906101
1.4055688906101
1.4055688906101
1.4915715051293228
1.4915715051293228
1.3890272949532532
1.4274888334147917
1.4274888334147917
1.4274888334147917
1.4434201242752953
1.4434201242752953
1.4434201242752953
1.459351415135799
1.4237279658023916
1.4237279658023916
1.4434201242752953
1.4371786758072806
1.4371786758072806
1.4665606766726733
1.5434837535957504
1.5819452920572887
1.6001043672495803
1.6001043672495803
1.6001043672495803
1.6317141524467609
1.857501906010905
1.9760696956377597
1.9760696956377597
1.9313667087082065
1.8648087846764558
1.9508113991956784
1.9508113991956784
1.6929899702004596
1.6929899702004596
1.6929899702004596
1.6929899702004596
1.663607969335067
1.5482233539504515
1.5482233539504515
1.4419182761619818
1.7192683742745964
1.8731145281207502
1.7113065310216242
1.7113065310216242
1.7113065310216242
1.7113065310216242
1.7113065310216242
1.6953752401611206
1.6953752401611206
1.7878030954469994
1.7878030954469994
1.5799906247765052
1.6275317008341894
1.6275317008341894
1.5959219156370088
1.5959219156370088
1.5959219156370088
1.5959219156370088
1.573391668035974
1.650314744959051
1.7792077681036043
1.7792077681036043
1.7792077681036043
1.8509619512462328
1.2113768348449547
1.1056820618528285
1.1211868402156302
1.15433143139995
1.2790483809045379
1.2374959567910415
1.2221749707268812
1.2312545083230269
0.0
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.3939477187353571
0.3939477187353571
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.45307537981192464
0.49153691827346313
0.49153691827346313
0.49153691827346313
0.038461538461538464
0.038461538461538464
0.0
0.0
0.0
0.05439282932204212
0.05439282932204212
0.1760188931746721
0.1760188931746721
0.1760188931746721
0.1760188931746721
0.6699273259809713
0.6699273259809713
0.6699273259809713
0.6699273259809713
0.755929940500194
0.877556004352824
0.877556004352824
0.8616247134923203
1.1700117222358037
1.1700117222358037
1.2244045515578459
1.2244045515578459
1.3104071660770686
0.264859596822026
0.264859596822026
0.264859596822026
0.3508622113412486
0.3508622113412486
0.3893237498027871
0.3893237498027871
0.3893237498027871
0.5279987988590944
0.5279987988590944
0.5279987988590944
0.5279987988590944
0.5279987988590944
0.5279987988590944
0.5279987988590944
0.5279987988590944
0.5664603373206328
0.47360596953705225
0.5596085840562749
0.5596085840562749
0.5952320333896822
0.6496248627117244
0.6496248627117244
0.6496248627117244
0.7265479396348012
0.812550554154024
0.812550554154024
0.812550554154024
0.812550554154024
0.7809407689568434
0.9764766763055719
0.9764766763055719
1.0121001256389792
1.0121001256389792
1.0121001256389792
0.9736385871774408
0.9736385871774408
0.9935445237218128
1.047937353043855
1.1339399675630775
1.3262476598707698
1.2536692887893133
1.2536692887893133
1.2536692887893133
1.2536692887893133
1.2536692887893133
1.2536692887893133
1.3080621181113554
1.3624549474333976
1.330845162236217
1.330845162236217
1.4995053471260056
1.4995053471260056
1.6580863327266848
1.614143097341484
1.6497665466748914
1.70451688426945
1.7589097135914922
1.7589097135914922
1.7589097135914922
1.7589097135914922
1.7589097135914922
1.7363794659904574
1.711368637533808
1.711368637533808
1.7204481751299536
1.7204481751299536
1.7204481751299536
1.7142067266619392
1.7142067266619392
1.7142067266619392
1.7589097135914922
1.8511312352631075
1.8280661252964923
1.759576902083304
1.6014199557668636
1.139907960795525
1.0734211569077692
1.0734211569077692
1.1278139862298113
1.4379008227028325
1.4922936520248746
1.4922936520248746
1.4922936520248746
1.4922936520248746
1.4922936520248746
1.6461398058710284
1.6836749554085333
1.5998525500030067
1.529528429820461
1.529528429820461
1.529528429820461
1.439154642892495
1.4747780922259022
1.4747780922259022
1.0389654756891233
0.9421629287887973
0.9737727139859779
0.8826387409873547
1.1272521007395628
1.3158759476491955
1.3702687769712376
1.3702687769712376
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.339554889413315
0.32362359855281136
0.3620851370143498
0.3620851370143498
0.4005466754758883
0.48654928999511093
0.48654928999511093
0.5634723669181879
0.5634723669181879
0.5634723669181879
0.6850984307708179
0.7620215076938948
0.7620215076938948
0.7620215076938948
0.7620215076938948
0.7620215076938948
0.7620215076938948
0.7620215076938948
0.7620215076938948
0.6850984307708179
0.7620215076938948
0.6466368923092795
0.6850984307708179
0.965102657281607
0.965102657281607
0.965102657281607
0.965102657281607
1.0126437333392913
1.0126437333392913
1.0126437333392913
1.0511052718008298
1.042025734204684
1.042025734204684
1.042025734204684
1.042025734204684
1.042025734204684
1.0742458241982078
1.1602484387174306
1.121786900255892
1.121786900255892
1.0833253617943535
1.0833253617943535
1.0113634465825059
1.0498249850440444
1.0498249850440444
0.9638223705248217
0.9638223705248217
1.0182151998468638
1.0182151998468638
1.0566767383084021
1.0566767383084021
1.0566767383084021
1.0566767383084021
1.1042178143660863
1.142679352827625
1.2787002734857575
1.2472905109322203
1.2857520493937589
1.2857520493937589
1.2857520493937589
1.3717546639129816
1.21140665986857
1.1116034322783581
1.1116034322783581
1.0799936470811775
1.0799936470811775
0.5500216569132989
0.5500216569132989
0.6882864229650493
0.6026940914503834
0.6570869207724256
0.8642086441237526
0.8642086441237526
0.8642086441237526
0.8642086441237526
0.9644221547185214
1.00288369318006
1.00288369318006
1.00288369318006
1.00288369318006
1.00288369318006
1.0413452316415983
1.127347846160821
1.127347846160821
1.2133504606800438
1.2133504606800438
1.2133504606800438
1.2133504606800438
1.2133504606800438
1.2133504606800438
1.2518119991415821
1.2518119991415821
1.2518119991415821
0.8505051375950369
0.9048979669170789
0.9048979669170789
0.9433595053786175
0.9433595053786175
1.0649855692312473
1.1193783985532895
1.157839937014828
1.157839937014828
1.1963014754763663
1.3548824610770458
1.3548824610770458
1.3548824610770458
1.3548824610770458
1.3548824610770458
1.3548824610770458
1.3548824610770458
1.3548824610770458
1.3016068915718724
1.3016068915718724
1.3016068915718724
1.3016068915718724
1.3016068915718724
1.2013933809771036
1.2013933809771036
1.2013933809771036
1.2156042770526498
1.2828375115832376
1.421512560639545
1.421512560639545
1.421512560639545
1.421512560639545
1.421512560639545
1.421512560639545
1.4599740991010834
1.5753587144856989
1.7292048683318526
1.4888487104196457
1.4888487104196457
1.4888487104196457
1.4888487104196457
1.4888487104196457
1.59763436906373
1.4729174195591421
1.4729174195591421
1.4729174195591421
1.5755587362774852
1.3698469576236785
1.4259601817306782
1.5475862455833083
1.5860477840448466
1.6019790749053504
1.5635175364438119
1.5635175364438119
1.5635175364438119
1.5635175364438119
1.6019790749053504
1.5635175364438119
1.5635175364438119
1.441891472591182
1.5805665216474891
1.4248424873875045
1.4248424873875045
1.2003147050862883
1.2003147050862883
1.286317319605511
1.2031527942144196
1.2031527942144196
1.2031527942144196
1.4903784923900454
1.655001413360392
1.6692599897250462
1.6081550383538836
1.2641445802769928
1.2641445802769928
0.1629256914422996
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.23984876836537652
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.4538222449810615
0.27396560098529465
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.0
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.15384615384615385
0.19230769230769232
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.05439282932204212
0.05439282932204212
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.3171217483545537
0.3171217483545537
0.39404482527763063
0.4484376545996727
0.4484376545996727
0.4484376545996727
0.4484376545996727
0.5028304839217148
0.5028304839217148
0.5028304839217148
0.5797535608447918
0.6182150993063302
0.6182150993063302
0.6182150993063302
0.6182150993063302
0.6182150993063302
0.6951381762294072
0.6951381762294072
0.9665967297919642
1.0050582682535028
1.0050582682535028
1.2982379664161339
1.2193198973360442
1.2415190217810046
1.4265286247004911
1.1258880929161847
1.1258880929161847
1.1258880929161847
1.1705910798457377
1.1705910798457377
1.1546597889852341
1.1546597889852341
1.1993627759147871
0.9634697910207155
0.925008252559177
0.925008252559177
0.925008252559177
0.9024780049581422
0.9409395434196807
0.9794010818812191
0.9794010818812191
0.9794010818812191
0.9477912966840386
0.9477912966840386
0.9477912966840386
0.8261652328314086
0.8261652328314086
0.9349508914754928
1.0209535059947155
1.0209535059947155
1.0209535059947155
1.267200457057994
1.159088297344128
1.074806077609863
1.074806077609863
0.7132001448794252
0.7992027593986479
0.7992027593986479
0.7992027593986479
0.8852053739178706
0.9854188845126394
0.9854188845126394
0.9694875936521358
0.9694875936521358
1.108162642708443
1.4016297893520835
1.3473758910658618
1.4242989679889386
1.4242989679889386
1.3626154544724396
1.3626154544724396
1.3626154544724396
1.234881046588115
1.1594645863785271
1.1594645863785271
1.1594645863785271
1.1594645863785271
1.2151852776754464
1.0575306809988008
1.0259208958016204
0.9874593573400818
1.2973190694257208
1.2973190694257208
1.2459787697827513
1.1976621240894034
1.2745852010124803
0.038461538461538464
0.038461538461538464
0.0
0.0
0.1386750490563073
0.1386750490563073
0.1386750490563073
0.22467766357552996
0.22467766357552996
0.22467766357552996
0.34630372742815996
0.3847652658896984
0.3847652658896984
0.43915809521174054
0.8020035233677637
0.8404650618293021
1.0475867851806293
1.0475867851806293
1.0475867851806293
1.1335893996998518
1.1335893996998518
1.1335893996998518
1.1335893996998518
1.2722644487561592
1.2722644487561592
1.2722644487561592
1.2722644487561592
1.292170385300531
1.292170385300531
1.866598478800535
1.9050600172620735
1.9050600172620735
1.9050600172620735
1.9435215557236118
1.9819830941851504
1.9275902648631082
1.9275902648631082
1.9275902648631082
2.2128661120081468
2.1402877409266905
2.1402877409266905
2.1648878372451823
2.286513901097812
2.0653453021126555
2.0653453021126555
2.0812765929731594
0.7549960384556619
0.7549960384556619
0.5471835677851676
0.685858616841475
0.685858616841475
0.7402514461635171
0.7402514461635171
0.8556360615481324
0.950718213663501
0.950718213663501
1.0338827390545924
1.0338827390545924
1.0338827390545924
1.0338827390545924
1.0338827390545924
1.0661028290481163
1.0435725814470815
0.9100288908701746
0.7405042426873438
0.7405042426873438
0.7405042426873438
0.7405042426873438
0.7789657811488823
0.7789657811488823
0.9712734734565746
0.9911794100009466
0.91860103891949
0.9795928249820632
0.9795928249820632
0.9795928249820632
0.9568097808572017
0.9884195660543823
0.9884195660543823
0.9884195660543823
1.3899698163970957
1.3899698163970957
1.3899698163970957
1.3899698163970957
1.3740385255365921
1.3740385255365921
1.3740385255365921
1.406258615530116
1.5278846793827459
1.582277508704788
1.582277508704788
1.582277508704788
1.582277508704788
1.60556794237648
1.9706410497932747
2.074997943344583
1.9858121545831213
1.9858121545831213
1.8319660007369674
1.8991992352675553
1.8991992352675553
1.915130526128059
1.915130526128059
1.8835207409308785
1.7969078216153125
1.7969078216153125
1.713743296224221
1.713743296224221
1.6662022201665367
1.6662022201665367
1.7664157307613055
1.7664157307613055
1.7664157307613055
2.0053042904123815
1.8899196750277663
1.8899196750277663
1.8899196750277663
1.549361210747626
1.504658223818073
1.404444713223304
1.4429062516848425
1.426974960824339
1.426974960824339
1.5101394862154305
1.1949482994256808
1.1949482994256808
1.1949482994256808
1.1949482994256808
1.2718713763487577
1.3487944532718346
1.3487944532718346
1.1911398565951892
1.1911398565951892
1.1911398565951892
1.3497208421958684
1.3497208421958684
1.3497208421958684
1.2495073316010996
1.2495073316010996
1.2817274215946235
1.2817274215946235
1.2817274215946235
1.2817274215946235
1.3971120369792387
1.5691172660176842
1.5691172660176842
1.7652334011558681
1.8036949396174067
1.8036949396174067
1.8036949396174067
1.8879771593516719
1.9264386978132102
1.9264386978132102
2.150706078384183
2.3077354064725766
2.3077354064725766
2.3077354064725766
2.4293614703252064
2.4293614703252064
2.4293614703252064
2.4293614703252064
2.567276333310857
2.567276333310857
2.682660948695472
2.682660948695472
2.9249902979164633
2.9249902979164633
2.9249902979164633
2.877449221858779
2.730454821276983
2.730454821276983
3.024876598061234
2.932512658001161
2.839957968436307
2.839957968436307
2.816892858469692
2.911329326698804
2.911329326698804
2.600609018628713
2.6775320955517903
2.6775320955517903
2.7073781656767593
2.7073781656767593
2.7073781656767593
2.7073781656767593
2.652985336354717
2.652985336354717
2.605444260297033
2.605444260297033
2.652985336354717
2.457449429005989
2.3239057384290818
2.3239057384290818
2.36236727689062
2.2182109654369557
2.2657520414946397
2.2856579780390116
2.1717799793678854
2.1717799793678854
2.1717799793678854
2.242461607822948
2.3353561984533333
2.42518732283055
1.443490171364744
1.443490171364744
1.2967221785430332
1.1679839596958024
1.020639656047906
0.9912576551825134
0.9596478699853329
0.9280380847881523
0.9280380847881523
0.9280380847881523
1.014040699307375
1.014040699307375
1.014040699307375
1.014040699307375
1.014040699307375
1.014040699307375
1.068433528629417
1.068433528629417
1.068433528629417
1.068433528629417
1.068433528629417
0.27171135008638386
0.4255575039325377
0.4255575039325377
0.5466766127646421
0.6170007329471878
0.6170007329471878
0.5818842386343062
0.5326227677916644
0.3908568330833992
0.3908568330833992
0.3908568330833992
0.35239529462186076
0.3908568330833992
0.3908568330833992
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.13131590624511905
0.0
0.0
0.0
0.12162606385262999
0.12162606385262999
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.0
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.2626318124902381
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.37801642787485346
0.37801642787485346
0.5318625817210073
0.5159312908605037
0.5159312908605037
0.6087856586440843
0.6087856586440843
0.6087856586440843
0.6403954438412648
0.6788569823028032
0.6788569823028032
0.7332498116248454
0.8548758754774753
0.8548758754774753
0.8548758754774753
0.8548758754774753
0.8548758754774753
0.8548758754774753
0.8548758754774753
0.8164143370159369
0.8164143370159369
0.9024169515351596
0.9408784899966981
1.017801566919775
1.1379210140589158
0.8211491687704623
0.8211491687704623
0.8211491687704623
0.8211491687704623
0.8226557854839515
0.8385870763444552
0.8929799056664973
0.8929799056664973
0.8929799056664973
0.8482769187369442
0.6944307648907904
0.6944307648907904
0.7804333794100131
0.7804333794100131
0.7804333794100131
0.38024421220664134
0.42778528826432555
0.42778528826432555
0.42778528826432555
0.42778528826432555
0.42778528826432555
0.42778528826432555
0.4821781175863677
0.4821781175863677
0.4821781175863677
0.4821781175863677
0.4821781175863677
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.6203457770958446
0.36456571786996445
0.36456571786996445
0.36456571786996445
0.36456571786996445
0.36456571786996445
0.36456571786996445
0.4414887947930414
0.4414887947930414
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.36456571786996445
0.33270313614895713
0.32362359855281136
0.32362359855281136
0.3620851370143498
0.3620851370143498
0.41647796633639195
0.41647796633639195
0.41647796633639195
0.4549395047979304
0.4549395047979304
0.4549395047979304
0.4549395047979304
0.4934010432594689
0.4934010432594689
0.41647796633639195
0.41647796633639195
0.5703241201825457
0.6087856586440843
0.5543928293220421
0.5543928293220421
0.5543928293220421
0.5543928293220421
0.5543928293220421
0.6087856586440843
0.6087856586440843
0.6087856586440843
0.7304117224967143
0.7304117224967143
0.6919501840351757
0.6919501840351757
0.6919501840351757
0.6919501840351757
0.6919501840351757
0.8306252330914831
0.8850180624135252
0.8850180624135252
0.9234796008750636
0.9234796008750636
0.9234796008750636
1.0094822153942864
1.3671961799998928
1.234412675493643
1.2728742139551814
1.2728742139551814
1.4476435887750865
1.4476435887750865
1.4157810070540793
1.3773194685925407
1.3773194685925407
1.4633220831117635
1.4633220831117635
1.4633220831117635
1.173168092907243
1.2116296313687815
1.2116296313687815
1.2116296313687815
1.2286786165724588
1.2602884017696394
1.3514223747682623
1.2916435939438162
0.7104667674999838
0.7489283059615223
0.6720052290384454
0.6629256914422996
0.6629256914422996
0.6629256914422996
0.6629256914422996
0.6629256914422996
0.7013872299038381
0.7013872299038381
0.7013872299038381
0.823013293756468
0.823013293756468
0.8004830461554332
0.8004830461554332
0.38425787634286807
0.4001891672033717
0.4001891672033717
0.4001891672033717
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.461180953265945
0.461180953265945
0.4934010432594689
0.41647796633639195
0.5024805808556146
0.5024805808556146
0.29424159768741864
0.33270313614895713
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.4480877515335725
0.4480877515335725
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.61786519624023
0.61786519624023
0.6563267347017685
0.6563267347017685
0.6563267347017685
0.6563267347017685
0.7332498116248454
0.9765019393301053
0.9765019393301053
1.0212049262596583
1.0212049262596583
1.0212049262596583
1.0212049262596583
1.0596664647211969
1.0596664647211969
1.0596664647211969
1.114059294043239
1.1684521233652811
1.1684521233652811
1.1684521233652811
1.1684521233652811
1.1684521233652811
1.6096881216344958
1.4083008917306576
1.4083008917306576
1.4083008917306576
1.5418445823075646
1.5418445823075646
1.580306120769103
1.580306120769103
1.580306120769103
1.580306120769103
1.65722919769218
1.65722919769218
1.959108343915107
1.945184312326993
2.02210738925007
2.0893406237806578
2.1209504089778384
1.9631939407712755
1.9631939407712755
2.001655479232814
2.001655479232814
2.001655479232814
1.9679287725258008
1.9679287725258008
1.8862708638481984
1.84780932538666
1.84780932538666
1.84780932538666
1.7805760908560722
1.623326577670035
1.623326577670035
1.623326577670035
1.48669200144117
1.534485874022681
1.4573100005757773
1.3741454751846858
1.331735757606402
1.331735757606402
1.2315222470116332
1.1930607085500948
1.118975720755149
1.140038370095053
1.3175320313591106
0.26272891903251155
0.26272891903251155
0.26272891903251155
0.26272891903251155
0.3171217483545537
0.3171217483545537
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.07692307692307693
0.09285436778358058
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.264859596822026
0.264859596822026
0.3736452554661102
0.3736452554661102
0.3736452554661102
0.3736452554661102
0.9687274075814787
0.9687274075814787
0.7430895352916482
0.7950017837580757
0.7950017837580757
0.7950017837580757
0.7950017837580757
1.1022412722829134
1.1022412722829134
1.1022412722829134
0.72467766357553
0.72467766357553
0.11538461538461539
0.2155981259793842
0.13131590624511905
0.13131590624511905
0.0
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.0
0.0
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.0
0.08600261451922268
0.08600261451922268
0.14039544384126482
0.2790704928975721
0.2790704928975721
0.3084524937629648
0.3853755706860417
0.3853755706860417
0.3853755706860417
0.3853755706860417
0.355993569820649
0.6900245679444832
0.6900245679444832
0.6900245679444832
0.6900245679444832
0.9998842800301222
0.9998842800301222
0.9998842800301222
0.08600261451922268
0.08600261451922268
0.12446415298076115
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.32362359855281136
0.32362359855281136
0.24670052162973444
0.24670052162973444
0.24670052162973444
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.339554889413315
0.339554889413315
0.461180953265945
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.5381040301890219
0.6860687844731784
0.6860687844731784
0.6860687844731784
0.7404616137952206
0.7404616137952206
0.7404616137952206
0.7404616137952206
0.9117499001681255
0.950211438629664
0.950211438629664
0.808488132813522
0.3101728885479223
0.30109335095177653
0.30109335095177653
0.578443449064391
0.6328362783864332
0.6328362783864332
0.7160008037775247
0.7544623422390632
0.7544623422390632
0.8931373912953705
0.8931373912953705
0.8931373912953705
0.8772061004348668
0.9541291773579438
0.9541291773579438
0.9541291773579438
1.0085220066799858
1.0085220066799858
1.0085220066799858
1.062914836002028
1.4046975097471308
1.217521175918839
1.217521175918839
1.441788556489812
1.441788556489812
1.441788556489812
1.4802500949513504
1.5662527094705732
1.5662527094705732
1.8544330377868097
1.8544330377868097
1.8544330377868097
1.8544330377868097
1.634987347050616
1.5355376479682117
1.5899304772902538
1.5899304772902538
1.644323306612296
1.644323306612296
1.6668535542133307
1.6668535542133307
1.644323306612296
1.644323306612296
1.3137635585402943
1.3747553446028675
1.3522250970018328
1.0212423556378332
1.0212423556378332
0.9827808171762946
0.9827808171762946
1.121455866232602
1.121455866232602
1.2216693768273708
1.3519998599984318
1.544307552306124
1.6659336161587541
1.6659336161587541
1.6659336161587541
1.4267203678013354
1.3566490441426162
1.3566490441426162
1.3566490441426162
1.4608372004212535
1.4449059095607497
1.4170305254088462
1.4170305254088462
1.3854207402116656
1.500805355596281
1.500805355596281
1.394857786080328
1.394857786080328
1.2319320946380283
1.2319320946380283
1.2319320946380283
1.4241157096987451
1.4625772481602837
1.4625772481602837
1.5101183242179679
1.371567352408636
1.371567352408636
1.3424381480670702
1.5435826577718479
1.4049076087155408
1.4049076087155408
1.0843648194899207
1.0843648194899207
1.1612878964129978
1.1612878964129978
1.21568072573504
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.37116467461049557
0.40962621307203406
0.40962621307203406
0.37801642787485346
0.3620851370143498
0.4005466754758883
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.3620851370143498
0.4005466754758883
0.4549395047979304
0.4549395047979304
0.5318625817210073
0.5703241201825457
0.547793872581511
0.547793872581511
0.547793872581511
0.547793872581511
0.5637251634420146
0.5637251634420146
0.67910977882663
0.67910977882663
0.6406482403650916
0.6406482403650916
0.6406482403650916
0.7266508548843142
0.7651123933458527
0.7651123933458527
0.7651123933458527
0.7651123933458527
0.7651123933458527
0.7651123933458527
0.7651123933458527
0.7266508548843142
0.7266508548843142
0.7266508548843142
0.7266508548843142
0.7328923033523288
0.7328923033523288
0.6497277779612374
0.73573039248046
0.73573039248046
0.4027744598076761
0.4027744598076761
0.6270418403786493
0.6270418403786493
0.6270418403786493
0.5954320551814687
0.5729018075804339
0.5729018075804339
0.5729018075804339
0.627294636902476
0.627294636902476
0.6657561753640144
0.6657561753640144
0.8066590087521096
0.8066590087521096
0.9369894919231706
0.8163440331926065
0.854805571654145
0.854805571654145
0.854805571654145
0.854805571654145
0.9408081861733676
0.9408081861733676
1.0794832352296748
1.1110930204268554
1.1110930204268554
1.0493410482936252
0.7889102165643749
0.7271582444311446
0.7271582444311446
0.7943914789617325
0.7943914789617325
0.7943914789617325
0.826001264158913
0.9120038786781357
0.9120038786781357
0.9646763132152203
1.2067510694132078
0.6935424483590058
0.6162946827295862
0.6162946827295862
0.6162946827295862
0.6485147727231101
0.6485147727231101
0.6869763111846486
0.6869763111846486
0.8830924463228326
0.867161155462329
0.9440842323854058
0.34996228898433784
0.34996228898433784
0.34996228898433784
0.34996228898433784
0.34996228898433784
0.34996228898433784
0.34996228898433784
0.42688536590741477
0.46534690436895326
0.46534690436895326
0.46534690436895326
1.1383224871097593
1.1383224871097593
1.0238642606491775
1.0238642606491775
0.8239836474588286
0.9406080054294381
0.6252243390514183
0.6150271071120988
0.0
0.05439282932204212
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.1472471971056227
0.09285436778358058
0.09285436778358058
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.2557800592258802
0.21731852076434172
0.21731852076434172
0.2845517552949296
0.2845517552949296
0.32301329375646803
0.32301329375646803
0.35239529462186076
0.3908568330833992
0.3908568330833992
0.329865047020826
0.329865047020826
0.4158676615400486
0.4158676615400486
0.5246533201841329
0.5631148586456713
0.5631148586456713
0.5631148586456713
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.31925242614406807
0.31925242614406807
0.35771396460560656
0.35771396460560656
0.3643129213461377
0.3643129213461377
0.038461538461538464
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.21448043163621056
0.21448043163621056
0.21448043163621056
0.21448043163621056
0.25294197009774905
0.25294197009774905
0.3916170191540563
0.3916170191540563
0.43007855761559477
0.6286276983913016
0.5930042490578944
0.5930042490578944
0.8259760489472985
0.7885401564066229
0.6433834142437097
0.6433834142437097
0.6433834142437097
0.6977762435657519
0.6977762435657519
0.6134940238314868
0.3033211352835644
0.35771396460560656
0.396175503067145
0.5435198067150412
0.5435198067150412
0.5435198067150412
0.5979126360370833
0.5979126360370833
0.780505270740672
0.857428347663749
0.857428347663749
0.857428347663749
0.9728129630483644
0.9728129630483644
0.339554889413315
0.339554889413315
0.339554889413315
0.339554889413315
0.461180953265945
0.461180953265945
0.461180953265945
0.461180953265945
0.461180953265945
0.49964249172748343
0.49964249172748343
0.49964249172748343
0.1985491407757069
0.1985491407757069
0.1985491407757069
0.1985491407757069
0.0
0.12162606385262999
0.1760188931746721
0.1760188931746721
0.1760188931746721
0.2304117224967142
0.2304117224967142
0.2304117224967142
0.2304117224967142
0.3690867715530215
0.3690867715530215
0.40754831001455993
0.40754831001455993
0.40754831001455993
0.40754831001455993
0.37192486068115266
0.41038639914269115
0.41038639914269115
0.41038639914269115
0.4963890136619138
0.5507818429839559
0.5507818429839559
0.5507818429839559
0.6051746723059981
0.6051746723059981
0.6051746723059981
0.6886967059696061
0.5348505521234522
0.5547564886678242
0.7179349766339506
0.7179349766339506
0.7179349766339506
0.7179349766339506
0.6863251914367701
0.7247867298983085
0.7247867298983085
0.7247867298983085
0.6522083588168519
0.6522083588168519
0.706601188138894
0.3420354702689296
0.3420354702689296
0.45742008565354497
0.7030933597156744
0.7030933597156744
0.49128412174963637
0.5297456602111749
0.5297456602111749
0.49813587501399426
0.24670052162973444
0.24670052162973444
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.22417027402869963
0.0
0.0
0.05439282932204212
0.09285436778358058
0.3391283769156132
0.39352120623765535
0.4704442831607323
0.4704442831607323
0.4704442831607323
0.4704442831607323
0.4704442831607323
0.4704442831607323
0.6290252687614115
0.6290252687614115
0.6290252687614115
1.2015771732757452
1.0861925578911298
1.11345763724669
1.11345763724669
1.0317997285690876
1.2226135159458809
1.3156212495551756
0.0
0.0
0.15384615384615385
0.15384615384615385
0.3258513828845992
0.38024421220664134
0.38024421220664134
0.38024421220664134
1.0501715381876127
1.1763296108522479
1.054906369942138
1.3056951754479584
0.15858098560067926
0.21297381492272138
0.21297381492272138
0.2673666442447635
0.2673666442447635
0.10878565864408424
0.16317848796612636
0.16317848796612636
0.16317848796612636
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.13131590624511905
0.1697774447066575
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.2557800592258802
0.29424159768741864
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.33270313614895713
0.3870959654709992
0.4255575039325377
0.4255575039325377
0.4255575039325377
0.534343162576622
0.5728047010381604
0.44834054805739926
0.44834054805739926
0.44834054805739926
0.44834054805739926
0.44834054805739926
0.534343162576622
0.534343162576622
0.6559692264292519
0.6559692264292519
0.6944307648907904
0.6944307648907904
0.6944307648907904
0.8664359939292358
0.8664359939292358
0.8664359939292358
0.8664359939292358
0.8980457791264164
0.8980457791264164
0.8595842406648778
0.7999203165771817
0.8383818550387201
0.7638917837531661
0.7638917837531661
0.6807272583620746
0.6807272583620746
0.6807272583620746
0.6807272583620746
0.6807272583620746
0.6451038090286673
0.6904171007545636
0.7957619698287328
0.8342235082902713
0.20138722990383806
0.20138722990383806
0.2489283059615223
0.21731852076434172
0.29424159768741864
0.29424159768741864
0.11538461538461539
0.11538461538461539
0.3225063387359425
0.3225063387359425
0.3225063387359425
0.37689916805798457
0.37689916805798457
0.42469304063949553
0.42469304063949553
0.42469304063949553
0.4868020865189377
0.5093323341199725
0.0
0.1386750490563073
0.1386750490563073
0.1386750490563073
0.17713658751784572
0.17713658751784572
0.2631392020370684
0.30160074049860686
0.30160074049860686
0.30160074049860686
0.30160074049860686
0.30160074049860686
0.39445510828218744
0.41436104482655944
0.3774061230785102
0.4634087375977329
0.5018702760592714
0.5018702760592714
0.5018702760592714
0.6941779683669637
0.7485707976890057
0.7485707976890057
0.14039544384126482
0.14039544384126482
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.42778528826432555
0.42778528826432555
0.396175503067145
0.396175503067145
0.396175503067145
0.4187057506681798
0.45716728912971827
0.45716728912971827
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.5975627329709831
0.5975627329709831
0.5975627329709831
0.5975627329709831
0.5975627329709831
0.5975627329709831
0.6519555622930252
0.7607412209371094
0.7607412209371094
0.8823672847897394
0.9683698993089621
1.202322304320432
1.2341848860414393
1.2341848860414393
1.2341848860414393
1.2341848860414393
1.2341848860414393
1.2341848860414393
1.2341848860414393
1.4005139368236224
1.7176759080249808
1.7176759080249808
1.7176759080249808
1.6316732935057583
2.2044779945439186
1.9618958487991007
1.9618958487991007
1.878121018611666
1.878121018611666
1.9550440955347428
1.9459645579385971
2.0003573872606393
2.0003573872606393
2.0003573872606393
1.9684948055396319
1.9594152679434862
1.846868741687002
1.6966911668629667
1.7351527053245053
1.7351527053245053
1.8707028007652493
0.7810949615205335
0.7810949615205335
0.7810949615205335
0.7846828558073607
0.8231443942688992
0.8231443942688992
0.6692982404227453
0.6692982404227453
0.6692982404227453
0.7077597788842838
0.7077597788842838
0.7077597788842838
0.8293858427369138
0.23701067923724536
0.23701067923724536
0.23701067923724536
0.34579633788132963
0.34579633788132963
0.34579633788132963
0.4001891672033717
0.4001891672033717
0.4001891672033717
0.558770152804051
0.6131629821260931
0.6131629821260931
0.6131629821260931
0.6131629821260931
0.6131629821260931
0.6131629821260931
0.6131629821260931
0.6675558114481353
0.6675558114481353
0.8778584327006841
0.6294517812591133
0.5231467034706437
0.5231467034706437
0.5568734101776568
0.4030272563315029
0.4414887947930414
0.4414887947930414
0.23457767359972248
0.23457767359972248
0.38842382744587634
0.38842382744587634
0.38842382744587634
0.5485114297600447
0.7118272471152495
0.0
0.2773500981126146
0.2773500981126146
0.2773500981126146
0.8928845947715437
0.8928845947715437
1.1873063715557948
0.0
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.05439282932204212
0.05439282932204212
0.1697774447066575
0.1697774447066575
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.2626318124902381
0.2626318124902381
0.3170246418122802
0.3939477187353571
0.4324092571968956
0.4324092571968956
0.4324092571968956
0.47087079565843404
0.47087079565843404
0.5252636249804762
0.547793872581511
0.547793872581511
0.6247169495045879
0.6631784879661263
0.6631784879661263
0.6631784879661263
0.6631784879661263
0.6631784879661263
0.6247169495045879
0.67910977882663
0.67910977882663
0.67910977882663
0.7560328557497069
0.8947079048060143
0.6320760923157761
0.6320760923157761
0.6411556299119219
0.6411556299119219
0.6320760923157761
0.7408617509598604
0.7727243326808677
0.7727243326808677
0.7727243326808677
0.7727243326808677
0.7727243326808677
0.8271171620029099
0.8271171620029099
0.9040402389259867
0.9356500241231673
0.9356500241231673
0.9356500241231673
0.9356500241231673
0.9356500241231673
0.9356500241231673
0.8452762371952013
0.813413655474194
0.7291314357399289
0.7419718409484746
0.7419718409484746
0.7485707976890057
0.7485707976890057
0.7711010452900405
0.7711010452900405
0.7326395068285021
0.07692307692307693
0.07692307692307693
0.08600261451922268
0.08600261451922268
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.34006227896014535
0.3785238174216838
0.4645264319409065
0.4645264319409065
0.4645264319409065
0.43291664674372593
0.43291664674372593
0.487309476065768
0.487309476065768
0.5733120905849908
0.6026940914503834
0.6026940914503834
0.5733120905849908
0.5733120905849908
0.6259845251220754
0.7029076020451522
0.6644460635836138
0.6458904616664473
0.6049218757821713
0.6049218757821713
0.6593147051042134
0.7265479396348012
0.7265479396348012
0.7650094780963398
0.7650094780963398
0.7293860287629325
0.7293860287629325
0.7293860287629325
0.7678475672244709
0.7678475672244709
0.43291664674372593
0.43291664674372593
0.43291664674372593
0.4480877515335725
0.5024805808556146
0.5024805808556146
0.5024805808556146
0.5184118717161182
0.604414486235341
0.604414486235341
0.5728047010381604
0.6271975303602025
0.6271975303602025
0.6271975303602025
0.5502744534371256
0.5502744534371256
0.27171135008638386
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.4477302432610559
0.4477302432610559
0.5246533201841329
0.5246533201841329
0.5246533201841329
0.5246533201841329
0.5246533201841329
0.6015763971072098
0.6015763971072098
0.6015763971072098
0.6015763971072098
0.6534886455736373
0.5381040301890219
0.5381040301890219
0.8253297283646477
0.9484376545996728
0.7358274990227335
0.697365960561195
0.697365960561195
0.6204428836381181
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.24670052162973444
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.42271941480440656
0.42271941480440656
0.461180953265945
0.461180953265945
0.461180953265945
0.5471835677851676
0.5856451062467062
0.6400379355687482
0.6400379355687482
0.6400379355687482
0.6400379355687482
0.6400379355687482
0.7328923033523288
0.7328923033523288
0.7328923033523288
0.8160568287434203
0.7328923033523288
0.7169610124918252
0.7169610124918252
0.8801395004579515
0.8801395004579515
0.8801395004579515
0.9345323297799937
1.0114554067030705
1.0114554067030705
1.0114554067030705
1.0114554067030705
1.0114554067030705
1.0114554067030705
0.9442221721724827
1.136529864480175
1.136529864480175
1.1840709405378593
1.2700735550570819
1.2700735550570819
1.2700735550570819
1.2700735550570819
1.2541422641965783
1.2926038026581168
1.2926038026581168
1.3068146987336628
1.2541422641965783
1.0231202369035208
1.0231202369035208
1.0231202369035208
1.0231202369035208
0.9986167979937016
1.0530096273157439
1.0359606421120664
1.0835017181697508
1.0835017181697508
1.0835017181697508
1.0835017181697508
1.2367123520079468
1.1156170964145848
0.9884195660543823
1.0268811045159207
0.29424159768741864
0.29424159768741864
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.47026049086209076
0.42271941480440656
0.42271941480440656
0.42271941480440656
0.5813004004050858
0.787208683991981
0.7345362494548964
0.7345362494548964
0.920342091564331
0.920342091564331
0.920342091564331
1.0063447060835538
1.0063447060835538
1.044806244545092
1.3531932532885755
1.391654791750114
0.99041341522305
0.99041341522305
1.074686031564804
1.367865729727435
1.2592704130220866
0.987645115010604
0.19230769230769232
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.35239529462186076
0.35239529462186076
0.35239529462186076
0.35239529462186076
0.47402135847449073
0.47402135847449073
0.47402135847449073
0.9063277004218734
0.9063277004218734
0.8063669863509313
0.8063669863509313
0.8063669863509313
1.1147539950944148
1.185435623549477
1.2714382380686997
1.248907990467665
0.85735645633309
0.8958179947946284
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.37116467461049557
0.5672808097486796
0.5672808097486796
0.5766131438686521
0.8543871876844384
0.8543871876844384
0.7798971163988844
0.7073187453174279
0.7073187453174279
0.7073187453174279
0.9743408632097168
1.028733692531759
1.028733692531759
0.9584095723492131
0.9584095723492131
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.07692307692307693
0.0
0.0
0.0
0.0
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.12162606385262999
0.20762867837185267
0.20762867837185267
0.26202150769389476
0.26202150769389476
0.30048304615543325
0.30048304615543325
0.35487587547747534
0.35487587547747534
0.4092687047995175
0.4414887947930414
0.36456571786996445
0.41895854719200654
0.41895854719200654
0.41895854719200654
0.4733513765140487
0.5887359918986641
0.5887359918986641
0.5887359918986641
0.834737380880724
0.834737380880724
0.834737380880724
0.8891302102027662
1.0702149768373572
1.0702149768373572
1.2287959624380365
1.3351010402265062
1.4737760892828133
1.4737760892828133
1.5281689186048555
1.5281689186048555
1.5281689186048555
1.5281689186048555
1.5281689186048555
1.5281689186048555
1.5825617479268976
2.2817870217363123
2.2817870217363123
2.2817870217363123
2.358710098659389
2.5172910842600684
2.7865218534908376
2.7865218534908376
2.824983391952376
2.8634449304139147
2.8634449304139147
2.8634449304139147
2.8634449304139147
3.132675699644684
3.132675699644684
3.1642854848418644
3.1642854848418644
3.332061475173438
3.4089845520965145
3.4089845520965145
3.4089845520965145
3.4089845520965145
3.5978438504797325
3.5209207735566554
3.4852973242232483
3.5954108448422097
3.5954108448422097
3.5954108448422097
3.91519029948415
3.91519029948415
4.007452868046894
4.003235871230509
4.003235871230509
4.0431968783094705
4.1556191543671295
4.146539616770984
3.8541424911154984
3.9567838078338413
3.4302051471380333
3.4302051471380333
3.4302051471380333
3.4117796789413775
3.4117796789413775
2.974424987831948
3.0845385084509096
3.2383846622970633
3.2383846622970633
3.1614615853739867
3.1614615853739867
3.2224269048694367
3.0091220482413217
3.0091220482413217
3.0091220482413217
2.8249740975216784
2.8725151735793624
2.8725151735793624
2.7571305581947474
2.5354193145280224
2.5354193145280224
2.247523877057308
2.2831473263907154
2.3952596829478785
2.3694973033425377
1.9218307976245737
2.161685540975441
2.070961850981375
1.444119871435963
1.2809407689568435
1.131829446865215
1.131829446865215
1.10929919926418
0.0
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.13131590624511905
0.13131590624511905
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.34691403222450323
0.34691403222450323
0.34691403222450323
0.34691403222450323
0.34691403222450323
0.6040219534252605
0.6040219534252605
0.6900245679444832
0.6900245679444832
0.6900245679444832
0.6900245679444832
0.7284861064060216
0.7284861064060216
1.0383458184916605
0.6667341342727913
0.21046676749998383
0.2489283059615223
0.2489283059615223
0.28738984442306076
0.28738984442306076
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.19230769230769232
0.1697774447066575
0.3084524937629648
0.5260238110511333
0.5260238110511333
0.6029468879742101
0.6573397172962523
0.6573397172962523
0.6573397172962523
0.6573397172962523
0.6958012557577907
1.0838675749311506
1.122329113392689
1.122329113392689
1.122329113392689
1.176721942714731
1.0190673460380855
1.0190673460380855
1.0190673460380855
1.1344519614227009
1.1344519614227009
1.2498365768073163
1.2498365768073163
1.2498365768073163
1.3287328450391775
1.1971641422702317
1.1111615277510092
1.4007924007075463
1.0174083989530152
0.9593914480197986
0.9422022898449103
0.9422022898449103
0.9422022898449103
0.9806638283064487
0.9806638283064487
0.8260181273335248
0.8260181273335248
0.8260181273335248
0.8804109566555669
0.8963422475160706
0.8963422475160706
0.8963422475160706
0.6631784879661263
0.7785631033507417
0.7016400264276649
0.7016400264276649
0.7175713172881685
0.7175713172881685
0.7560328557497069
0.7560328557497069
0.8104256850717491
0.8488872235332875
0.8488872235332875
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.40987900959586077
0.44834054805739926
0.4799503332545798
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.37801642787485346
0.5166914769311608
0.5166914769311608
0.5166914769311608
0.5166914769311608
0.5166914769311608
0.7128076120693447
0.7128076120693447
0.7128076120693447
0.7128076120693447
0.7970898318036099
0.8740129087266868
0.7232150116403676
0.7232150116403676
0.761676550101906
0.761676550101906
0.761676550101906
0.838599627024983
0.838599627024983
0.8861407030826672
0.8861407030826672
0.86909171787899
0.86909171787899
0.9075532563405284
0.9075532563405284
1.1809200294997944
0.6902273723407648
0.6382520557643094
0.584395587891939
0.584395587891939
0.584395587891939
0.5368545118342548
0.5368545118342548
0.6137775887573318
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.1985491407757069
0.1985491407757069
0.7280810229154134
0.5244005236603061
0.5861524957935365
0.7077785596461664
1.01616556838965
1.01616556838965
1.01616556838965
0.7031177696768557
0.7031177696768557
0.7031177696768557
1.0129774817624946
1.0266758832101857
1.0651374216717242
1.0651374216717242
1.1035989601332625
0.7279787168591914
0.8049017937822682
0.8666537659154986
0.34691403222450323
0.34691403222450323
0.34691403222450323
0.45569969086858747
0.45569969086858747
0.45569969086858747
0.45569969086858747
0.45569969086858747
0.5260238110511333
0.6480073831762798
0.6712978168479716
0.6767790792453292
0.6705376307773145
0.8550069759899065
0.8325031135053138
0.8325031135053138
0.8325031135053138
0.038461538461538464
0.038461538461538464
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.3170246418122802
0.3170246418122802
0.3554861802738187
0.3939477187353571
0.3939477187353571
0.3939477187353571
0.5326227677916644
0.6542488316442944
0.7402514461635171
0.7402514461635171
0.7402514461635171
0.6927103701058328
0.6927103701058328
0.7311719085673714
0.7311719085673714
0.7696334470289098
0.7696334470289098
0.7696334470289098
0.7696334470289098
0.9416386760673552
0.9416386760673552
0.9416386760673552
0.9416386760673552
0.9416386760673552
1.0259208958016204
1.0259208958016204
1.0259208958016204
1.297885042411831
1.297885042411831
1.297885042411831
1.297885042411831
1.297885042411831
1.297885042411831
1.3838876569310536
1.3838876569310536
1.3838876569310536
1.3838876569310536
1.3838876569310536
1.3838876569310536
1.5055137207836835
1.588678246174775
1.450763383189125
1.450763383189125
1.5214450116441873
1.4596930395109569
1.4596930395109569
1.4596930395109569
1.4212315010494183
1.4212315010494183
1.4212315010494183
1.4981545779724954
1.4981545779724954
1.5750776548955723
1.6226187309532565
1.6226187309532565
1.6226187309532565
1.6226187309532565
1.7811997165539357
1.7086213454724792
1.7086213454724792
1.7086213454724792
1.7690792668871387
1.8656162656355129
1.7762102917764067
1.6965538374738884
1.6965538374738884
1.6785446435559108
1.726085719613595
1.7776796865367144
1.7776796865367144
1.7776796865367144
1.571157578947772
1.5192858196967343
1.221318994444283
1.221318994444283
1.061834571888886
1.1162274012109281
1.1706202305329703
1.1706202305329703
1.1706202305329703
1.2475433074560471
1.0615817753650592
1.0615817753650592
1.0615817753650592
0.9915104517063402
1.2377844608383728
1.2377844608383728
1.2377844608383728
1.384332525296321
1.384332525296321
1.200156873009772
1.277079949932849
1.277079949932849
1.331472779254891
1.3630825644520717
1.3630825644520717
1.3630825644520717
1.3630825644520717
1.277079949932849
1.277079949932849
1.5774471101681968
0.5473410534140409
0.3893237498027871
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.22417027402869963
0.22417027402869963
0.1472471971056227
0.1472471971056227
0.22417027402869963
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.4549395047979304
0.5551530153926992
0.5551530153926992
0.6639386740367834
0.695548459233964
0.6639386740367834
0.7183315033588256
0.7183315033588256
0.7183315033588256
0.7183315033588256
0.7183315033588256
0.8846605541410086
1.1340944531501844
1.1340944531501844
1.0928995373092045
1.04022710277212
1.0449619345266454
1.0449619345266454
0.9407737782480082
1.1068500325063646
1.1068500325063646
1.1068500325063646
1.1837731094294415
1.1837731094294415
1.22223464789098
1.22223464789098
0.444639357609098
0.5973730045571842
0.683375619076407
0.683375619076407
0.737768448398449
0.737768448398449
0.737768448398449
0.4187057506681798
0.4187057506681798
0.4187057506681798
0.4187057506681798
0.4187057506681798
0.48045772280141014
0.48045772280141014
0.8713145558848093
0.8940976000096709
0.8940976000096709
0.8850180624135252
0.8781663091491673
0.9550893860722441
0.8781663091491673
0.8781663091491673
0.9939008275998829
0.9939008275998829
0.9939008275998829
0.9939008275998829
1.0556527997331133
1.0556527997331133
1.0556527997331133
1.0556527997331133
1.365512511818752
0.8971884856616288
0.9741115625847058
0.9741115625847058
0.8952152943528445
0.8952152943528445
0.8952152943528445
0.8952152943528445
0.9812179088720673
0.9878168656125984
0.9108937886895214
0.9108937886895214
0.9108937886895214
0.9108937886895214
1.0325198525421515
1.0325198525421515
0.9968964032087442
0.9652866180115636
1.0196794473336057
1.0196794473336057
1.0196794473336057
1.3295391594192447
1.368000697880783
1.368000697880783
1.4540033124000058
0.7769271048206167
0.7769271048206167
0.8153886432821551
0.9241743019262394
0.9241743019262394
0.9717153779839236
0.9717153779839236
0.9717153779839236
0.9717153779839236
0.940105592786743
0.940105592786743
0.940105592786743
0.940105592786743
0.940105592786743
0.940105592786743
0.940105592786743
1.0814347702412248
1.1198963087027634
1.1198963087027634
1.205898923221986
1.133016420062524
1.1686398693959312
1.245562946319008
1.245562946319008
1.245562946319008
1.1432132174755387
1.306391705441665
1.306391705441665
1.4450667544979723
1.4450667544979723
1.4835282929595106
1.4835282929595106
1.4835282929595106
1.4835282929595106
1.5678105126937758
1.6182551628990727
1.4636488229822617
1.300723131539962
1.300723131539962
1.300723131539962
1.300723131539962
1.2691133463427815
1.3363465808733694
1.352277871733873
1.352277871733873
1.5478137790826014
1.5478137790826014
1.5478137790826014
1.5478137790826014
1.6921902694197046
1.6921902694197046
1.6831107318235587
1.529264577977405
1.529264577977405
1.5201850403812591
1.4976547927802244
1.5745778697033013
1.5745778697033013
1.2960147663525596
1.2960147663525596
1.3278773480735668
1.3663388865351054
1.3663388865351054
1.5905092656348212
1.5679790180337865
1.5679790180337865
1.6449020949568633
0.9197187332626636
0.9197187332626636
0.8579667611294333
0.957420085653545
0.8804970087304681
0.8488872235332875
1.0279970023599176
1.0279970023599176
1.0755380784176019
1.0211452490955597
1.0211452490955597
0.998362204970698
1.0368237434322365
1.0368237434322365
1.0368237434322365
0.9373704189081248
0.867046298725579
0.867046298725579
0.9197187332626636
0.9197187332626636
0.4488479376042296
0.4488479376042296
0.4488479376042296
0.487309476065768
0.487309476065768
0.487309476065768
0.5257710145273065
0.5257710145273065
0.5801638438493486
0.5801638438493486
0.5801638438493486
0.5326227677916644
0.5326227677916644
0.5326227677916644
0.5326227677916644
0.699309326846364
0.8581609742139803
0.8712007481873576
0.932952720320588
1.009875797243665
1.009875797243665
1.009875797243665
1.009875797243665
0.9939445063831612
1.009875797243665
1.0958784117628875
1.0958784117628875
0.8885737087201901
1.1984334208058292
1.1799117322599963
1.410680963029227
1.410680963029227
1.410680963029227
0.8604473419850479
0.91484017130709
0.91484017130709
1.0149296046548835
1.0533911431164218
1.1750172069690519
1.229410036291094
0.9754744490971468
1.0139359875586853
1.1355620514113152
0.5058839401954981
0.5058839401954981
0.5058839401954981
0.5058839401954981
0.5058839401954981
0.5058839401954981
0.5058839401954981
0.5058839401954981
0.5443454786570365
0.5443454786570365
0.6212685555801134
0.6212685555801134
0.774504404629924
0.7207218801042251
0.7207218801042251
0.7864484979213239
0.7585731137694203
0.9137242734630933
0.9137242734630933
0.9681171027851353
0.9681171027851353
0.984048393645639
0.984048393645639
0.984048393645639
0.984048393645639
0.984048393645639
0.984048393645639
0.2626318124902381
0.5727186489632592
0.6043284341604398
0.6043284341604398
0.6043284341604398
0.6043284341604398
0.5727186489632592
0.5727186489632592
0.6271114782853013
0.6271114782853013
0.9716275294098455
1.1434623885576578
0.7159335222588665
0.7159335222588665
0.0
0.17200522903844537
0.17200522903844537
0.5604290564843217
0.6148218858063638
0.6917449627294407
0.6917449627294407
0.6917449627294407
0.9828779867214683
0.3775899153771517
0.3775899153771517
0.3775899153771517
0.3775899153771517
0.3775899153771517
0.0
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.3076923076923077
0.4293183715449377
0.4293183715449377
0.5679934206012449
0.5679934206012449
0.5679934206012449
0.6223862499232871
0.6608477883848255
0.6608477883848255
0.6608477883848255
0.7377708653079025
0.9620382458788755
0.9620382458788755
0.9620382458788755
1.0164310752009176
1.3265179116739387
1.626912129978041
1.7989173590164862
1.7989173590164862
1.7989173590164862
1.9143019744011016
1.9912250513241785
2.100010709968263
2.100010709968263
2.100010709968263
2.100010709968263
2.100010709968263
2.3307799407374934
2.446164556122109
2.446164556122109
2.446164556122109
2.446164556122109
2.500557385444151
2.500557385444151
2.500557385444151
2.6221834492967813
2.378931321591521
2.378931321591521
2.679171647547894
2.5712390138992136
2.4124282460225848
2.3793244689145947
2.32966224639432
2.179431230921566
2.179431230921566
2.1385751636793144
2.023190548294699
2.0492412612911166
1.962819212868386
1.8555437813775557
1.6818415003860026
1.8275496648246656
1.6473155318881572
1.4152234836069448
1.4774242216934934
1.6153390846791436
1.576877546217605
1.653800623140682
0.5
0.5
0.5
0.5
0.5384615384615384
0.5384615384615384
0.5769230769230769
0.5769230769230769
0.5769230769230769
0.5769230769230769
0.6191930582151071
0.597589199538106
0.5250108284566494
0.7777100783553381
0.616020724208297
0.5934904766072622
0.5934904766072622
0.5934904766072622
0.5934904766072622
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.13131590624511905
0.13131590624511905
0.1697774447066575
0.1697774447066575
0.24670052162973444
0.24670052162973444
0.30109335095177653
0.30109335095177653
0.30109335095177653
0.3554861802738187
0.3554861802738187
0.3870959654709992
0.3870959654709992
0.4255575039325377
0.4255575039325377
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.6337964871007337
0.6337964871007337
0.6337964871007337
0.6337964871007337
0.6337964871007337
0.6337964871007337
0.6722580255622721
0.6722580255622721
0.6722580255622721
0.6722580255622721
0.6722580255622721
0.5340903660527951
0.4956288275912567
0.40962621307203406
0.4412359982692146
0.4412359982692146
0.4956288275912567
0.5787933529823482
0.5787933529823482
0.8074191956746236
0.8074191956746236
0.845880734136162
0.845880734136162
0.9002735634582042
0.9002735634582042
0.9002735634582042
0.9002735634582042
0.9002735634582042
1.021899627310834
1.021899627310834
0.7548122461570204
0.7548122461570204
0.8317353230800972
0.8317353230800972
0.8792763991377814
0.8792763991377814
0.9946610145223969
0.9946610145223969
1.049053843844439
1.049053843844439
1.049053843844439
1.0875153823059776
1.2595206113444228
1.2595206113444228
1.3749052267290383
1.2555724322276773
1.2555724322276773
1.1900595924820472
1.2444524218040893
1.1900595924820472
1.1900595924820472
1.1900595924820472
1.1900595924820472
1.222279682475571
1.1228263579514592
1.131905895547605
1.131905895547605
1.0934443570860666
0.6722580255622721
0.6722580255622721
0.7107195640238105
0.7107195640238105
0.6947882731633069
0.6947882731633069
0.6947882731633069
0.6947882731633069
0.6947882731633069
0.8164143370159369
0.8164143370159369
0.8164143370159369
0.8164143370159369
0.8164143370159369
0.8164143370159369
0.8548758754774753
0.9380404008685669
1.0052736353991547
1.0052736353991547
0.9283505584760778
0.4355598200129523
0.4355598200129523
0.4355598200129523
0.4899526493349944
0.5284141877965328
0.5284141877965328
0.5668757262580714
0.6500402516491628
0.6500402516491628
0.6500402516491628
0.7360428661683855
0.7360428661683855
0.7360428661683855
0.7360428661683855
0.652878340777294
0.7616639994213782
0.7616639994213782
0.992433230190609
1.0308947686521475
1.0308947686521475
1.0308947686521475
1.0308947686521475
1.0308947686521475
1.0308947686521475
1.1847409224983014
1.0631148586456713
1.0631148586456713
1.0434227001727676
1.2609940174609362
1.2609940174609362
1.152208358816852
1.1809800548859013
1.149117473164894
1.2035103024869362
1.2035103024869362
1.2035103024869362
1.2579031318089782
1.2579031318089782
1.3350790052558819
1.3735405437174204
1.3735405437174204
1.3735405437174204
1.4595431582366432
1.53646623515972
1.53646623515972
1.4820734058376779
1.4820734058376779
1.4436118673761393
1.4436118673761393
1.4436118673761393
1.35735645633309
1.212589840083082
0.7332498116248454
0.7332498116248454
0.7332498116248454
0.7332498116248454
0.7332498116248454
0.7950017837580757
0.7739391344181717
0.7739391344181717
0.7739391344181717
0.7739391344181717
0.764859596822026
0.764859596822026
0.8192524261440681
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.07692307692307693
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.2692307692307692
0.2692307692307692
0.32362359855281136
0.32362359855281136
0.4822045841534906
0.4822045841534906
0.4822045841534906
0.7643233338108973
0.8616743453163537
0.9001358837778921
0.6513717240638048
0.6513717240638048
0.6513717240638048
0.6513717240638048
0.6513717240638048
0.6889068736013095
0.6889068736013095
0.6889068736013095
0.7273684120628481
0.7658299505243865
0.8518325650436092
0.9190657995741971
1.0050684140934196
0.6060584323379085
0.6060584323379085
0.6060584323379085
0.6060584323379085
0.6060584323379085
0.6060584323379085
0.6060584323379085
0.6060584323379085
0.6060584323379085
0.6060584323379085
0.6060584323379085
0.6060584323379085
0.3705543698141523
0.3705543698141523
0.3705543698141523
0.3705543698141523
0.3705543698141523
0.32301329375646803
0.32301329375646803
0.3076923076923077
0.2692307692307692
0.2692307692307692
0.2692307692307692
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.4545129923002286
0.5761390561528585
0.5761390561528585
0.5761390561528585
0.5761390561528585
0.9804941744592386
0.9920067176929073
0.9535451792313687
0.9535451792313687
0.8863119447007809
0.8863119447007809
0.8863119447007809
0.940704774022823
0.940704774022823
0.9729248640163469
1.0589274785355696
1.3592946387709175
1.3592946387709175
1.4136874680929596
0.4575171921958185
0.4575171921958185
0.27171135008638386
0.27171135008638386
0.2876426409468875
0.2876426409468875
0.3736452554661102
0.41210679392764865
0.41210679392764865
0.41210679392764865
0.41210679392764865
0.4664996232496908
0.4664996232496908
0.3804970087304681
0.41210679392764865
0.45056833238918714
0.45056833238918714
0.5365709469084098
0.5365709469084098
0.654183346624813
0.4730985799902219
0.4730985799902219
0.4730985799902219
0.6809110506607161
0.37073816211279376
0.37073816211279376
0.4251309914348359
0.4251309914348359
0.4251309914348359
0.5020540683579128
0.5020540683579128
0.5020540683579128
0.6407291174142201
0.6407291174142201
0.7085726567411512
0.7085726567411512
1.001067552973844
0.9241444760507671
0.9241444760507671
0.8607990415503249
0.5552501219349727
0.0
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.20164002642766482
0.20164002642766482
0.24010156488920328
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.4477302432610559
0.4861917817225944
0.7351200876841167
0.7351200876841167
0.8120431646071936
0.9807033494969822
0.9807033494969822
0.9807033494969822
0.9122566752019624
0.9666495045240046
0.9666495045240046
1.0649855692312473
1.0649855692312473
1.1328291085581785
1.1487603994186821
1.1487603994186821
1.0493070748945705
0.8965781808652855
0.45458199652541387
0.45458199652541387
0.45458199652541387
0.45458199652541387
0.45458199652541387
0.45458199652541387
0.4868020865189377
0.37141747113432233
0.37141747113432233
0.44834054805739926
0.44834054805739926
0.4868020865189377
0.5411949158409798
0.5411949158409798
0.5411949158409798
0.5252636249804762
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.30109335095177653
0.4642718389179029
0.5411949158409798
0.5411949158409798
0.5411949158409798
0.6181179927640568
0.8104256850717491
0.8104256850717491
0.8104256850717491
0.8648185143937912
0.8648185143937912
0.8648185143937912
0.8648185143937912
0.9032800528553296
0.9032800528553296
0.9032800528553296
0.9417415913168681
0.9417415913168681
0.9417415913168681
0.9417415913168681
0.9802031297784065
0.9161204580638753
0.9161204580638753
0.9545819965254139
0.9545819965254139
0.9545819965254139
0.9161204580638753
0.9930435349869523
0.9930435349869523
1.0315050734484907
1.0315050734484907
1.0315050734484907
1.0315050734484907
1.0699666119100293
1.0699666119100293
1.0699666119100293
1.232256783344371
1.2707183218059095
1.1961246845746645
1.2505175138967066
1.1809800548859013
1.1809800548859013
1.1809800548859013
1.0949774403666785
1.2545580876603215
0.6247169495045879
0.6247169495045879
0.6247169495045879
0.8170246418122802
0.8170246418122802
0.8329559326727839
0.8329559326727839
0.7944943942112455
0.7944943942112455
0.7944943942112455
0.7944943942112455
0.7944943942112455
0.8329559326727839
0.8329559326727839
0.8329559326727839
0.8554861802738186
0.8403150754839721
0.8243837846234684
0.8243837846234684
0.46153846153846156
0.4005466754758883
0.6467679928217106
0.685229531283249
0.49228378344259993
0.49228378344259993
0.6309588324989073
0.4782299384696223
0.564232552988845
0.564232552988845
0.564232552988845
0.6485147727231101
0.6869763111846486
0.6869763111846486
0.6869763111846486
0.7413691405066907
0.9116539747601785
0.9116539747601785
0.9116539747601785
0.8946049895565013
0.9489978188785434
0.9489978188785434
0.9489978188785434
0.9489978188785434
0.910536280417005
0.910536280417005
0.9489978188785434
0.9489978188785434
1.2588575309641823
1.2588575309641823
1.2588575309641823
1.1891249929682401
1.1506634545067016
1.1506634545067016
1.1891249929682401
1.1891249929682401
1.3611302220066854
1.0977126142452969
0.7781026798287123
0.8302022397994852
0.845880734136162
0.845880734136162
0.845880734136162
0.845880734136162
0.845880734136162
1.1630427053375205
1.0639468890859254
1.0639468890859254
1.0639468890859254
1.0639468890859254
1.0639468890859254
1.0639468890859254
1.0639468890859254
1.0639468890859254
1.0639468890859254
1.1499495036051481
1.2331140289962397
1.3547400928488695
1.206845769910163
1.3991534622178552
1.3991534622178552
1.1736553262142784
1.1736553262142784
1.1736553262142784
1.2596579407335011
1.2596579407335011
1.2596579407335011
1.3750425561181165
1.3750425561181165
1.4135040945796549
1.467896923901697
1.467896923901697
1.467896923901697
1.467896923901697
1.544820000824774
1.544820000824774
1.751941724176101
2.006551627871608
2.006551627871608
1.8508049001436644
1.5117028298978195
1.5977054444170422
1.5977054444170422
1.674628521340119
1.5157164940340462
1.5157164940340462
1.5157164940340462
1.5157164940340462
1.5157164940340462
1.5157164940340462
1.595661452383896
1.595661452383896
1.4378706386267004
1.4016633510640728
1.2815439039249321
1.358466980848009
1.4353900577710859
1.4466973796990195
1.4466973796990195
1.4466973796990195
1.5508855359776565
1.6278086129007336
1.6278086129007336
1.6278086129007336
1.7470438654816591
1.43661818040991
1.4750797188714486
1.5967057827240785
1.635167321185617
1.5156846454099424
1.5156846454099424
1.330228706366608
1.198912800121489
1.198912800121489
1.088659543216274
1.088659543216274
1.343665151398376
1.1810873985021528
1.235480227824195
1.2739417662857333
1.3371670533014162
1.3371670533014162
1.3371670533014162
1.3146368057003812
1.3146368057003812
1.330568096560885
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.4386507056649102
0.4001891672033717
0.4001891672033717
0.4001891672033717
0.38425787634286807
0.38425787634286807
0.4386507056649102
0.4386507056649102
0.16317848796612636
0.16317848796612636
0.16317848796612636
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.22417027402869963
0.4704442831607323
0.2847355475935711
0.2847355475935711
0.2847355475935711
0.32319708605510955
0.32319708605510955
0.32319708605510955
0.32319708605510955
0.3775899153771517
0.3775899153771517
0.3775899153771517
0.41605145383869013
0.4545129923002286
0.5632986509443129
0.5632986509443129
0.617691480266355
0.7036940947855777
0.8960017870932699
1.226860451210294
1.3128630657295168
1.6674609294715508
1.8306394174376772
1.9166420319569
1.9641831080145842
1.9641831080145842
1.9641831080145842
1.9641831080145842
1.9641831080145842
1.9166420319569
1.9166420319569
1.9166420319569
1.9166420319569
1.9166420319569
1.9166420319569
1.9166420319569
1.9477181209374819
1.9477181209374819
1.9477181209374819
1.9477181209374819
1.9477181209374819
1.9736031060335304
1.9736031060335304
1.9283758663825352
1.9283758663825352
1.9159512846377327
1.9422029460206476
1.9422029460206476
1.9422029460206476
1.9178418761908613
1.5755669302996254
1.3614754210337303
1.4831099515410677
1.2651658571468396
1.303627395608378
1.303627395608378
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.4368648258604713
0.4368648258604713
0.49125765518251346
0.49125765518251346
0.49125765518251346
0.7130972296299123
0.7900203065529892
0.7900203065529892
0.7900203065529892
0.9091481015065713
0.8811524830524354
0.5242363774128711
0.15384615384615385
0.20823898316819597
0.20823898316819597
0.05439282932204212
0.05439282932204212
0.0
0.07692307692307693
0.07692307692307693
0.1985491407757069
0.1985491407757069
0.25294197009774905
0.25294197009774905
0.2914035085592875
0.2914035085592875
0.32362359855281136
0.4324092571968956
0.6558803985779208
0.5630260307943402
0.5630260307943402
0.6014875692558787
0.6014875692558787
0.6014875692558787
0.716872184640494
0.716872184640494
0.7712650139625361
0.7712650139625361
0.7712650139625361
0.9048087045394431
0.9817317814625199
0.841589134145082
0.841589134145082
1.048710857496409
1.2483166391923068
1.2289804674987557
1.2289804674987557
0.8858739939054405
0.8564919930400479
0.8564919930400479
0.8564919930400479
0.49167347864625666
0.49167347864625666
0.4600636934490761
0.4705132873859175
0.4705132873859175
0.6208513701434981
0.6593129086050366
0.6593129086050366
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.1472471971056227
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.2692307692307692
0.2692307692307692
0.2851620600912729
0.2851620600912729
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.32362359855281136
0.3620851370143498
0.4837112008669798
0.4837112008669798
0.5221727393285183
0.5221727393285183
0.5221727393285183
0.5221727393285183
0.27547221769878383
0.31393375616032226
0.31393375616032226
0.31393375616032226
0.31393375616032226
0.31393375616032226
0.3554861802738186
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.19230769230769232
0.038461538461538464
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.25405966444092265
0.25405966444092265
0.15384615384615385
0.18570873556716117
0.24010156488920328
0.24010156488920328
0.24918110248534905
0.4077620880860283
0.4077620880860283
0.42060249329457405
0.42060249329457405
0.9592139130304262
0.9592139130304262
1.1177948986311055
1.1177948986311055
1.0861851134339249
1.0861851134339249
1.0861851134339249
1.2244498794856753
1.2790027006241662
0.8720978291207883
0.6160981777964978
0.6160981777964978
0.6160981777964978
0.0
0.12162606385262999
0.24325212770525997
0.24325212770525997
0.24325212770525997
0.28171366616679844
0.28171366616679844
0.33610649548884053
0.33610649548884053
0.8271768391670086
0.8271768391670086
1.1293223994424775
0.7762324037694409
0.7853119413655867
0.7853119413655867
0.7853119413655867
0.8012432322260903
0.8328530174232709
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.5411949158409798
0.5796564543025183
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.7399986496396903
0.7399986496396903
0.7399986496396903
0.7399986496396903
0.7399986496396903
0.08600261451922268
0.3648781915578899
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.08600261451922268
0.08600261451922268
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.19478827316330694
0.19478827316330694
0.19478827316330694
0.21731852076434172
0.3389445846169717
0.3389445846169717
0.20762867837185267
0.20762867837185267
0.24609021683339113
0.24609021683339113
0.24609021683339113
0.07692307692307693
0.07692307692307693
0.2155981259793842
0.1386750490563073
0.1386750490563073
0.1930678783783494
0.23152941683988787
0.23152941683988787
0.23152941683988787
0.37020446589619516
0.37020446589619516
0.4789901245402794
0.8252938519684393
0.7635418798352089
0.7635418798352089
0.9783798197439361
1.032772649065978
0.9943111106044398
0.9943111106044398
0.9943111106044398
0.9943111106044398
0.9100288908701746
0.9644217201922167
0.9644217201922167
0.8874986432691397
0.8874986432691397
0.8874986432691397
0.3804970087304681
0.3804970087304681
0.3870959654709992
0.5456769510716785
0.5772867362688591
0.5772867362688591
0.5772867362688591
0.6860723949129433
0.7245339333744818
0.7245339333744818
0.7245339333744818
0.8399185487590971
0.8399185487590971
0.7923774727014129
0.7923774727014129
0.8693005496244899
0.8693005496244899
0.7923774727014129
0.5909902427975748
0.5909902427975748
0.5909902427975748
0.6294517812591133
0.6294517812591133
0.6631784879661263
0.6631784879661263
0.6403954438412648
0.6087856586440843
0.6087856586440843
0.6087856586440843
0.6087856586440843
0.6087856586440843
0.5318625817210073
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.25294197009774905
0.25294197009774905
0.374568033950379
0.374568033950379
0.374568033950379
0.374568033950379
0.374568033950379
0.374568033950379
0.374568033950379
0.374568033950379
0.41302957241191746
0.41302957241191746
0.9516409921477698
1.2388666903233956
1.2388666903233956
1.277328228784934
1.277328228784934
1.1587044003078701
1.1587044003078701
1.0583511534268477
1.0160811721348175
1.0160811721348175
0.9391580952117405
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.34691403222450323
0.3084524937629648
0.3084524937629648
0.3628453230850069
0.3628453230850069
0.3628453230850069
0.3628453230850069
0.3628453230850069
0.5204999197616524
0.6065025342808752
0.6065025342808752
0.6065025342808752
0.6065025342808752
0.6065025342808752
1.188641365938185
1.1320207522843548
1.1716952959840206
1.2260881253060627
1.2260881253060627
1.2542393707388517
1.3323932030945322
1.3323932030945322
1.3323932030945322
0.13131590624511905
0.11538461538461539
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.05439282932204212
0.14039544384126482
0.14039544384126482
0.14039544384126482
0.08600261451922268
0.08600261451922268
0.12446415298076115
0.12446415298076115
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.15384615384615385
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.36944427982553807
0.36944427982553807
0.36944427982553807
0.36944427982553807
0.36944427982553807
0.36944427982553807
0.36944427982553807
0.8756857282935526
0.8419325550194167
0.8419325550194167
0.7900467731201121
0.7900467731201121
0.9510153419975609
0.5568734101776568
0.5568734101776568
0.05439282932204212
0.41602514716892186
0.0
0.0
0.0
0.1386750490563073
0.1386750490563073
0.7542095457152365
0.7989125326447895
0.7989125326447895
0.7542095457152365
0.6924575735820061
0.6924575735820061
0.6924575735820061
0.8510385591826853
1.0433462514903777
1.0433462514903777
1.3532059635760165
1.3532059635760165
1.0200558178186858
1.158730866874993
1.0727282523557704
1.0727282523557704
1.0727282523557704
1.1496513292788473
1.2860331089838855
1.1434098808108326
1.2294124953300554
1.2294124953300554
1.3510385591826855
1.3895000976442238
1.3895000976442238
1.3895000976442238
1.3895000976442238
1.3895000976442238
1.4512520697774542
1.5056448990994964
1.5056448990994964
1.5056448990994964
1.5056448990994964
1.5056448990994964
1.6144305577435805
1.652892096205119
1.676182529876811
1.676182529876811
1.7915671452614264
1.7915671452614264
1.8252938519684394
1.911296466487662
1.911296466487662
1.9972990810068847
1.9972990810068847
2.2535261498411385
2.416704637807265
2.416704637807265
2.416704637807265
2.726791474280286
2.9218325439674198
2.357913167440858
2.357913167440858
2.6298773140510687
2.5688855279884955
2.637332202283515
2.637332202283515
2.637332202283515
2.637332202283515
2.6820351892130683
2.9519606594950134
2.9519606594950134
2.936191033601554
2.9837321096592384
2.7933809252498425
2.8793835397690652
2.8793835397690652
2.7266546457397802
2.8420392611243956
2.8420392611243956
2.8420392611243956
2.894587029598781
2.9563390017320113
3.1892756368945734
3.1892756368945734
2.8561254911372425
2.8561254911372425
2.7792024142141654
2.7792024142141654
2.7022793372910887
2.7022793372910887
2.7022793372910887
2.518290996508885
2.461670382855055
2.3462857674704396
2.3462857674704396
2.286937927510434
2.212131772097189
2.0874148225926015
2.0874148225926015
1.9370767398350208
1.7001521126726766
1.8217781765253067
1.9654112068878848
1.8884881299648077
1.8884881299648077
2.027163179021115
2.027163179021115
1.723605573284285
1.723605573284285
1.7230024383161964
1.7059534531125191
1.7218847439730227
1.7218847439730227
1.4464125262742389
1.5032283437678633
1.470915965184058
1.470915965184058
1.5093775036455965
1.5093775036455965
0.6542488316442944
0.7696334470289098
0.8080949854904482
0.8080949854904482
1.0543689946224808
1.1570103113408239
1.1250506230775432
1.1250506230775432
1.0187455452890735
1.0028142544285699
1.0028142544285699
1.0028142544285699
1.0028142544285699
0.9026007438338011
0.9026007438338011
1.0336638535550935
0.8391283769156133
1.008479309124569
1.008479309124569
0.9859490615235341
0.9859490615235341
1.2943752486167306
0.8613011162441315
0.9156939455661736
0.9541554840277121
0.9541554840277121
0.9712044692313894
0.9712044692313894
0.9712044692313894
0.9511121735938459
0.9511121735938459
1.0371147881130685
1.0371147881130685
1.3374819483484166
1.3149985824422818
1.3919216593653587
1.3919216593653587
1.4235314445625393
1.4235314445625393
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.3486344270094608
0.3101728885479223
0.3101728885479223
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.1472471971056227
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.30109335095177653
0.30109335095177653
0.4397684000080838
0.4397684000080838
0.5257710145273065
0.5801638438493486
0.5801638438493486
0.5801638438493486
0.5801638438493486
0.7387448294500278
0.7228135385895242
0.7228135385895242
0.7228135385895242
0.7228135385895242
0.7228135385895242
0.7997366155126011
0.7997366155126011
0.7997366155126011
1.1754223438061537
1.4473864904163645
1.327480821348692
1.3500110689497267
1.318401283752546
1.318401283752546
1.4400273476051761
1.4400273476051761
1.4784888860667147
1.4784888860667147
1.4784888860667147
1.540240858199945
1.516950424528253
1.6257360831723373
1.7971478705890511
1.7655380853918705
1.803999623853409
1.803999623853409
1.803999623853409
1.615538851233018
1.615538851233018
1.6827720857636057
1.639575715547542
1.6011141770860036
1.6011141770860036
1.6011141770860036
1.6011141770860036
1.6011141770860036
1.6011141770860036
1.64591427055783
1.4601084284483954
1.5145012577704375
1.5145012577704375
1.6810661208137414
1.7898517794578257
1.8836903241626954
1.9312314002203796
1.9787724762780639
1.9787724762780639
1.9787724762780639
1.9787724762780639
1.494556302773707
1.494556302773707
1.5104875936342108
1.649162642690518
1.649162642690518
1.7163958772211059
1.6938656296200711
1.6107011042289796
1.6107011042289796
1.6107011042289796
1.6107011042289796
1.649162642690518
1.6135391933571108
0.9888222438525228
1.0204320290497033
1.0748248583717455
1.1608274728909682
1.2762120882755836
1.2762120882755836
1.2762120882755836
1.2762120882755836
1.6287384834098755
1.6287384834098755
1.687609422421943
1.5094883664675518
1.3622411693619292
1.300489197228699
1.2173246718376074
0.29424159768741864
0.3258513828845992
0.3076923076923077
0.23984876836537652
0.3258513828845992
0.3258513828845992
0.3643129213461377
0.3643129213461377
0.12446415298076115
0.20138722990383806
0.20138722990383806
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.28738984442306076
0.23984876836537652
0.27171135008638386
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3486344270094608
0.3486344270094608
0.3870959654709992
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.038461538461538464
0.038461538461538464
0.09285436778358058
0.09285436778358058
0.2560328557497069
0.33295593267278384
0.2944943942112454
0.2944943942112454
0.2944943942112454
0.33295593267278384
0.33295593267278384
0.33295593267278384
0.5900638538735411
0.43865070566491016
0.6011594543359481
0.3309827413639996
0.0
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.0
0.07692307692307693
0.07692307692307693
0.1629256914422996
0.1629256914422996
0.1629256914422996
0.20138722990383806
0.20138722990383806
0.20138722990383806
0.32301329375646803
0.32301329375646803
0.3614748322180065
0.3614748322180065
0.3614748322180065
0.25294197009774905
0.329865047020826
0.329865047020826
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.38425787634286807
0.42271941480440656
0.42271941480440656
0.461180953265945
0.461180953265945
0.5998560023222522
0.5998560023222522
0.685858616841475
0.685858616841475
0.685858616841475
0.685858616841475
0.7402514461635171
0.7402514461635171
0.7402514461635171
0.8618775100161471
0.9003390484776855
0.685858616841475
0.685858616841475
0.685858616841475
0.7243201553030134
0.7243201553030134
0.7243201553030134
0.685858616841475
0.7017899077019786
0.7017899077019786
0.7017899077019786
0.7017899077019786
0.7402514461635171
1.0406456644676192
1.0406456644676192
1.0406456644676192
1.0406456644676192
1.0565769553281228
1.0565769553281228
1.0565769553281228
1.0565769553281228
1.0565769553281228
1.2104231091742768
1.2104231091742768
1.2013435715781309
1.3551897254242848
1.3551897254242848
1.4321128023473617
1.4321128023473617
1.4705743408089
1.5090358792704386
1.5090358792704386
1.5090358792704386
1.5090358792704386
1.5090358792704386
1.5090358792704386
1.5090358792704386
1.3091162476277314
1.3478305826130965
1.3478305826130965
1.6422296659293885
1.6806912043909268
1.6968225178950738
1.6968225178950738
1.8010106741737109
1.9933183664814034
1.9395616459830427
1.923630355122539
1.8701217891181297
1.8701217891181297
1.908583327579668
1.908583327579668
1.908583327579668
1.8488045467552219
1.910242668941643
1.534706821922404
1.4871657458647198
1.410242668941643
1.3717811304801044
1.3717811304801044
1.2723278059559928
1.263248268359847
1.126408470825247
0.9274542465589319
0.9274542465589319
0.9274542465589319
0.9274542465589319
0.9274542465589319
0.9649893960964367
1.2142073196185266
1.1625681831697832
1.1241066447082446
1.1241066447082446
1.1784994740302868
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.24010156488920328
0.24010156488920328
0.24010156488920328
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.2626318124902381
0.2626318124902381
0.3170246418122802
0.3170246418122802
0.3170246418122802
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.4324092571968956
0.4934010432594689
0.4934010432594689
0.6320760923157761
0.6320760923157761
0.6320760923157761
0.7089991692388531
0.7089991692388531
0.7089991692388531
0.7474607077003915
0.7474607077003915
0.8018535370224337
0.8403150754839721
0.8403150754839721
0.8403150754839721
0.9988960610846513
0.9604345226231129
0.8291186163779939
0.8291186163779939
0.9507446802306239
0.9507446802306239
0.9507446802306239
0.9507446802306239
0.9507446802306239
0.9507446802306239
0.9507446802306239
0.9892062186921623
0.9892062186921623
0.9892062186921623
1.0428388619435474
1.0428388619435474
1.0428388619435474
1.0269075710830438
1.0813004004050857
0.9749953226166161
1.051918399539693
0.6513717240638048
0.6513717240638048
0.6513717240638048
0.6513717240638048
0.6513717240638048
0.6513717240638048
0.5787933529823482
0.5787933529823482
0.5787933529823482
0.5787933529823482
0.5787933529823482
0.7004194168349782
0.7864220313542009
0.7864220313542009
0.7864220313542009
0.8633451082772778
0.8633451082772778
1.1353092548874884
1.1353092548874884
1.3933170984451564
1.6175844790161296
1.6175844790161296
1.7377039261552705
1.6861491859613593
1.6861491859613593
1.5660297388222186
1.4418183823652841
1.4418183823652841
1.4893594584229684
1.4893594584229684
1.5437522877450105
1.566535331869872
1.6140764079275565
1.6140764079275565
1.6684692372495984
1.6684692372495984
1.7387933574321444
1.8541779728167596
1.8541779728167596
1.8541779728167596
1.9814802149256519
1.9814802149256519
1.9092782134774184
2.0309042773300487
2.062766859051056
2.062766859051056
2.062766859051056
1.9837735893479376
1.670743141102582
1.6961290468308567
1.3194813879683336
1.2650885586462914
1.2650885586462914
1.0521447294963968
0.9473727349885394
0.8613701204693167
0.8613701204693167
0.9382931973923937
1.0599192612450237
1.0599192612450237
1.098380799706562
1.0627573503731549
1.0627573503731549
1.0627573503731549
1.0627573503731549
1.0627573503731549
1.1487599648923774
1.1487599648923774
1.1487599648923774
1.2063033570304762
1.2379131422276568
1.3532977576122722
1.3532977576122722
1.2040176920337664
1.1721551103127592
0.8887134450064438
0.8887134450064438
0.9271749834679822
0.9271749834679822
1.0040980603910592
1.0425595988525977
1.157944214237213
1.157944214237213
1.157944214237213
1.279570278089843
1.3180318165513816
1.404034431070604
1.404034431070604
1.3271113541475272
1.3271113541475272
1.3271113541475272
1.3271113541475272
1.2886498156859887
1.3746524302052114
1.4837955971218122
1.4453340586602739
1.4453340586602739
1.4453340586602739
1.4453340586602739
1.4137242734630933
1.2983396580784778
1.3074191956746235
1.3843422725977006
1.3843422725977006
1.3843422725977006
1.3843422725977006
1.4675067979887921
1.4199657219311077
1.4199657219311077
1.6287102981469572
1.6287102981469572
1.590248759685419
1.4748641443008035
1.6135391933571106
1.6135391933571106
1.5739617570515754
1.5739617570515754
1.612423295513114
1.4298319121650336
1.4298319121650336
1.391370373703495
1.391370373703495
1.3866355419489698
1.3866355419489698
1.3866355419489698
1.287182217424858
1.287182217424858
1.287182217424858
1.3731848319440807
1.3731848319440807
1.3731848319440807
1.3059515974134928
1.2900203065529892
1.2900203065529892
1.2900203065529892
1.2900203065529892
1.2900203065529892
1.2740890156924856
1.2740890156924856
1.2040176920337664
1.4087486041133892
1.4087486041133892
1.4087486041133892
1.4087486041133892
1.0398117138346814
1.0398117138346814
0.9221993141182783
0.9381306049787819
0.9381306049787819
0.9221993141182783
0.8678064847962361
0.8379170943840131
0.8151340502591515
0.7132001448794252
0.7132001448794252
0.658807315557383
0.6203457770958446
0.6203457770958446
0.6929241481773012
0.715454395778336
0.7539159342398745
0.7539159342398745
0.7539159342398745
0.2851620600912729
0.2851620600912729
0.2851620600912729
0.3939477187353571
0.47087079565843404
0.47087079565843404
0.47087079565843404
0.5093323341199725
0.5093323341199725
0.5637251634420146
0.5637251634420146
0.5637251634420146
0.37801642787485346
0.37801642787485346
0.42271941480440656
0.461180953265945
0.461180953265945
0.0
0.1386750490563073
0.22467766357552996
0.22467766357552996
0.22467766357552996
0.2631392020370684
0.2631392020370684
0.2631392020370684
0.5905712434203715
0.5905712434203715
0.9004309555060104
0.9112912678255704
0.9882143447486472
0.9882143447486472
0.7927789457522563
0.878781560271479
0.7370582544553371
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.14039544384126482
0.14039544384126482
0.12446415298076115
0.23984876836537652
0.23984876836537652
0.11538461538461539
0.11538461538461539
0.0
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.18570873556716117
0.21448043163621056
0.0
0.038461538461538464
0.038461538461538464
0.23076923076923078
0.4230769230769231
0.4230769230769231
0.5617519721332304
0.5617519721332304
0.730412157023019
0.8073352339460959
0.8073352339460959
0.8842583108691728
0.9386511401912149
0.9386511401912149
0.9386511401912149
1.085995443839111
1.239841597685265
1.2783031361468034
1.3936877515314188
1.3936877515314188
1.3936877515314188
1.3936877515314188
1.3936877515314188
1.4326562450134828
1.503973982292227
1.5882562020264919
1.5791766644303462
1.5407151259688077
1.5407151259688077
1.5407151259688077
1.5407151259688077
1.7582864432569763
1.8442890577761988
1.8594601625660454
1.8594601625660454
2.0555762977042296
2.0555762977042296
2.0555762977042296
2.0233562077107057
2.077749037032748
2.1093588222299284
2.077749037032748
2.077749037032748
2.077749037032748
2.077749037032748
2.077749037032748
2.1546721139558245
2.1546721139558245
2.1546721139558245
2.1546721139558245
2.33246719673384
1.613296541821344
1.7220822004654284
1.7990052773885052
1.7990052773885052
1.7990052773885052
1.7990052773885052
1.637039794660506
1.637039794660506
1.8521354774190284
1.8521354774190284
1.5985782561989677
1.4667549604070182
1.6209918181207217
1.5947231223496878
1.6106544132101914
1.6166709754112847
1.6166709754112847
1.4201209317438166
1.0399743062482933
0.910886184334962
0.8605070191491466
0.9631483358674898
0.940618088266455
0.940618088266455
0.940618088266455
0.9950109175884971
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.18570873556716117
0.18570873556716117
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.2557800592258802
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3101728885479223
0.3486344270094608
0.21731852076434172
0.27171135008638386
0.27171135008638386
0.27171135008638386
0.35771396460560656
0.35771396460560656
0.35771396460560656
0.396175503067145
0.396175503067145
0.396175503067145
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.4255575039325377
0.4255575039325377
0.4799503332545798
0.4799503332545798
0.4255575039325377
0.4255575039325377
0.3870959654709992
0.5257710145273065
0.564232552988845
0.564232552988845
0.564232552988845
0.564232552988845
0.6411556299119219
0.6411556299119219
0.6411556299119219
0.6026940914503834
0.6026940914503834
0.6796171683734603
0.6796171683734603
0.6796171683734603
0.6886967059696061
0.6886967059696061
0.4939084328062992
0.44636735674861494
0.5007601860706571
0.5007601860706571
0.5007601860706571
0.5007601860706571
0.5007601860706571
0.5007601860706571
0.5796564543025183
0.5796564543025183
0.5796564543025183
0.7335026081486722
0.7335026081486722
0.7335026081486722
0.7335026081486722
0.8195052226678948
0.873898051989937
0.9057606337109443
0.9057606337109443
0.9057606337109443
0.5257710145273065
0.5257710145273065
0.5257710145273065
0.5257710145273065
0.4730985799902219
0.4730985799902219
0.45716728912971827
0.4956288275912567
0.4956288275912567
0.45716728912971827
0.45716728912971827
0.5115601184517604
0.6039879737376391
0.6039879737376391
0.7426630227939465
0.7426630227939465
0.5257710145273065
0.5189192612629486
0.5733120905849908
0.5733120905849908
0.6449640727424136
0.6993569020644558
0.7762799789875326
0.7762799789875326
0.7762799789875326
0.8209829659170857
0.9069855804363084
0.8647155991442782
0.8647155991442782
0.8647155991442782
1.0278940871104045
1.1495201509630346
1.1495201509630346
1.1495201509630346
1.1019790749053504
1.1019790749053504
1.1019790749053504
1.1019790749053504
1.1335888601025308
1.1335888601025308
1.1335888601025308
1.4434485721881698
1.667715952759143
1.5120955418427318
1.5171836569170154
1.5171836569170154
1.548793442114196
1.5397139045180501
1.7468356278693773
2.034061326045003
2.009824948632132
2.009824948632132
1.8832174075744152
1.9376102368964574
1.9376102368964574
1.831941930471454
1.8272070987169287
1.7915836493835213
1.8685067263065982
1.8685067263065982
1.797825097851536
1.797825097851536
1.7593635593899974
1.8747481747746129
1.8747481747746129
1.7915836493835213
1.7915836493835213
1.7531221109219828
1.7531221109219828
1.7531221109219828
1.730591863320948
1.4967317468997594
1.4802768369992805
1.4802768369992805
1.397112311608189
1.397112311608189
1.4831149261274117
1.4831149261274117
1.6547954259220885
1.5340010463337526
1.6427867049778369
1.7814617540341442
1.7814617540341442
1.7814617540341442
1.6231600315244146
1.7533586779526646
1.7533586779526646
1.8077515072747068
1.8077515072747068
1.8077515072747068
1.8077515072747068
1.8077515072747068
1.9463024790840386
1.9463024790840386
1.653905353428553
0.9276810110419405
0.9276810110419405
0.9502112586429753
0.9502112586429753
0.966142549503479
1.0521451640227018
1.0521451640227018
1.0521451640227018
1.3289879776595022
1.02936211989784
1.02936211989784
0.9977523347006595
0.9977523347006595
0.9977523347006595
0.9285454743349827
0.7133943579639722
0.7133943579639722
0.5577739470475609
0.5081117245272859
0.5691035105898592
0.5081117245272859
0.5081117245272859
0.05439282932204212
0.13131590624511905
0.13131590624511905
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.20823898316819597
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.0
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.27171135008638386
0.32610417940842595
0.41210679392764865
0.4664996232496908
0.4664996232496908
0.4664996232496908
0.4664996232496908
0.4664996232496908
0.4664996232496908
0.4664996232496908
0.4664996232496908
0.5208924525717329
0.5208924525717329
0.5208924525717329
0.5208924525717329
0.6626157583878748
0.6626157583878748
0.6197354722995013
0.6197354722995013
0.6197354722995013
0.8417826737451028
0.8417826737451028
0.8417826737451028
0.0
0.0
0.0
0.0
0.0
0.08600261451922268
0.08600261451922268
0.17200522903844537
0.17200522903844537
0.6148218858063638
0.6148218858063638
0.6210633342743784
0.6210633342743784
0.6979864111974553
0.6979864111974553
1.0079695713315788
0.9342801477691604
0.39993637067954496
0.43839790914108345
0.43839790914108345
0.6268586817614745
0.4799503332545798
0.07692307692307693
0.09285436778358058
0.13131590624511905
0.20823898316819597
0.4545129923002286
0.4545129923002286
0.4545129923002286
0.4545129923002286
0.4545129923002286
0.7345172188110177
0.7345172188110177
0.7345172188110177
0.8114402957340947
1.3239231926701238
1.3239231926701238
1.5034827683595517
1.5911793025626486
1.561797301697256
1.700472350753563
1.700472350753563
1.7389338892151016
1.7389338892151016
1.7389338892151016
1.700472350753563
1.700472350753563
1.7389338892151016
1.8249365037343244
1.9018595806574012
2.0402009561407533
2.0402009561407533
2.0402009561407533
2.0877420321984372
2.0877420321984372
2.2093680960510675
2.2093680960510675
2.2093680960510675
2.2093680960510675
2.2067742696768895
2.2836973465999666
2.2836973465999666
2.4422783322006456
2.5623977793397867
2.6241497514730168
2.1212887905509206
2.1212887905509206
2.1212887905509206
2.0868409162256087
2.1184507014227894
2.1184507014227894
2.1184507014227894
2.1184507014227894
2.1184507014227894
2.171123135959874
2.268029395065428
2.2375649492525063
2.4539414568608313
2.109265503197961
2.060472166493438
2.137395243416515
2.0385972467813
2.0385972467813
1.9509007125782032
1.8677361871871117
1.7908131102640348
1.7551896609306274
1.1791917681842872
1.0683306133799042
1.0683306133799042
1.0683306133799042
1.1684309693041761
1.1499092807583433
1.0865985788071997
1.1341396548648839
1.2173041802559754
1.2173041802559754
1.2173041802559754
1.2173041802559754
1.2173041802559754
1.2620071671855286
1.3095482432432128
1.3095482432432128
0.9469147171589777
0.7479604928926624
0.9199657219311078
0.9199657219311078
0.9199657219311078
0.9199657219311078
0.9199657219311078
1.2071914201067335
1.0605449580710142
1.0130038820133298
0.9813940968161493
0.9813940968161493
0.9141608622855615
0.31925242614406807
0.31925242614406807
0.5263741494953952
0.5263741494953952
0.5263741494953952
0.5263741494953952
0.603297226418472
0.6576900557405142
0.6576900557405142
0.8115362095866681
0.8115362095866681
0.8115362095866681
0.8115362095866681
1.0501275473226173
0.9197380300015319
1.0735841838476858
1.18236984249177
1.236762671813812
1.519176412360864
1.6051790268800867
1.6051790268800867
1.6051790268800867
1.6051790268800867
1.6595718562021289
1.6595718562021289
1.5553836999234918
1.5553836999234918
1.5553836999234918
1.664169358567576
1.2962599585218268
1.2962599585218268
1.2962599585218268
1.2962599585218268
1.3278697437190075
1.3951029782495954
1.4845089521087014
1.5007977512417217
1.5007977512417217
1.5680309857723096
1.5324075364389023
1.681629721352486
1.867764356708157
1.796814395544139
1.9011444040739667
1.5788578192468405
1.518414412349619
1.5409446599506538
1.5409446599506538
0.1985491407757069
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.29252120290246114
0.29252120290246114
0.3309827413639996
0.3853755706860417
0.3853755706860417
0.3853755706860417
0.3853755706860417
0.4013068615465454
0.4397684000080838
0.4397684000080838
0.47137818520526437
0.5098397236668029
0.5098397236668029
0.5098397236668029
0.5098397236668029
0.5634723669181879
0.6403954438412648
0.6947882731633069
0.6947882731633069
0.6947882731633069
0.7807908876825296
0.7807908876825296
0.7807908876825296
0.7807908876825296
0.6678868531535288
0.6203457770958446
0.6203457770958446
0.7419718409484746
0.7419718409484746
0.7419718409484746
0.7419718409484746
0.6944307648907904
0.7328923033523288
0.7328923033523288
0.7328923033523288
0.7328923033523288
0.7328923033523288
0.7328923033523288
0.7328923033523288
0.787285132674371
0.787285132674371
0.3683265854823644
0.4543292000015871
0.4543292000015871
0.4543292000015871
0.4543292000015871
0.4543292000015871
0.4543292000015871
0.5087220293236292
0.5087220293236292
0.5631148586456713
0.5631148586456713
0.5949774403666787
0.6809800548859013
0.766982669405124
0.766982669405124
0.7351200876841167
0.7735816261456552
0.7735816261456552
0.7735816261456552
0.7735816261456552
0.8120431646071936
0.8980457791264164
0.8980457791264164
0.8980457791264164
0.8980457791264164
0.8980457791264164
0.8980457791264164
0.8595842406648778
0.8595842406648778
0.8595842406648778
0.91397706998692
1.1062847622946124
1.1566639274804276
1.1566639274804276
1.1951254659419661
1.161795285959828
1.1461167916231512
1.1461167916231512
1.1301855007626476
1.1301855007626476
1.1301855007626476
1.1301855007626476
1.1845783300846895
1.1845783300846895
1.1845783300846895
1.1845783300846895
1.294691850703651
1.2956182396276845
1.2412254103056426
1.1658089500960547
1.1658089500960547
1.2042704885575932
1.2042704885575932
1.1658089500960547
1.0826444247049634
1.4475226162628532
1.52444569318593
1.52444569318593
1.4769046171282458
1.52444569318593
1.4150479332463257
1.2747572011537507
1.2747572011537507
1.1978341242306738
1.0530675079806657
1.0530675079806657
1.0915290464422043
1.0915290464422043
1.0915290464422043
1.0915290464422043
1.216245995946792
1.16185316662475
1.2162459959467922
1.2162459959467922
1.4723385288605977
1.4338769903990594
0.8226107508993604
0.8226107508993604
0.9502805776055357
0.7296967059516811
0.7296967059516811
0.7296967059516811
0.7681582444132196
0.7681582444132196
0.9560947643121686
0.9560947643121686
1.0104875936342108
1.0104875936342108
1.2176093169855378
1.345279143691713
1.345279143691713
1.345279143691713
0.640038370095053
0.48543203017824205
0.767845770725294
0.0
0.038461538461538464
0.038461538461538464
0.19230769230769232
0.19230769230769232
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.23076923076923078
0.36944427982553807
0.36944427982553807
0.36944427982553807
0.36944427982553807
0.7722187396332142
0.7722187396332142
0.6183725857870603
0.9282322978726992
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.0
0.0
0.0
0.038461538461538464
0.16008760231416844
0.16008760231416844
0.16008760231416844
0.21448043163621056
0.21448043163621056
0.264859596822026
0.3033211352835644
0.3033211352835644
0.5208924525717329
0.6211059631665017
0.6211059631665017
1.1190280601090277
1.1190280601090277
1.0188145495142589
1.0188145495142589
1.0188145495142589
1.1341991648988743
1.4642533199232224
0.878349903353531
0.878349903353531
0.8818610875840046
0.7941965631028276
1.1250552272198517
1.0096706118352363
1.0096706118352363
1.0096706118352363
0.7768294941407641
0.7768294941407641
0.8312223234628062
0.8312223234628062
0.8312223234628062
1.0510490848564111
0.24670052162973444
0.16317848796612636
0.16317848796612636
0.16317848796612636
0.21757131728816848
0.21757131728816848
0.25603285574970697
0.25603285574970697
0.44834054805739926
0.6735858875371492
0.6735858875371492
0.7505089644602262
0.7505089644602262
0.7505089644602262
0.7505089644602262
0.7505089644602262
0.7505089644602262
0.7505089644602262
0.7505089644602262
0.7505089644602262
0.34615384615384615
0.38461538461538464
0.6848557105717575
0.6848557105717575
0.7708583250909803
0.7083233794230284
0.7083233794230284
0.3167718452884535
0.3167718452884535
0.3167718452884535
0.3167718452884535
0.3552333837499919
0.4706179991346073
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.40962621307203406
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.45716728912971827
0.4412359982692146
0.278310306826915
0.278310306826915
0.278310306826915
0.278310306826915
0.3643129213461377
0.4503155358653604
0.5272386127884373
0.5272386127884373
0.5272386127884373
0.5272386127884373
0.5272386127884373
0.5657001512499757
0.5657001512499757
0.5657001512499757
0.6274521233832061
0.5657001512499757
0.6041616897115142
0.61324122730766
0.61324122730766
0.8072428392992265
0.7516616833409636
0.7516616833409636
0.7104667674999838
0.7873898444230607
0.7873898444230607
0.7873898444230607
0.23984876836537652
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.29424159768741864
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3870959654709992
0.18570873556716117
0.18570873556716117
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.21731852076434172
0.3033211352835644
0.3893237498027871
0.29646938201920653
0.29646938201920653
0.29646938201920653
0.29646938201920653
0.29646938201920653
0.29646938201920653
0.3824719965384292
0.3824719965384292
0.42093353499996766
0.42093353499996766
0.42093353499996766
0.4978566119230446
0.5363181503845831
0.5363181503845831
0.5363181503845831
0.6365316609793519
0.6365316609793519
0.905762430210121
0.78129827722936
0.6952956627101372
0.6952956627101372
0.6862161251139915
0.6862161251139915
0.6862161251139915
0.8785238174216838
0.8785238174216838
0.8400622789601453
1.1399162395573526
0.41602514716892186
0.45448668563046035
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.11538461538461539
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.2155981259793842
0.2155981259793842
0.8025710942009674
0.6971924053365315
0.6971924053365315
0.7356539437980699
0.7356539437980699
0.6971924053365315
0.6971924053365315
0.7831950198557542
0.9048210837083842
0.9048210837083842
0.9048210837083842
1.2046750443055916
1.2206063351660952
1.2590678736276335
0.6706875120516284
0.6706875120516284
0.6706875120516284
0.6706875120516284
0.702297297248809
0.702297297248809
0.702297297248809
0.702297297248809
0.702297297248809
0.702297297248809
0.7345173872423328
0.2332498116248454
0.2332498116248454
0.2876426409468875
0.24010156488920328
0.24010156488920328
0.0
0.038461538461538464
0.038461538461538464
0.11538461538461539
0.11538461538461539
0.11538461538461539
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.15384615384615385
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.0
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.0
0.038461538461538464
0.038461538461538464
0.07692307692307693
0.07692307692307693
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.3033211352835644
0.31925242614406807
0.31925242614406807
0.49881200183349594
0.808728468415884
0.3546971207388633
0.3546971207388633
0.440699735258086
0.440699735258086
0.4791612737196244
0.4791612737196244
0.3374379679034825
0.3374379679034825
0.375899506365021
0.21731852076434172
0.21731852076434172
0.18570873556716117
0.18570873556716117
0.30733479941979114
0.34579633788132963
0.34579633788132963
0.34579633788132963
0.5700637184523027
0.6016735036494832
0.6016735036494832
0.9200260074366405
0.7896364901155553
0.9754423322249899
0.9754423322249899
1.078083648943333
1.1324764782653751
1.1324764782653751
1.1324764782653751
1.4256561764280062
1.4800490057500484
1.4800490057500484
0.33305303921505736
0.45467910306768733
0.45467910306768733
0.5316021799907642
0.7558695605617374
0.7558695605617374
0.8327926374848142
0.8327926374848142
1.1259723356474454
1.1010732751779064
1.139534813639445
1.139534813639445
1.139534813639445
0.818992024413825
0.8521348928916177
0.9065277222136598
0.9065277222136598
0.9925303367328825
0.9925303367328825
0.9925303367328825
0.9925303367328825
0.9925303367328825
1.2857100348955135
1.2608109744259746
0.40525504066329077
0.5206396560479062
0.3486344270094608
0.3486344270094608
0.37116467461049557
0.37116467461049557
0.339554889413315
0.461180953265945
0.23701067923724536
0.35239529462186076
0.35239529462186076
0.43839790914108345
0.5472806743274412
0.5472806743274412
0.4703575974043642
0.4703575974043642
0.5088191358659027
0.5088191358659027
0.596052505817729
0.6820551203369517
0.7287925871412009
0.7287925871412009
0.5573807997244871
0.5573807997244871
0.5279987988590944
0.48045772280141014
0.5189192612629486
0.48045772280141014
0.48045772280141014
0.48045772280141014
0.48045772280141014
0.48045772280141014
0.5348505521234522
0.5348505521234522
0.5348505521234522
0.3033211352835644
0.4956288275912567
0.4956288275912567
0.4956288275912567
0.4956288275912567
0.4956288275912567
0.4956288275912567
0.4956288275912567
0.5500216569132989
0.5500216569132989
0.5884831953748373
0.5884831953748373
0.5884831953748373
0.6926713516534745
1.0307160139135354
1.069177552375074
1.069177552375074
1.069177552375074
1.3694178783314468
1.035450845668061
0.9969893072065223
0.9969893072065223
0.9969893072065223
1.028599092403703
0.9969893072065223
0.6407855697541699
0.5638624928310929
0.6772456538406243
0.6772456538406243
1.008200132138324
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.3485483749345596
0.4029412042566017
0.4029412042566017
0.4029412042566017
0.4029412042566017
0.6950658804341878
0.6950658804341878
0.9009947310765029
0.955387560398545
0.955387560398545
1.077013624251175
1.077013624251175
1.077013624251175
1.077013624251175
1.1314064535732171
0.8717775200403396
0.8717775200403396
0.8717775200403396
0.8717775200403396
0.8717775200403396
1.1047493199297438
0.339554889413315
0.339554889413315
0.31753203135911057
0.31753203135911057
0.0
0.0
0.0
0.0
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.038461538461538464
0.16008760231416844
0.28171366616679844
0.35863674308987536
0.35863674308987536
0.35863674308987536
0.35863674308987536
0.6091457075501014
0.64760724601164
0.64760724601164
0.7336098605308626
0.7336098605308626
0.8039339807134084
0.9625149663140876
0.9625149663140876
1.100003316802036
1.100003316802036
1.325614713990783
1.6662218127277904
1.6662218127277904
1.6119906483727926
1.6119906483727926
1.4702673425566508
1.349655188745072
1.4114071608783023
1.4114071608783023
1.4114071608783023
1.4114071608783023
1.4114071608783023
1.4498686993398409
1.440789161743695
1.5177122386667719
1.5177122386667719
1.5177122386667719
1.5177122386667719
1.676293224267451
1.7147547627289896
1.683144977531809
1.683144977531809
1.7375378068538512
1.7759993453153897
1.7759993453153897
1.7759993453153897
1.7759993453153897
1.8207023322449427
1.9067049467641655
1.992707561283388
2.1512885468840675
2.1512885468840675
2.266673162268683
2.266673162268683
2.266673162268683
2.458980854576375
2.463578356941822
2.463578356941822
2.463578356941822
2.6022534059981295
2.6022534059981295
2.902620566233477
3.1268879468044504
2.588984690658058
2.588984690658058
2.516705406293697
2.7454044297287252
2.9377121220364173
2.9761736604979556
2.7498989870279664
2.7498989870279664
2.8224773581094227
2.8224773581094227
2.4944018163347432
2.4621817263412193
2.4621817263412193
2.5068847132707726
2.5068847132707726
2.5068847132707726
2.5068847132707726
2.5068847132707726
2.5068847132707726
2.588542621948375
2.588542621948375
2.5529191726149674
2.5529191726149674
2.5529191726149674
2.5529191726149674
2.5529191726149674
2.5529191726149674
2.611909504302457
2.6566124912320097
2.589379256701422
2.589379256701422
2.589379256701422
2.589379256701422
2.983521188521326
2.983521188521326
2.843378541203888
2.843378541203888
2.689532387357734
2.651070848896196
2.5309514017570547
2.5309514017570547
2.6696264508133623
2.431498077232943
2.600158262122732
2.6861608766419542
2.6861608766419542
2.5773752179978704
2.5773752179978704
2.737723222042282
2.737723222042282
2.715192974441247
2.633191312918953
2.633191312918953
2.633191312918953
2.682972884447723
2.482527001045622
2.5305736701509596
2.689154655751639
2.1138429072907408
2.0822331220935606
2.0822331220935606
2.0822331220935606
2.0822331220935606
2.1144532120870845
2.4219771195103976
2.3675842901883555
2.3675842901883555
1.471324390866378
1.471324390866378
1.4542754056627007
1.4967448990213599
1.4475419130017215
1.3520255911870318
1.3275783632691271
1.3050481156680922
1.3050481156680922
0.988868000944308
1.1925744191202727
1.1925744191202727
1.023914234230484
0.8299126222389177
0.8299126222389177
0.8299126222389177
0.13131590624511905
0.1697774447066575
0.2557800592258802
0.2557800592258802
0.2557800592258802
0.29424159768741864
0.29424159768741864
0.5185089782583917
0.5185089782583917
0.6045115927776145
0.6045115927776145
0.6045115927776145
0.6429731312391529
0.8015541168398321
0.8015541168398321
1.0707848860706013
1.1380181206011892
1.1380181206011892
1.1380181206011892
1.1380181206011892
1.1380181206011892
1.1380181206011892
1.4500877517755058
1.4500877517755058
1.5712068606076102
1.5027601863125903
1.5571530156346325
1.5571530156346325
1.5571530156346325
1.5571530156346325
1.5571530156346325
1.6659386742787168
1.9759960625327362
1.9759960625327362
1.8204735168537476
1.5807352651343665
1.6581455682984159
1.6966071067599544
1.5014024459676043
1.5014024459676043
0.9118601484770875
0.950321686938626
0.950321686938626
0.9819314721358066
0.9819314721358066
0.9819314721358066
0.9819314721358066
0.9116073519532607
1.1077234870914447
1.1077234870914447
1.1937261016106675
1.2321876400722058
1.3708626891285132
0.4977168756367909
0.4977168756367909
0.4977168756367909
0.4977168756367909
0.4977168756367909
0.4977168756367909
0.4977168756367909
0.5361784140983293
0.5361784140983293
0.5905712434203715
0.5905712434203715
0.6674943203434484
1.0645926018948622
0.952046075638378
0.952046075638378
0.9045049995806937
0.9509781352248995
1.0460700254773079
1.0460700254773079
1.0301387346168043
1.0301387346168043
1.0301387346168043
1.0845315639388464
1.0845315639388464
1.0845315639388464
1.0845315639388464
1.0845315639388464
1.0845315639388464
1.0529217787416658
1.286424386890338
1.286424386890338
1.10046285479935
1.1480039308570342
0.9411788617386165
1.0181019386616934
1.0181019386616934
1.0181019386616934
0.8763786328455515
0.8763786328455515
0.8763786328455515
0.9623812473647743
0.9623812473647743
0.9623812473647743
0.9623812473647743
1.0167740766868163
1.0167740766868163
1.0167740766868163
1.0167740766868163
1.0711669060088584
1.0711669060088584
1.0711669060088584
0.7156807257350398
0.6840709405378592
0.6205985736196714
0.6205985736196714
0.6749914029417134
0.9204743350651071
0.9204743350651071
1.0292599937091913
0.8558233730524779
0.91021620237452
0.91021620237452
0.91021620237452
0.79697497506686
0.8354365135283985
0.8898293428504406
0.8898293428504406
1.107400660138609
1.107400660138609
1.107400660138609
0.9310242586914205
0.9310242586914205
0.9694857971529589
0.9694857971529589
0.9694857971529589
0.9694857971529589
0.9694857971529589
0.8963235878422819
0.9054031254384277
0.9054031254384277
0.9054031254384277
1.044078174494735
1.098471003816777
1.098471003816777
1.098471003816777
1.098471003816777
1.1072977448890962
1.1457592833506345
1.1616905742111383
1.1616905742111383
1.1616905742111383
1.177621865071642
1.177621865071642
1.2930064804562573
1.3473993097782995
1.6529614735953404
1.6529614735953404
1.6529614735953404
1.6914230120568787
1.6914230120568787
1.5079817497540626
1.4624450765641868
1.421589009321935
1.421589009321935
0.8109330746185794
0.8109330746185794
0.7296652918538821
0.6294517812591133
0.6294517812591133
0.6294517812591133
0.6135204903986097
0.6135204903986097
0.6038306480061206
0.7425056970624279
0.8578903124470433
0.8578903124470433
0.8578903124470433
0.9438929269662659
1.0142170471488117
1.0142170471488117
1.0142170471488117
1.0142170471488117
0.5386114197358522
0.5386114197358522
0.5386114197358522
0.5386114197358522
0.5386114197358522
0.4616883428127753
0.6030175202672572
0.566265421461728
0.17200522903844537
0.25800784355766804
0.14039544384126482
0.17885698230280328
0.17885698230280328
0.17885698230280328
0.2332498116248454
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.4263176900031948
0.5032407669262717
0.5032407669262717
0.5032407669262717
0.8245336658977822
0.8789264952198244
0.9173880336813628
0.9173880336813628
0.9173880336813628
0.9173880336813628
0.9014567428208592
0.8629952043593206
1.0344069917760346
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.09285436778358058
0.1472471971056227
0.1472471971056227
0.18570873556716117
0.24010156488920328
0.2944943942112454
0.3804970087304681
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.32610417940842595
0.41210679392764865
0.41210679392764865
0.41210679392764865
0.5337328577802787
0.5337328577802787
0.649117473164894
0.649117473164894
0.6265872255638593
0.5721943962418171
0.5721943962418171
0.5721943962418171
0.49279073846312554
0.49279073846312554
0.40962621307203406
0.0
0.0
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.05439282932204212
0.09285436778358058
0.09285436778358058
0.3171217483545537
0.3171217483545537
0.5132378834927377
0.70554557580043
0.5901609604158147
0.7440071142619685
0.8209301911850454
0.8593917296465838
0.8593917296465838
0.913784558968626
0.913784558968626
1.2238419472226454
1.2238419472226454
1.2238419472226454
0.6885017901107012
0.7269633285722398
0.7269633285722398
0.8808094824183936
0.8808094824183936
0.5703241201825457
0.5703241201825457
0.5703241201825457
0.5703241201825457
0.5703241201825457
0.5703241201825457
0.44524966240544134
0.44524966240544134
0.608565479760646
0.5210554795116493
0.4825939410501109
0.5685965555693335
0.5685965555693335
0.5685965555693335
0.6070580940308721
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.12446415298076115
0.1629256914422996
0.1629256914422996
0.30160074049860686
0.30160074049860686
0.355993569820649
0.355993569820649
0.355993569820649
0.355993569820649
0.4419961843398717
0.8713145558848093
0.8713145558848093
0.7853119413655867
0.7853119413655867
0.7853119413655867
0.8622350182886636
0.8622350182886636
0.8940976000096709
0.8940976000096709
0.8940976000096709
0.8940976000096709
0.8940976000096709
0.8556360615481324
0.8556360615481324
0.938800586939224
0.9772621254007624
0.9772621254007624
1.008871910597943
1.2771160859979698
1.3631187005171925
1.3631187005171925
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.4730985799902219
0.5115601184517604
0.5115601184517604
0.5115601184517604
0.55662061365383
0.4956288275912567
0.4956288275912567
0.5500216569132989
0.5500216569132989
0.5024805808556146
0.13131590624511905
0.1472471971056227
0.18570873556716117
0.30733479941979114
0.30733479941979114
0.30733479941979114
0.3617276287418333
0.4161204580638754
0.4161204580638754
0.4161204580638754
0.4161204580638754
0.5419124730195136
0.5963053023415558
0.5963053023415558
0.6732283792646326
0.6732283792646326
0.7276212085866748
0.7276212085866748
0.7660827470482132
0.7660827470482132
0.7660827470482132
0.7976925322453938
0.7976925322453938
1.0599074019643702
0.5015203721413142
0.5015203721413142
0.5015203721413142
0.2626318124902381
0.30109335095177653
0.30109335095177653
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.3554861802738187
0.4642718389179029
0.5502744534371256
0.5502744534371256
0.5502744534371256
0.5502744534371256
0.5502744534371256
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.2876426409468875
0.09285436778358058
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.13131590624511905
0.18570873556716117
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.22417027402869963
0.2626318124902381
0.30109335095177653
0.30109335095177653
0.339554889413315
0.339554889413315
0.339554889413315
0.40987900959586077
0.5315050734484907
0.47711224412644865
0.5315050734484907
0.5315050734484907
0.5315050734484907
0.5315050734484907
0.5315050734484907
0.5315050734484907
0.723812765756183
0.723812765756183
0.723812765756183
0.723812765756183
0.723812765756183
0.723812765756183
0.723812765756183
0.9930435349869523
1.0699666119100293
1.0699666119100293
1.1084281503715676
1.1084281503715676
1.1084281503715676
1.1628209796936098
1.1628209796936098
1.2844470435462398
1.2844470435462398
1.2844470435462398
1.2844470435462398
1.2844470435462398
1.632731087320756
1.8441682085231001
2.090442217655133
1.8268400514625343
1.763620481068173
1.664524664816578
1.664524664816578
1.71891749413862
1.71891749413862
1.71891749413862
1.71891749413862
1.71891749413862
1.6804559556770815
1.7279970317347657
1.7279970317347657
1.7279970317347657
1.7696417444385435
1.6216919539462962
1.6216919539462962
1.6216919539462962
1.8450092029795921
1.8450092029795921
1.9219322799026692
1.9694733559603534
1.9254600988382342
1.9254600988382342
1.9254600988382342
1.8190204851293164
1.7611990812557765
1.23058232433907
1.23058232433907
1.1766160075147298
1.156313544245483
1.140759103187047
1.1360242714325215
0.8758730397978981
0.8283319637402138
0.8283319637402138
1.1423968204129673
1.0654737434898904
1.0654737434898904
1.0110809141678483
1.0110809141678483
1.0110809141678483
1.1211944347868095
1.1755872641088516
0.2557800592258802
0.2557800592258802
0.33270313614895713
0.33270313614895713
0.3870959654709992
0.3870959654709992
0.5350457559632465
0.5350457559632465
0.573507294424785
0.573507294424785
0.573507294424785
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.27856310335074175
0.45056833238918714
0.45056833238918714
0.45056833238918714
0.7589781972600286
0.8207301693932589
0.8207301693932589
1.1118631933852865
0.17713658751784572
0.25405966444092265
0.25405966444092265
0.55391362503813
0.608306454360172
0.608306454360172
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.5243753084486916
0.8017254065613062
0.8017254065613062
0.8017254065613062
0.8017254065613062
1.412128544740835
1.412128544740835
1.18024922398299
1.2641803698944705
1.2106004184292958
0.10878565864408424
0.1472471971056227
0.1472471971056227
0.038461538461538464
0.038461538461538464
0.0
0.0
0.0
0.0
0.0
0.0
0.05439282932204212
0.10878565864408424
0.10878565864408424
0.10878565864408424
0.19478827316330694
0.19478827316330694
0.3667935022017523
0.452796116720975
0.648912251859159
0.648912251859159
0.648912251859159
0.648912251859159
0.7258353287822359
0.8645103778385432
1.0230913634392225
1.0230913634392225
1.0230913634392225
1.0230913634392225
1.0230913634392225
1.0230913634392225
1.1617664124955298
1.1617664124955298
1.216159241817572
1.2930823187406488
1.2930823187406488
1.3790849332598714
1.3790849332598714
1.3790849332598714
1.3790849332598714
1.5177599823161787
1.8106743325417136
2.349135871003252
2.7876648806567665
2.7876648806567665
3.2261938903102814
3.797965765207147
4.273708722009185
4.791155800742789
4.791155800742789
5.5689922782872765
6.361897206290673
6.361897206290673
6.3459659154301695
6.48388077841582
6.48388077841582
6.499812069276323
7.121177239330304
8.056986859376185
8.056986859376185
8.056986859376185
8.056986859376185
8.271378463161064
8.271378463161064
8.271378463161064
8.271378463161064
8.34830154008414
8.34830154008414
8.588655901497171
8.588655901497171
8.688614819068937
8.688614819068937
8.688614819068937
8.688614819068937
8.416650672458726
8.619731822046438
8.535843730673832
8.58600160466768
8.58600160466768
8.58600160466768
8.58600160466768
8.481813448389044
8.53925453447092
8.411920787030168
8.394871801826492
8.494325126350603
8.458701677017196
8.458701677017196
8.458701677017196
8.458701677017196
8.323246286236191
8.323246286236191
8.300463242111329
8.300463242111329
8.300463242111329
8.38513438421591
8.38513438421591
8.594743378934119
8.731125158639157
8.769586697100696
8.579883638926859
9.018038827868882
9.018038827868882
9.327142779277906
9.327142779277906
9.327142779277906
9.594230160431719
9.594230160431719
9.594230160431719
9.809726030177515
9.371418965916153
9.331357635962604
9.185816568668818
8.809053796121654
8.763636332244388
8.763636332244388
8.273519848124105
8.273519848124105
8.007705517656893
7.97521545107536
7.464196919770868
7.068022448899813
7.1459772633753404
7.1459772633753404
7.127717469202698
6.9688640341241195
6.7330536868974225
6.7330536868974225
6.84702438823226
6.73313700690439
6.872518956548982
6.786880115435362
6.6048144990411375
6.484989631919782
5.801787260576026
5.30771242567751
5.4829905109874195
5.136083828194716
4.912846189830026
4.586429536733675
4.586429536733675
3.3923088834649153
3.4783114979841376
2.4458023683846912
2.2590545124259815
2.2590545124259815
1.621589518013771
1.6600510564753093
1.6600510564753093
1.18884658724392
1.2273081257054583
1.2273081257054583
1.3659831747617657
1.3659831747617657
1.4491477001528572
1.4491477001528572
0.4169853558832223
0.4169853558832223
0.4169853558832223
0.4169853558832223
0.4939084328062992
0.4939084328062992
0.4939084328062992
0.6862161251139915
0.6862161251139915
0.7631392020370684
0.7631392020370684
0.8175320313591106
0.9595618179104317
0.9595618179104317
0.9214391280476212
0.9214391280476212
0.9689802041053054
0.930518665643767
0.930518665643767
0.930518665643767
0.930518665643767
0.9464499565042706
0.9464499565042706
1.085125005560578
0.9472101425749276
1.062594757959543
1.1010562964210815
1.1010562964210815
1.1010562964210815
1.1010562964210815
0.9166278476107057
0.9166278476107057
0.8109330746185794
0.8493946130801179
0.8493946130801179
0.9263176900031947
0.8947079048060143
0.9263176900031947
0.9263176900031947
0.9263176900031947
0.9263176900031947
0.9935509245337827
0.9935509245337827
1.3034106366194216
1.2264875596963447
1.207965871150512
1.207965871150512
0.7567836340927054
0.6271975303602025
0.6271975303602025
0.6271975303602025
0.39369492221153035
0.3076923076923077
0.5319596882632808
0.5319596882632808
0.5319596882632808
0.49349814980174234
0.49349814980174234
0.49349814980174234
0.509429440662246
0.70554557580043
0.7440071142619685
0.7440071142619685
0.7440071142619685
0.782468652723507
0.782468652723507
0.7530866518581142
0.7530866518581142
0.7530866518581142
0.7530866518581142
0.7530866518581142
0.7530866518581142
0.8747127157107443
1.1678924138733753
1.1678924138733753
1.2222852431954174
0.8067244946234479
0.8067244946234479
0.7004194168349782
0.5787933529823482
0.5787933529823482
0.6172548914438867
0.6172548914438867
0.6557164299054251
0.7101092592274673
0.7101092592274673
0.7101092592274673
0.7101092592274673
0.9877840460464244
0.9165037703637302
0.9165037703637302
0.9165037703637302
0.9549653088252688
0.9549653088252688
1.009358138147311
0.9261936127562193
0.9646551512177578
0.9646551512177578
1.0190479805397998
0.4868020865189377
0.4868020865189377
0.4868020865189377
0.4868020865189377
0.4868020865189377
0.4868020865189377
0.5637251634420146
0.6406482403650916
0.6406482403650916
0.6406482403650916
0.6406482403650916
0.6406482403650916
0.6406482403650916
0.6406482403650916
0.6406482403650916
0.6881893164227758
0.6881893164227758
0.6881893164227758
0.6881893164227758
0.6881893164227758
0.6881893164227758
0.79697497506686
0.4324092571968956
0.3939477187353571
0.4799503332545798
0.5115601184517604
0.4799503332545798
0.4799503332545798
0.4799503332545798
0.4799503332545798
0.4799503332545798
0.5184118717161182
0.5184118717161182
0.5184118717161182
0.5728047010381604
0.5728047010381604
0.5887359918986641
0.5887359918986641
0.5502744534371256
0.3420354702689296
0.3420354702689296
0.38648566067465595
0.37116467461049557
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.34178267374510285
0.48045772280141014
0.48045772280141014
0.5348505521234522
0.2790704928975721
0.2790704928975721
0.3334633222196142
0.3334633222196142
0.3334633222196142
0.37192486068115266
0.37192486068115266
0.37192486068115266
0.2332498116248454
0.20164002642766482
0.20164002642766482
0.20164002642766482
0.0
0.0
0.05439282932204212
0.05439282932204212
0.10878565864408424
0.2304117224967142
0.2304117224967142
0.2304117224967142
0.2304117224967142
0.2304117224967142
0.7276212085866748
0.5762080603780438
0.6648846177779627
0.0
0.0
0.0
0.0
0.1386750490563073
0.1386750490563073
0.7542095457152365
1.0640692578008755
1.0640692578008755
1.0640692578008755
1.0640692578008755
1.0640692578008755
0.0
0.08600261451922268
0.08600261451922268
0.14039544384126482
0.14039544384126482
0.17885698230280328
0.17885698230280328
0.29424159768741864
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3486344270094608
0.3870959654709992
0.3870959654709992
0.46401904239407615
0.46401904239407615
0.46401904239407615
0.5409421193171531
0.5409421193171531
0.9280380847881523
0.7741919309419985
0.7741919309419985
0.7741919309419985
0.8126534694035369
0.8126534694035369
0.9214391280476212
0.9214391280476212
0.9214391280476212
1.0302247866917054
1.068686325153244
1.068686325153244
1.059606787557098
1.059606787557098
1.3249719774267776
1.3249719774267776
1.3249719774267776
1.3952002834286477
1.3952002834286477
1.3952002834286477
1.284677598455702
1.284677598455702
1.262147350854667
1.29203674126689
1.2330747960528252
1.2330747960528252
1.2239952584566793
1.446957346051101
1.446957346051101
1.446957346051101
1.4130337244472313
1.2117325466182944
1.179869964897287
1.2183315033588256
1.2183315033588256
1.195548459233964
1.1570869207724255
1.1570869207724255
1.240251446163517
1.240251446163517
1.240251446163517
1.240251446163517
1.2177211985624823
1.3556360615481324
0.6943543162084004
0.5679934206012449
0.8393915942253454
0.8937844235473875
0.8937844235473875
0.8937844235473875
0.9097157144078912
0.9097157144078912
0.9097157144078912
0.9481772528694297
0.9481772528694297
0.9125538035360223
0.18570873556716117
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.1697774447066575
0.20823898316819597
0.20823898316819597
0.07692307692307693
0.13131590624511905
0.13131590624511905
0.20823898316819597
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.2626318124902381
0.18570873556716117
0.4319827446991938
0.4319827446991938
0.4319827446991938
0.5179853592184165
0.5179853592184165
0.5179853592184165
0.5179853592184165
0.5179853592184165
0.47952382075687805
0.5655264352761007
1.0133613902858465
1.0133613902858465
0.9501418198914853
1.119492752100441
1.4279189391936375
1.3271547750032358
1.3271547750032358
1.3815476043252777
1.3430860658637394
1.3430860658637394
1.3430860658637394
1.6010939094214074
1.6780169863444843
1.7324098156665264
1.8184124301857492
1.8184124301857492
1.8184124301857492
1.8184124301857492
1.895335507108826
1.895335507108826
1.7082995447234672
1.425468184213495
1.425468184213495
1.502391261136572
1.502391261136572
1.502391261136572
1.6177758765211874
1.6177758765211874
1.6177758765211874
1.7522516726434496
1.7488191626163339
1.7257750424248464
1.8345607010689304
2.0065659301073757
2.0450274685689145
2.0450274685689145
2.0450274685689145
2.0450274685689145
2.2373351608766066
2.16041208395353
2.16041208395353
2.318993069554209
2.318993069554209
2.61568542222177
2.5953099948215335
2.577000913111877
2.560985225996541
2.560985225996541
2.039578983066008
2.039578983066008
2.039578983066008
1.958489032881234
1.974420323741738
1.974420323741738
1.8431593156853687
1.890700391743053
1.857720115678872
1.9579336262736409
1.9579336262736409
1.9000327258630256
1.861571187401487
1.861571187401487
1.861571187401487
1.6983926994353609
1.6983926994353609
1.7143239902958645
1.7143239902958645
1.7143239902958645
1.7618650663535487
1.730255281156368
1.7687168196179066
1.7687168196179066
1.7890192828871534
1.6802336242430693
1.6802336242430693
1.6802336242430693
1.9234857519483293
1.9234857519483293
1.9031832886790823
1.7830638415399416
1.7830638415399416
1.8984484569245568
1.4073406830163573
1.1629708609679237
1.2173636902899658
1.2173636902899658
1.2173636902899658
1.2173636902899658
1.356038739346273
1.356038739346273
1.356038739346273
1.4329618162693498
1.4329618162693498
1.4329618162693498
1.7574250202435155
1.8448618350574404
1.9827766980430905
1.9171395917316247
1.9556011301931633
1.9556011301931633
1.867091468251203
1.8830227591117066
1.9690253736309293
1.9690253736309293
1.9464951260298946
1.9464951260298946
1.7032429983246347
1.687311707464131
1.687311707464131
1.5075916238411577
1.4697403901759625
1.4697403901759625
1.4697403901759625
1.4697403901759625
1.4697403901759625
1.3928173132528856
1.3928173132528856


==> data/static_policy/static_rate_rebal_iter_greedy-params-300_95_10_120_60-60_26_1-5_5_5_FULL_3_MONTHS-resp_times.csv <==
resp_time
120.0
0.0
268.328157
0.0
120.0
120.0
120.0
169.705627
169.705627
120.0
480.0
0.0
480.0
0.0
0.0
240.0
379.473319
379.473319
169.705627
268.328157
268.328157
240.0
120.0
268.328157
120.0
240.0
120.0
268.328157
169.705627
120.0
240.0
120.0
169.705627
432.666153
268.328157
600.0
536.656315
494.772675
120.0
120.0
120.0
120.0
120.0
120.0
120.0
240.0
240.0
169.705627
169.705627
0.0
169.705627
120.0
120.0
536.656315
0.0
169.705627
240.0
169.705627
0.0
120.0
240.0
646.219777
494.772675
758.946638
480.0
480.0
169.705627
120.0
699.714227
169.705627
240.0
169.705627
120.0
848.528137
240.0
169.705627
169.705627
268.328157
432.666153
169.705627
120.0
169.705627
268.328157
240.0
0.0
169.705627
0.0
268.328157
758.946638
169.705627
240.0
120.0
379.473319
120.0
240.0
432.666153
379.473319
0.0
169.705627
120.0
169.705627
240.0
0.0
120.0
169.705627
169.705627
169.705627
120.0
0.0
169.705627
120.0
339.411255
120.0
268.328157
120.0
646.219777
432.666153
169.705627
432.666153
268.328157
432.666153
169.705627
0.0
240.0
120.0
0.0
0.0
509.116882
268.328157
169.705627
120.0
169.705627
0.0
240.0
169.705627
120.0
120.0
240.0
0.0
169.705627
494.772675
120.0
0.0
268.328157
120.0
432.666153
0.0
432.666153
169.705627
0.0
240.0
169.705627
536.656315
240.0
120.0
240.0
379.473319
432.666153
268.328157
120.0
339.411255
169.705627
268.328157
169.705627
120.0
268.328157
120.0
432.666153
240.0
0.0
120.0
268.328157
169.705627
240.0
120.0
120.0
646.219777
937.229961
240.0
509.116882
268.328157
0.0
0.0
120.0
913.892773
268.328157
268.328157
120.0
120.0
379.473319
120.0
268.328157
360.0
0.0
611.882342
120.0
0.0
120.0
169.705627
0.0
169.705627
240.0
0.0
240.0
268.328157
268.328157
268.328157
268.328157
169.705627
169.705627
240.0
432.666153
268.328157
169.705627
848.528137
268.328157
120.0
509.116882
678.82251
240.0
120.0
120.0
379.473319
120.0
169.705627
120.0
240.0
169.705627
120.0
1138.419958
120.0
120.0
169.705627
699.714227
169.705627
120.0
360.0
169.705627
120.0
169.705627
120.0
0.0
758.946638
240.0
268.328157
268.328157
240.0
768.374908
360.0
480.0
0.0
169.705627
0.0
240.0
169.705627
0.0
169.705627
169.705627
169.705627
432.666153
120.0
268.328157
120.0
240.0
494.772675
120.0
120.0
0.0
240.0
120.0
120.0
120.0
268.328157
240.0
360.0
240.0
120.0
0.0
268.328157
120.0
169.705627
120.0
169.705627
169.705627
0.0
360.0
120.0
268.328157
432.666153
379.473319
240.0
600.0
120.0
494.772675
268.328157
600.0
169.705627
379.473319
268.328157
494.772675
768.374908
768.374908
240.0
120.0
0.0
120.0
120.0
120.0
169.705627
0.0
268.328157
240.0
120.0
268.328157
169.705627
120.0
339.411255
120.0
169.705627
240.0
339.411255
379.473319
873.613187
611.882342
240.0
120.0
169.705627
240.0
120.0
169.705627
169.705627
169.705627
379.473319
169.705627
120.0
120.0
120.0
600.0
169.705627
268.328157
120.0
432.666153
120.0
120.0
169.705627
379.473319
120.0
169.705627
169.705627
169.705627
379.473319
0.0
240.0
120.0
268.328157
120.0
0.0
0.0
379.473319
169.705627
600.0
120.0
0.0
0.0
268.328157
0.0
169.705627
611.882342
379.473319
379.473319
0.0
120.0
0.0
169.705627
169.705627
0.0
432.666153
169.705627
240.0
120.0
120.0
169.705627
0.0
120.0
169.705627
432.666153
600.0
120.0
360.0
169.705627
120.0
240.0
120.0
120.0
432.666153
120.0
120.0
169.705627
268.328157
379.473319
268.328157
120.0
0.0
268.328157
169.705627
120.0
989.54535
120.0
169.705627
240.0
169.705627
494.772675
169.705627
240.0
169.705627
169.705627
0.0
268.328157
120.0
240.0
169.705627
494.772675
169.705627
169.705627
0.0
268.328157
120.0
0.0
120.0
120.0
169.705627
120.0
120.0
169.705627
379.473319
169.705627
169.705627
0.0
379.473319
600.0
758.946638
120.0
169.705627
0.0
848.528137
240.0
120.0
120.0
360.0
169.705627
169.705627
268.328157
240.0
268.328157
120.0
120.0
169.705627
360.0
240.0
268.328157
240.0
379.473319
169.705627
120.0
169.705627
0.0
240.0
169.705627
268.328157
169.705627
268.328157
268.328157
120.0
611.882342
0.0
120.0
268.328157
268.328157
120.0
120.0
120.0
169.705627
0.0
360.0
379.473319
120.0
268.328157
120.0
536.656315
0.0
120.0
120.0
120.0
729.931504
600.0
646.219777
240.0
120.0
432.666153
120.0
169.705627
536.656315
494.772675
120.0
268.328157
120.0
120.0
169.705627
240.0
268.328157
120.0
120.0
240.0
169.705627
494.772675
268.328157
268.328157
729.931504
268.328157
0.0
268.328157
339.411255
169.705627
865.332306
339.411255
120.0
120.0
169.705627
120.0
169.705627
120.0
169.705627
120.0
379.473319
169.705627
120.0
120.0
240.0
169.705627
169.705627
268.328157
169.705627
120.0
120.0
120.0
268.328157
120.0
360.0
379.473319
169.705627
268.328157
120.0
432.666153
268.328157
967.47093
0.0
169.705627
379.473319
240.0
169.705627
169.705627
509.116882
0.0
169.705627
169.705627
120.0
120.0
268.328157
268.328157
120.0
480.0
480.0
432.666153
937.229961
120.0
268.328157
120.0
169.705627
268.328157
729.931504
268.328157
268.328157
480.0
865.332306
120.0
268.328157
169.705627
240.0
120.0
120.0
169.705627
120.0
169.705627
360.0
169.705627
120.0
169.705627
0.0
379.473319
0.0
268.328157
120.0
169.705627
268.328157
268.328157
120.0
432.666153
0.0
0.0
268.328157
169.705627
240.0
169.705627
379.473319
0.0
989.54535
169.705627
268.328157
600.0
169.705627
169.705627
494.772675
509.116882
339.411255
240.0
268.328157
169.705627
169.705627
169.705627
240.0
967.47093
480.0
169.705627
169.705627
0.0
120.0
0.0
0.0
0.0
240.0
120.0
120.0
120.0
268.328157
240.0
379.473319
120.0
268.328157
120.0
873.613187
0.0
268.328157
120.0
120.0
268.328157
169.705627
120.0
240.0
268.328157
169.705627
169.705627
120.0
646.219777
432.666153
120.0
268.328157
268.328157
120.0
169.705627
120.0
169.705627
120.0
379.473319
494.772675
0.0
120.0
240.0
379.473319
432.666153
600.0
379.473319
169.705627
120.0
0.0
120.0
268.328157
0.0
120.0
120.0
120.0
120.0
0.0
120.0
169.705627
120.0
169.705627
699.714227
169.705627
240.0
169.705627
0.0
240.0
240.0
360.0
937.229961
120.0
0.0
169.705627
120.0
169.705627
0.0
339.411255
268.328157
169.705627
268.328157
268.328157
432.666153
432.666153
240.0
0.0
120.0
0.0
0.0
432.666153
268.328157
120.0
169.705627
268.328157
646.219777
1132.077736
432.666153
120.0
240.0
268.328157
379.473319
169.705627
432.666153
169.705627
360.0
0.0
379.473319
120.0
120.0
268.328157
268.328157
120.0
169.705627
1252.836781
379.473319
432.666153
379.473319
169.705627
120.0
0.0
0.0
120.0
865.332306
379.473319
120.0
494.772675
600.0
536.656315
611.882342
432.666153
600.0
379.473319
699.714227
729.931504
120.0
169.705627
120.0
240.0
0.0
120.0
268.328157
240.0
268.328157
169.705627
120.0
169.705627
0.0
120.0
120.0
169.705627
0.0
379.473319
120.0
120.0
169.705627
169.705627
240.0
0.0
120.0
120.0
480.0
120.0
169.705627
379.473319
0.0
120.0
268.328157
240.0
120.0
268.328157
0.0
169.705627
0.0
360.0
339.411255
0.0
240.0
169.705627
240.0
120.0
169.705627
120.0
120.0
0.0
240.0
480.0
169.705627
120.0
379.473319
169.705627
432.666153
360.0
268.328157
240.0
268.328157
120.0
240.0
379.473319
169.705627
120.0
240.0
268.328157
120.0
169.705627
240.0
169.705627
480.0
120.0
240.0
120.0
379.473319
758.946638
169.705627
360.0
536.656315
120.0
240.0
379.473319
268.328157
646.219777
120.0
0.0
169.705627
120.0
0.0
120.0
169.705627
268.328157
268.328157
339.411255
120.0
120.0
120.0
169.705627
120.0
360.0
0.0
268.328157
432.666153
240.0
0.0
268.328157
0.0
120.0
0.0
169.705627
480.0
120.0
169.705627
120.0
379.473319
120.0
169.705627
120.0
169.705627
169.705627
120.0
379.473319
865.332306
432.666153
240.0
169.705627
699.714227
268.328157
120.0
169.705627
169.705627
240.0
169.705627
432.666153
432.666153
379.473319
600.0
120.0
360.0
0.0
120.0
268.328157
0.0
120.0
169.705627
120.0
120.0
120.0
169.705627
169.705627
240.0
169.705627
360.0
120.0
268.328157
0.0
268.328157
699.714227
169.705627
169.705627
120.0
120.0
169.705627
268.328157
432.666153
240.0
379.473319
268.328157
0.0
120.0
240.0
611.882342
120.0
169.705627
360.0
169.705627
0.0
120.0
240.0
120.0
169.705627
120.0
169.705627
268.328157
240.0
379.473319
120.0
120.0
268.328157
339.411255
120.0
120.0
0.0
379.473319
169.705627
120.0
432.666153
536.656315
169.705627
169.705627
120.0
169.705627
240.0
360.0
379.473319
0.0
240.0
379.473319
169.705627
169.705627
0.0
120.0
432.666153
120.0
268.328157
169.705627
169.705627
509.116882
120.0
268.328157
169.705627
360.0
120.0
0.0
120.0
169.705627
240.0
768.374908
494.772675
480.0
169.705627
536.656315
169.705627
169.705627
169.705627
120.0
169.705627
169.705627
240.0
120.0
339.411255
268.328157
379.473319
120.0
120.0
536.656315
120.0
120.0
120.0
240.0
646.219777
169.705627
0.0
432.666153
120.0
120.0
268.328157
0.0
268.328157
169.705627
120.0
0.0
240.0
536.656315
169.705627
120.0
169.705627
268.328157
0.0
169.705627
339.411255
268.328157
379.473319
0.0
729.931504
758.946638
989.54535
240.0
240.0
0.0
120.0
120.0
120.0
379.473319
339.411255
169.705627
169.705627
494.772675
0.0
120.0
480.0
865.332306
169.705627
120.0
169.705627
360.0
169.705627
120.0
120.0
120.0
169.705627
240.0
432.666153
339.411255
339.411255
169.705627
240.0
268.328157
240.0
268.328157
360.0
0.0
120.0
432.666153
169.705627
169.705627
432.666153
169.705627
120.0
268.328157
120.0
0.0
268.328157
169.705627
240.0
169.705627
0.0
379.473319
240.0
240.0
120.0
120.0
169.705627
120.0
120.0
120.0
169.705627
379.473319
120.0
268.328157
169.705627
120.0
120.0
509.116882
169.705627
240.0
268.328157
600.0
268.328157
120.0
169.705627
268.328157
120.0
169.705627
120.0
379.473319
494.772675
699.714227
268.328157
120.0
0.0
0.0
379.473319
379.473319
120.0
169.705627
268.328157
611.882342
0.0
169.705627
120.0
379.473319
0.0
268.328157
169.705627
120.0
169.705627
169.705627
169.705627
937.229961
804.984472
432.666153
494.772675
169.705627
240.0
120.0
494.772675
840.0
840.0
360.0
1018.233765
268.328157
758.946638
611.882342
120.0
240.0
699.714227
611.882342
600.0
268.328157
240.0
0.0
0.0
120.0
120.0
169.705627
240.0
432.666153
0.0
268.328157
120.0
120.0
120.0
0.0
432.666153
169.705627
678.82251
120.0
120.0
169.705627
360.0
360.0
0.0
120.0
0.0
169.705627
169.705627
169.705627
120.0
169.705627
0.0
0.0
432.666153
120.0
611.882342
240.0
120.0
268.328157
120.0
0.0
240.0
379.473319
432.666153
379.473319
0.0
120.0
120.0
169.705627
240.0
432.666153
339.411255
120.0
120.0
169.705627
120.0
169.705627
360.0
120.0
379.473319
432.666153
240.0
120.0
169.705627
536.656315
432.666153
268.328157
848.528137
169.705627
379.473319
120.0
240.0
240.0
268.328157
0.0
480.0
268.328157
169.705627
169.705627
768.374908
240.0
0.0
120.0
169.705627
0.0
120.0
240.0
169.705627
480.0
339.411255
169.705627
758.946638
268.328157
0.0
240.0
120.0
268.328157
169.705627
432.666153
339.411255
0.0
0.0
0.0
432.666153
240.0
0.0
432.666153
0.0
268.328157
268.328157
169.705627
120.0
268.328157
120.0
339.411255
268.328157
0.0
169.705627
240.0
120.0
268.328157
240.0
509.116882
120.0
432.666153
432.666153
169.705627
120.0
240.0
169.705627
480.0
339.411255
169.705627
240.0
169.705627
268.328157
120.0
169.705627
432.666153
120.0
120.0
169.705627
120.0
432.666153
240.0
268.328157
720.0
169.705627
120.0
169.705627
240.0
379.473319
120.0
240.0
169.705627
169.705627
120.0
967.47093
169.705627
169.705627
536.656315
169.705627
240.0
0.0
240.0
379.473319
600.0
432.666153
120.0
169.705627
0.0
169.705627
699.714227
240.0
339.411255
360.0
937.229961
967.47093
169.705627
720.0
0.0
120.0
240.0
600.0
120.0
120.0
0.0
169.705627
0.0
120.0
240.0
169.705627
169.705627
268.328157
120.0
120.0
169.705627
360.0
120.0
268.328157
169.705627
379.473319
120.0
169.705627
240.0
379.473319
240.0
240.0
268.328157
360.0
169.705627
120.0
360.0
169.705627
169.705627
120.0
379.473319
120.0
379.473319
120.0
169.705627
120.0
268.328157
0.0
339.411255
120.0
600.0
240.0
169.705627
169.705627
120.0
268.328157
240.0
240.0
0.0
169.705627
169.705627
120.0
120.0
480.0
120.0
169.705627
494.772675
120.0
120.0
120.0
268.328157
379.473319
0.0
0.0
120.0
0.0
169.705627
240.0
379.473319
768.374908
120.0
169.705627
268.328157
169.705627
169.705627
268.328157
120.0
169.705627
120.0
268.328157
169.705627
768.374908
240.0
432.666153
0.0
120.0
169.705627
339.411255
268.328157
120.0
379.473319
240.0
169.705627
169.705627
169.705627
169.705627
0.0
240.0
240.0
169.705627
240.0
509.116882
169.705627
120.0
120.0
120.0
120.0
120.0
240.0
120.0
120.0
169.705627
360.0
120.0
120.0
120.0
120.0
432.666153
268.328157
120.0
432.666153
169.705627
169.705627
379.473319
120.0
120.0
0.0
0.0
120.0
536.656315
0.0
989.54535
268.328157
379.473319
600.0
268.328157
120.0
360.0
169.705627
240.0
646.219777
240.0
268.328157
0.0
240.0
480.0
240.0
494.772675
120.0
379.473319
169.705627
240.0
169.705627
169.705627
0.0
169.705627
120.0
0.0
0.0
768.374908
120.0
169.705627
120.0
169.705627
268.328157
339.411255
509.116882
600.0
1032.279032
1106.345335
120.0
169.705627
1073.312629
169.705627
240.0
169.705627
240.0
379.473319
120.0
339.411255
937.229961
120.0
360.0
169.705627
240.0
646.219777
379.473319
169.705627
120.0
0.0
120.0
240.0
120.0
120.0
120.0
0.0
379.473319
120.0
0.0
0.0
240.0
169.705627
268.328157
494.772675
379.473319
494.772675
169.705627
379.473319
379.473319
120.0
169.705627
240.0
268.328157
0.0
0.0
0.0
268.328157
0.0
120.0
268.328157
169.705627
169.705627
268.328157
379.473319
120.0
432.666153
169.705627
120.0
432.666153
339.411255
169.705627
0.0
169.705627
0.0
120.0
494.772675
339.411255
120.0
360.0
120.0
0.0
169.705627
379.473319
379.473319
0.0
120.0
120.0
120.0
120.0
120.0
169.705627
432.666153
169.705627
611.882342
268.328157
169.705627
120.0
169.705627
268.328157
120.0
0.0
120.0
240.0
432.666153
169.705627
432.666153
379.473319
240.0
494.772675
600.0
360.0
432.666153
360.0
268.328157
379.473319
169.705627
432.666153
120.0
339.411255
432.666153
268.328157
268.328157
600.0
509.116882
848.528137
967.47093
848.528137
268.328157
268.328157
169.705627
480.0
432.666153
120.0
379.473319
432.666153
169.705627
240.0
360.0
768.374908
120.0
120.0
768.374908
169.705627
169.705627
268.328157
240.0
169.705627
169.705627
0.0
120.0
169.705627
0.0
240.0
240.0
432.666153
268.328157
169.705627
494.772675
240.0
240.0
848.528137
379.473319
360.0
339.411255
379.473319
120.0
379.473319
169.705627
339.411255
268.328157
268.328157
169.705627
169.705627
432.666153
379.473319
169.705627
268.328157
360.0
268.328157
120.0
240.0
268.328157
120.0
120.0
120.0
169.705627
240.0
509.116882
120.0
240.0
268.328157
120.0
379.473319
120.0
240.0
169.705627
0.0
120.0
120.0
432.666153
268.328157
169.705627
120.0
379.473319
120.0
169.705627
0.0
120.0
0.0
937.229961
600.0
240.0
120.0
480.0
169.705627
120.0
494.772675
600.0
120.0
240.0
169.705627
0.0
169.705627
169.705627
120.0
240.0
120.0
120.0
240.0
360.0
240.0
432.666153
120.0
169.705627
120.0
120.0
494.772675
379.473319
120.0
169.705627
268.328157
480.0
268.328157
120.0
268.328157
379.473319
240.0
848.528137
804.984472
699.714227
268.328157
169.705627
169.705627
339.411255
360.0
379.473319
339.411255
0.0
0.0
240.0
379.473319
268.328157
268.328157
268.328157
120.0
120.0
240.0
379.473319
268.328157
268.328157
0.0
169.705627
240.0
268.328157
379.473319
120.0
432.666153
0.0
120.0
169.705627
268.328157
268.328157
0.0
240.0
169.705627
0.0
240.0
120.0
169.705627
432.666153
268.328157
120.0
240.0
169.705627
268.328157
360.0
169.705627
240.0
120.0
600.0
432.666153
240.0
169.705627
240.0
480.0
699.714227
240.0
120.0
432.666153
268.328157
678.82251
611.882342
169.705627
379.473319
240.0
339.411255
240.0
379.473319
169.705627
169.705627
169.705627
0.0
120.0
120.0
120.0
268.328157
169.705627
240.0
169.705627
268.328157
120.0
0.0
240.0
169.705627
120.0
432.666153
240.0
0.0
240.0
169.705627
0.0
480.0
268.328157
169.705627
268.328157
120.0
0.0
169.705627
432.666153
169.705627
169.705627
240.0
379.473319
268.328157
480.0
379.473319
509.116882
120.0
699.714227
646.219777
169.705627
268.328157
240.0
120.0
169.705627
120.0
268.328157
339.411255
432.666153
169.705627
646.219777
120.0
268.328157
169.705627
169.705627
240.0
240.0
0.0
240.0
169.705627
169.705627
268.328157
169.705627
268.328157
268.328157
379.473319
240.0
120.0
120.0
240.0
0.0
768.374908
873.613187
240.0
268.328157
729.931504
432.666153
873.613187
240.0
268.328157
268.328157
0.0
379.473319
240.0
494.772675
432.666153
120.0
268.328157
240.0
268.328157
268.328157
379.473319
120.0
268.328157
120.0
536.656315
169.705627
169.705627
646.219777
240.0
169.705627
480.0
169.705627
268.328157
339.411255
169.705627
169.705627
339.411255
379.473319
379.473319
240.0
120.0
432.666153
169.705627
120.0
120.0
268.328157
240.0
169.705627
268.328157
120.0
379.473319
240.0
240.0
169.705627
268.328157
120.0
169.705627
169.705627
268.328157
268.328157
120.0
240.0
0.0
268.328157
120.0
339.411255
600.0
169.705627
120.0
1138.419958
120.0
169.705627
1138.419958
120.0
169.705627
646.219777
120.0
480.0
120.0
432.666153
120.0
0.0
0.0
120.0
379.473319
120.0
848.528137
432.666153
120.0
0.0
1032.279032
169.705627
0.0
169.705627
120.0
600.0
240.0
240.0
0.0
120.0
268.328157
240.0
120.0
360.0
268.328157
0.0
268.328157
268.328157
240.0
120.0
120.0
360.0
169.705627
169.705627
0.0
120.0
268.328157
0.0
268.328157
268.328157
120.0
120.0
240.0
432.666153
0.0
0.0
120.0
432.666153
120.0
0.0
268.328157
379.473319
120.0
169.705627
268.328157
120.0
240.0
0.0
0.0
169.705627
169.705627
120.0
120.0
169.705627
536.656315
268.328157
120.0
169.705627
120.0
120.0
379.473319
699.714227
699.714227
169.705627
169.705627
379.473319
240.0
240.0
699.714227
120.0
169.705627
268.328157
0.0
360.0
379.473319
268.328157
120.0
120.0
268.328157
0.0
120.0
268.328157
169.705627
600.0
169.705627
120.0
120.0
494.772675
120.0
494.772675
120.0
169.705627
967.47093
169.705627
379.473319
169.705627
120.0
0.0
379.473319
240.0
120.0
268.328157
494.772675
768.374908
169.705627
873.613187
432.666153
240.0
120.0
169.705627
120.0
494.772675
379.473319
268.328157
360.0
494.772675
600.0
432.666153
240.0
699.714227
494.772675
379.473319
480.0
268.328157
379.473319
678.82251
432.666153
1399.428455
268.328157
646.219777
169.705627
494.772675
120.0
0.0
169.705627
120.0
120.0
268.328157
120.0
268.328157
699.714227
120.0
494.772675
379.473319
840.0
169.705627
0.0
339.411255
120.0
120.0
0.0
120.0
268.328157
611.882342
432.666153
120.0
169.705627
240.0
120.0
169.705627
120.0
169.705627
268.328157
268.328157
240.0
848.528137
268.328157
169.705627
169.705627
169.705627
339.411255
169.705627
169.705627
678.82251
169.705627
120.0
120.0
268.328157
432.666153
169.705627
120.0
169.705627
169.705627
360.0
120.0
0.0
360.0
432.666153
268.328157
0.0
120.0
268.328157
169.705627
169.705627
240.0
432.666153
169.705627
120.0
120.0
169.705627
268.328157
268.328157
379.473319
169.705627
0.0
120.0
699.714227
120.0
169.705627
480.0
120.0
480.0
169.705627
268.328157
120.0
0.0
120.0
169.705627
432.666153
268.328157
240.0
240.0
0.0
339.411255
120.0
120.0
268.328157
120.0
169.705627
169.705627
379.473319
169.705627
240.0
169.705627
120.0
0.0
120.0
169.705627
0.0
268.328157
339.411255
120.0
0.0
0.0
120.0
169.705627
120.0
120.0
339.411255
169.705627
379.473319
0.0
600.0
339.411255
379.473319
768.374908
169.705627
1086.646217
169.705627
268.328157
268.328157
240.0
268.328157
268.328157
0.0
169.705627
240.0
169.705627
120.0
536.656315
432.666153
240.0
169.705627
1106.345335
865.332306
120.0
0.0
169.705627
169.705627
268.328157
0.0
268.328157
536.656315
240.0
611.882342
432.666153
494.772675
169.705627
432.666153
240.0
268.328157
432.666153
913.892773
1368.21051
169.705627
1680.0
1368.21051
1484.318025
420.0
1783.92825
1614.434886
169.705627
937.229961
611.882342
611.882342
2426.84981
1938.659331
480.0
2473.863375
268.328157
240.0
2919.726015
758.946638
494.772675
804.984472
1073.312629
1536.749817
1106.345335
536.656315
120.0
268.328157
120.0
120.0
432.666153
120.0
240.0
600.0
169.705627
268.328157
120.0
169.705627
120.0
432.666153
360.0
120.0
240.0
268.328157
120.0
120.0
0.0
0.0
699.714227
120.0
120.0
240.0
268.328157
379.473319
169.705627
0.0
120.0
169.705627
240.0
120.0
169.705627
240.0
0.0
240.0
120.0
240.0
339.411255
169.705627
268.328157
169.705627
268.328157
432.666153
169.705627
169.705627
120.0
169.705627
169.705627
379.473319
432.666153
0.0
0.0
268.328157
169.705627
120.0
169.705627
120.0
240.0
240.0
120.0
120.0
339.411255
339.411255
0.0
169.705627
240.0
432.666153
120.0
120.0
379.473319
169.705627
169.705627
120.0
0.0
0.0
240.0
169.705627
169.705627
0.0
768.374908
268.328157
268.328157
768.374908
0.0
169.705627
804.984472
240.0
169.705627
268.328157
600.0
240.0
360.0
339.411255
120.0
536.656315
0.0
494.772675
0.0
169.705627
268.328157
120.0
432.666153
169.705627
169.705627
169.705627
0.0
240.0
758.946638
360.0
169.705627
432.666153
240.0
120.0
268.328157
120.0

